Fast convergence of Dynamic Capacities of GNS-Symmetric Quantum Channels

We consider a quantum system described by a quantum channel $\Phi$ that is applied at every time step and study the time evolution of its information capacities. When $\Phi$ is a GNS-symmetric channel (this includes Pauli channels, for example), we give explicit exponential convergence bounds for the classical and quantum capacities. These bounds are in terms of entropic properties of $\Phi$. We further illustrate how these results help quantify the performance of active versus passive error-correction setups.

==> figs/plot_data/pauli_channel_capacities_0.921_0.02633_0.02633_0.02633_T200.csv <==
time,passive_classical_lb,std5_classical_lb,std25_classical_lb,passive_classical_ub,passive_quantum_lb,std5_quantum_lb,std25_quantum_lb,passive_quantum_ub,passive_cloning_quantum_ub,std5_cloning_quantum_ub,std25_cloning_quantum_ub
1,0.7023814701570282,0.15645986480752377,0.0352409875597652,1.940555579863042,0.4761421716281685,0.12439811324563796,0.03190085128668009,1.940555579863042,0.6840000000000002,0.15829485109153074,0.036134724999212116
2,0.5316838572658618,0.12900402230154415,0.03188772984240004,1.882877979268794,0.1537293420141438,0.07389433448523404,0.025952409049446554,1.882877979268794,0.4012853333333336,0.11948856792552413,0.03239395292202187
3,0.4106986296739271,0.10799924860665158,0.029098319129989093,1.8269146844356536,0.0,0.03395696964152391,0.020890177883533975,1.8269146844356536,0.1483499448888892,0.08337965445622172,0.02877367345144502
4,0.32067356553786935,0.09118451221794768,0.026684838326591916,1.7726147424076684,0.0,0.0011185749545520097,0.016430703758796322,1.7726147424076684,0.0,0.049780620342186534,0.025270005445313895
5,0.2520684925470822,0.0774151346251209,0.024554666530775152,1.7199287146633448,0.0,0.0,0.012433529856527374,1.7199287146633448,0.0,0.018517007429662204,0.02187919277547576
6,0.19904298372228524,0.06598323429623977,0.022651374716154207,1.668808632103312,0.0,0.0,0.008812538564745486,1.668808632103312,0.0,0.0,0.0185976003010133
7,0.15767980447267615,0.056403874583738176,0.020936502396923445,1.6192079513758464,0.0,0.0,0.0055086149950791,1.6192079513758464,0.0,0.0,0.015421709971170112
8,0.12520792717504695,0.04832367560625863,0.01938193008965814,1.571081512500502,0.0,0.0,0.00247820423726127,1.571081512500502,0.0,0.0,0.01234811705380348
9,0.0995993270245574,0.04147440198990722,0.017966087488992314,1.5243854977512585,0.0,0.0,0.0,1.5243854977512585,0.0,0.0,0.009373526485320985
10,0.0793351916216268,0.03564655171309923,0.016671842154526988,1.4790773917617528,0.0,0.0,0.0,1.4790773917617528,0.0,0.0,0.006494749338187931
11,0.06325946013589467,0.030673053966979134,0.015485224401687299,1.435115942816272,0.0,0.0,0.0,1.435115942816272,0.0,0.0,0.003708699402218665
12,0.05048176546874089,0.02641857342827747,0.014394608412187315,1.3924611252912638,0.0,0.0,0.0,1.3924611252912638,0.0,0.0,0.0010123898759864592
13,0.0403103596412103,0.02277215229701566,0.013390160342871368,1.3510741032131661,0.0,0.0,0.0,1.3510741032131661,0.0,0.0,0.0
14,0.032204259107045496,0.019641954162242636,0.012463451602968738,1.3109171948993827,0.0,0.0,0.0,1.3109171948993827,0.0,0.0,0.0
15,0.025738255487055425,0.016951393128444993,0.011607179013990799,1.271953838650202,0.0,0.0,0.0,1.271953838650202,0.0,0.0,0.0
16,0.02057684162904745,0.014636211043522862,0.010814956768822596,1.2341485594604327,0.0,0.0,0.0,1.2341485594604327,0.0,0.0,0.0
17,0.016454490364360946,0.012642224532695734,0.01008115816857107,1.197466936720439,0.0,0.0,0.0,1.197466936720439,0.0,0.0,0.0
18,0.013160562997004813,0.010923558152018903,0.009400792815040972,1.1618755728771761,0.0,0.0,0.0,1.1618755728771761,0.0,0.0,0.0
19,0.010527653830610106,0.00944123858711669,0.008769409655768471,1.1273420630266864,0.0,0.0,0.0,1.1273420630266864,0.0,0.0,0.0
20,0.008422522613121167,0.008162062392860315,0.008183019269881782,1.0938349654103747,0.0,0.0,0.0,1.0938349654103747,0.0,0.0,0.0
21,0.006738999433608145,0.0070576745802579275,0.007638030735574706,1.0613237727882003,0.0,0.0,0.0,1.0613237727882003,0.0,0.0,0.0
22,0.0053924074750570095,0.006103812177752471,0.00713119972767608,1.0297788846627187,0.0,0.0,0.0,1.0297788846627187,0.0,0.0,0.0
23,0.004315162873392078,0.005279678568496265,0.006659585389849978,0.9991715803286896,0.0,0.0,0.0,0.9991715803286896,0.0,0.0,0.0
24,0.0034532931376437537,0.004567422679687591,0.006220514152594169,0.9694739927237062,0.0,0.0,0.0,0.9694739927237062,0.0,0.0,0.0
25,0.0027636759790351448,0.003951703077185792,0.005811549114526962,0.9406590830560452,0.0,0.0,0.0,0.9406590830560452,0.0,0.0,0.0
26,0.0022118454255614997,0.003419321411252793,0.005430463927658637,0.9127006161866307,0.0,0.0,0.0,0.9127006161866307,0.0,0.0,0.0
27,0.0017702460948823967,0.0029589129385447694,0.005075220364940938,0.8855731367427013,0.0,0.0,0.0,0.8855731367427013,0.0,0.0,0.0
28,0.0014168424366672629,0.002560684329003174,0.004743948925469973,0.859251945941433,0.0,0.0,0.0,0.859251945941433,0.0,0.0,0.0
29,0.0011340097204651269,0.002216190872081947,0.004434931966367866,0.8337130791024124,0.0,0.0,0.0,0.8337130791024124,0.0,0.0,0.0
30,0.0009076490246626885,0.0019181466769481264,0.004146588952415697,0.8089332838284922,0.0,0.0,0.0,0.8089332838284922,0.0,0.0,0.0
31,0.0007264805561428903,0.0016602626237369495,0.0038774634932649244,0.7848899988351572,0.0,0.0,0.0,0.7848899988351572,0.0,0.0,0.0
32,0.0005814790945630477,0.0014371077451395876,0.0036262118994394364,0.7615613334091305,0.0,0.0,0.0,0.7615613334091305,0.0,0.0,0.0
33,0.0004654228036774788,0.001243990456014879,0.003391593036628243,0.7389260474775134,0.0,0.0,0.0,0.7389260474775134,0.0,0.0,0.0
34,0.00037253253342444184,0.0010768566449907923,0.003172459296083163,0.7169635322693159,0.0,0.0,0.0,0.7169635322693159,0.0,0.0,0.0
35,0.0002981833926487768,0.0009322021272300584,0.0029677485295797235,0.6956537915517687,0.0,0.0,0.0,0.6956537915517687,0.0,0.0,0.0
36,0.00023867406648860577,0.0008069973551306717,0.0027764768220951085,0.6749774234243331,0.0,0.0,0.0,0.6749774234243331,0.0,0.0,0.0
37,0.00019104228846347077,0.0006986226115891323,0.0025977319953981036,0.6549156026538344,0.0,0.0,0.0,0.6549156026538344,0.0,0.0,0.0
38,0.00015291721400036325,0.0006048121823475514,0.0024306677521198938,0.6354500635346326,0.0,0.0,0.0,0.6354500635346326,0.0,0.0,0.0
39,0.00012240130397773302,0.0005236062305740933,0.002274498383334772,0.6165630832582281,0.0,0.0,0.0,0.6165630832582281,0.0,0.0,0.0
40,9.79758116791702e-5,0.0004533092865907043,0.002128493973811529,0.5982374657771579,0.0,0.0,0.0,0.5982374657771579,0.0,0.0,0.0
41,7.84251515366036e-5,0.0003924544252039308,0.00199197604835328,0.5804565261484949,0.0,0.0,0.0,0.5804565261484949,0.0,0.0,0.0
42,6.277637432744454e-5,0.00033977233771283476,0.001864313610382663,0.5632040753426897,0.0,0.0,0.0,0.5632040753426897,0.0,0.0,0.0
43,5.025072947021508e-5,0.0002941646196199119,0.0017449195304324017,0.5464644055039307,0.0,0.0,0.0,0.5464644055039307,0.0,0.0,0.0
44,4.0224899283205356e-5,0.00025468069180277774,0.0016332472476912828,0.5302222756485966,0.0,0.0,0.0,0.5302222756485966,0.0,0.0,0.0
45,3.219997309227181e-5,0.0002204978552232964,0.001528787752412385,0.514462897788782,0.0,0.0,0.0,0.514462897788782,0.0,0.0,0.0
46,2.5776615347888887e-5,0.00019090404945851512,0.0014310668209570054,0.49917192346826544,0.0,0.0,0.0,0.49917192346826544,0.0,0.0,0.0
47,2.0635190838776823e-5,0.00016528294533208824,0.0013396424786406025,0.4843354306986549,0.0,0.0,0.0,0.4843354306986549,0.0,0.0,0.0
48,1.651985721867798e-5,0.0001431010532774571,0.0012541026684612655,0.46993991128382234,0.0,0.0,0.0,0.46993991128382234,0.0,0.0,0.0
49,1.3225832769827011e-5,0.00012389657308607138,0.0011740631063027708,0.4559722585210822,0.0,0.0,0.0,0.4559722585210822,0.0,0.0,0.0
50,1.0589205517267785e-5,0.00010726974848013077,0.0010991653053780525,0.4424197552679198,0.0,0.0,0.0,0.4424197552679198,0.0,0.0,0.0
51,8.478776381666553e-6,9.287452241967114e-5,0.0010290747545653135,0.42927006236340165,0.0,0.0,0.0,0.42927006236340165,0.0,0.0,0.0
52,6.78953035456592e-6,8.041131698340934e-5,0.0009634792369334056,0.4165112073937276,0.0,0.0,0.0,0.4165112073937276,0.0,0.0,0.0
53,5.437410734955659e-6,6.962078570860175e-5,0.0009020872761889454,0.4041315737916954,0.0,0.0,0.0,0.4041315737916954,0.0,0.0,0.0
54,4.355136339872058e-6,6.027840699148225e-5,0.000844626700037705,0.3921198902601536,0.0,0.0,0.0,0.3921198902601536,0.0,0.0,0.0
55,3.4888535193652696e-6,5.218980500898487e-5,0.0007908433105593493,0.38046522050981246,0.0,0.0,0.0,0.38046522050981246,0.0,0.0,0.0
56,2.7954563587731344e-6,4.518670002955291e-5,0.0007404996526716107,0.3691569533020696,0.0,0.0,0.0,0.3691569533020696,0.0,0.0,0.0
57,2.240441708229379e-6,3.9123403275846336e-5,0.0006933738726226862,0.35818479278778587,0.0,0.0,0.0,0.35818479278778587,0.0,0.0,0.0
58,1.7961922974191798e-6,3.3873782982069e-5,0.0006492586592163458,0.3475387491332127,0.0,0.0,0.0,0.3475387491332127,0.0,0.0,0.0
59,1.440602498372712e-6,2.9328638204522556e-5,0.0006079602611541606,0.33720912942453896,0.0,0.0,0.0,0.33720912942453896,0.0,0.0,0.0
60,1.1559783506994705e-6,2.5393425509241326e-5,0.0005692975744854034,0.3271865288427739,0.0,0.0,0.0,0.3271865288427739,0.0,0.0,0.0
61,9.281571138198674e-7,2.1986291066220313e-5,0.0005331012946962549,0.3174618221009326,0.0,0.0,0.0,0.3174618221009326,0.0,0.0,0.0
62,7.458025329991694e-7,1.9036367077975708e-5,0.000499213128454416,0.30802615513572656,0.0,0.0,0.0,0.30802615513572656,0.0,0.0,0.0
63,5.998407504636052e-7,1.6482297005566102e-5,0.00046748506045966366,0.2988709370461966,0.0,0.0,0.0,0.2988709370461966,0.0,0.0,0.0
64,4.830087951583021e-7,1.4270958839743622e-5,0.00043777867124157545,0.2899878322719464,0.0,0.0,0.0,0.2899878322719464,0.0,0.0,0.0
65,3.894931793124376e-7,1.2356359804523674e-5,0.00040996450209720037,0.2813687530038568,0.0,0.0,0.0,0.2813687530038568,0.0,0.0,0.0
66,3.1464062336594364e-7,1.0698679460935217e-5,0.0003839214636792315,0.2730058518203702,0.0,0.0,0.0,0.2730058518203702,0.0,0.0,0.0
67,2.547265103124011e-7,9.263441276420245e-6,0.00035953628503193114,0.2648915145426411,0.0,0.0,0.0,0.2648915145426411,0.0,0.0,0.0
68,2.0676955111591016e-7,8.020795405647325e-6,0.000336703000132314,0.25701835330204714,0.0,0.0,0.0,0.25701835330204714,0.0,0.0,0.0
69,1.6838343777598542e-7,6.9448977477709615e-6,0.0003153224692295997,0.24937919981374926,0.0,0.0,0.0,0.24937919981374926,0.0,0.0,0.0
70,1.3765810121348695e-7,6.013372352207426e-6,0.000295301932490642,0.24196709885017578,0.0,0.0,0.0,0.24196709885017578,0.0,0.0,0.0
71,1.1306466809796103e-7,5.206845982134653e-6,0.00027655459365378833,0.23477530190849044,0.0,0.0,0.0,0.23477530190849044,0.0,0.0,0.0
72,9.337938511154312e-8,4.508545147813118e-6,0.00025899923157157555,0.2277972610662757,0.0,0.0,0.0,0.2277972610662757,0.0,0.0,0.0
73,7.762272459296686e-8,3.903947223831555e-6,0.0002425598376849597,0.2210266230198398,0.0,0.0,0.0,0.2210266230198398,0.0,0.0,0.0
74,6.501064539108335e-8,3.3804783898404646e-6,0.00022716527762013772,0.2144572232997176,0.0,0.0,0.0,0.2144572232997176,0.0,0.0,0.0
75,5.4915578731655696e-8,2.9272521097231664e-6,0.00021274897523473112,0.20808308065810066,0.0,0.0,0.0,0.20808308065810066,0.0,0.0,0.0
76,4.68352001345223e-8,2.5348427077243054e-6,0.00019924861756457745,0.20189839162308434,0.0,0.0,0.0,0.20189839162308434,0.0,0.0,0.0
77,4.036743512500279e-8,2.1950893312596384e-6,0.00018660587923665178,0.195897525214775,0.0,0.0,0.0,0.195897525214775,0.0,0.0,0.0
78,3.519045234184025e-8,1.9009262217504174e-6,0.00017476616501823944,0.19007501781844635,0.0,0.0,0.0,0.19007501781844635,0.0,0.0,0.0
79,3.104664786635601e-8,1.646235762417167e-6,0.00016367836926919704,0.1844255682100766,0.0,0.0,0.0,0.1844255682100766,0.0,0.0,0.0
80,2.772982904588998e-8,1.4257212468067603e-6,0.0001532946511526903,0.1789440327297381,0.0,0.0,0.0,0.1789440327297381,0.0,0.0,0.0
81,2.507495277636728e-8,1.2347967210508091e-6,0.00014357022454166647,0.17362542059844402,0.0,0.0,0.0,0.17362542059844402,0.0,0.0,0.0
82,2.2949914440340913e-8,1.0694916082715223e-6,0.00013446316163369276,0.16846488937418913,0.0,0.0,0.0,0.16846488937418913,0.0,0.0,0.0
83,2.124897316792046e-8,9.263681321172463e-7,0.0001259342093564375,0.1634577405430464,0.0,0.0,0.0,0.1634577405430464,0.0,0.0,0.0
84,1.9887491536357414e-8,8.024498208763445e-7,0.0001179466177103311,0.15859941524130702,0.0,0.0,0.0,0.15859941524130702,0.0,0.0,0.0
85,1.8797722848341327e-8,6.951596061372834e-7,0.00011046597925440687,0.15388549010476696,0.0,0.0,0.0,0.15388549010476696,0.0,0.0,0.0
86,1.79254409129044e-8,6.022662276078655e-7,0.00010346007899640852,0.14931167324138223,0.0,0.0,0.0,0.14931167324138223,0.0,0.0,0.0
87,1.7227241704562482e-8,5.21837830075398e-7,9.689875399897296e-5,0.14487380032362585,0.0,0.0,0.0,0.14487380032362585,0.0,0.0,0.0
88,1.6668383198459357e-8,4.52201787056513e-7,9.07537620611401e-5,0.14056783079698815,0.0,0.0,0.0,0.14056783079698815,0.0,0.0,0.0
89,1.6221056953877777e-8,3.9190991566635804e-7,8.499865887799273e-5,0.13638984420116965,0.0,0.0,0.0,0.13638984420116965,0.0,0.0,0.0
90,1.5863004303828365e-8,3.397083592403e-7,7.960868312188258e-5,0.13233603660061535,0.0,0.0,0.0,0.13233603660061535,0.0,0.0,0.0
91,1.5576408858258123e-8,2.945115113405644e-7,7.456064892636339e-5,0.12840271712114198,0.0,0.0,0.0,0.12840271712114198,0.0,0.0,0.0
92,1.5347009647500193e-8,2.55379438819669e-7,6.983284528891492e-5,0.12458630458950393,0.0,0.0,0.0,0.12458630458950393,0.0,0.0,0.0
93,1.516339191399784e-8,2.2149833451771528e-7,6.540494194104102e-5,0.12088332427283918,0.0,0.0,0.0,0.12088332427283918,0.0,0.0,0.0
94,1.5016419201402642e-8,1.921635927235564e-7,6.125790126457503e-5,0.11729040471502578,0.0,0.0,0.0,0.11729040471502578,0.0,0.0,0.0
95,1.4898777917508383e-8,1.6676515597166715e-7,5.737389586097957e-5,0.11380427466706891,0.0,0.0,0.0,0.11380427466706891,0.0,0.0,0.0
96,1.4804614551733818e-8,1.4477482797913346e-7,5.373623140690592e-5,0.1104217601087234,0.0,0.0,0.0,0.1104217601087234,0.0,0.0,0.0
97,1.4729243435266019e-8,1.2573528887255703e-7,5.032927445304425e-5,0.10713978135864073,0.0,0.0,0.0,0.10713978135864073,0.0,0.0,0.0
98,1.4668914474036632e-8,1.0925058469238737e-7,4.713838484664834e-5,0.1039553502704083,0.0,0.0,0.0,0.1039553502704083,0.0,0.0,0.0
99,1.4620625249148387e-8,9.49778929507138e-8,4.414985247860312e-5,0.1008655675119289,0.0,0.0,0.0,0.1008655675119289,0.0,0.0,0.0
100,1.4581973244093269e-8,8.262039297875483e-8,4.135083807591824e-5,0.09786761992566305,0.0,0.0,0.0,0.09786761992566305,0.0,0.0,0.0
101,1.455103507981441e-8,7.192109335433551e-8,3.8729317778796734e-5,0.09495877796733042,0.0,0.0,0.0,0.09495877796733042,0.0,0.0,0.0
102,1.4526271293105307e-8,6.265748713860532e-8,3.627403125843323e-5,0.09213639322073937,0.0,0.0,0.0,0.09213639322073937,0.0,0.0,0.0
103,1.4506449733915534e-8,5.463692478392592e-8,3.397443314769169e-5,0.08939789598648057,0.0,0.0,0.0,0.08939789598648057,0.0,0.0,0.0
104,1.449058393002594e-8,4.769260745477897e-8,3.182064757173017e-5,0.0867407929422904,0.0,0.0,0.0,0.0867407929422904,0.0,0.0,0.0
105,1.4477884409211207e-8,4.168011845107067e-8,2.980342557934196e-5,0.0841626648729532,0.0,0.0,0.0,0.0841626648729532,0.0,0.0,0.0
106,1.446771941562629e-8,3.6474419697562176e-8,2.7914105288954632e-5,0.08166116446767628,0.0,0.0,0.0,0.08166116446767628,0.0,0.0,0.0
107,1.445958306562055e-8,3.196725140068666e-8,2.6144574575125423e-5,0.07923401418293138,0.0,0.0,0.0,0.07923401418293138,0.0,0.0,0.0
108,1.4453070499644241e-8,2.8064880795285618e-8,2.4487236132777897e-5,0.07687900416881746,0.0,0.0,0.0,0.07687900416881746,0.0,0.0,0.0
109,1.444785773667523e-8,2.468615263033925e-8,2.293497476683698e-5,0.07459399025705642,0.0,0.0,0.0,0.07459399025705642,0.0,0.0,0.0
110,1.4443685148731987e-8,2.1760801512669178e-8,2.1481126764962e-5,0.07237689200879012,0.0,0.0,0.0,0.07237689200879012,0.0,0.0,0.0
111,1.4440345434844212e-8,1.9227990817122707e-8,2.0119451220026175e-5,0.07022569082040123,0.0,0.0,0.0,0.07022569082040123,0.0,0.0,0.0
112,1.4437672088662844e-8,1.7035047132917024e-8,1.884410317780458e-5,0.06813842808563321,0.0,0.0,0.0,0.06813842808563321,0.0,0.0,0.0
113,1.4435532410526754e-8,1.513636516910547e-8,1.7649608493164188e-5,0.06611320341233609,0.0,0.0,0.0,0.06611320341233609,0.0,0.0,0.0
114,1.4433819607095817e-8,1.349245924854147e-8,1.6530840285798597e-5,0.06414817289221456,0.0,0.0,0.0,0.06414817289221456,0.0,0.0,0.0
115,1.443244877469823e-8,1.2069141986856268e-8,1.54829968932417e-5,0.062241547422003045,0.0,0.0,0.0,0.062241547422003045,0.0,0.0,0.0
116,1.4431351457352404e-8,1.0836813608419097e-8,1.4501581225785099e-5,0.06039159107453907,0.0,0.0,0.0,0.06039159107453907,0.0,0.0,0.0
117,1.4430473133336247e-8,9.769846119736307e-9,1.35823814338433e-5,0.058596619518251965,0.0,0.0,0.0,0.058596619518251965,0.0,0.0,0.0
118,1.4429769937638063e-8,8.84605042011542e-9,1.2721452804030086e-5,0.05685499848362774,0.0,0.0,0.0,0.05685499848362774,0.0,0.0,0.0
119,1.4429207288091138e-8,8.046214929313114e-9,1.1915100805808335e-5,0.0551651422752543,0.0,0.0,0.0,0.0551651422752543,0.0,0.0,0.0
120,1.4428756863286601e-8,7.353705927146906e-9,1.115986521524344e-5,0.05352551232809166,0.0,0.0,0.0,0.05352551232809166,0.0,0.0,0.0
121,1.4428396330461125e-8,6.7541217290030545e-9,1.0452505247382712e-5,0.05193461580665316,0.0,0.0,0.0,0.05193461580665316,0.0,0.0,0.0
122,1.4428107749732492e-8,6.234993182806215e-9,9.789985633040371e-6,0.05039100424582208,0.0,0.0,0.0,0.05039100424582208,0.0,0.0,0.0
123,1.4427876681422788e-8,5.785524274918197e-9,9.169463579797032e-6,0.04889327223206614,0.0,0.0,0.0,0.04889327223206614,0.0,0.0,0.0
124,1.4427691871963767e-8,5.396367676484596e-9,8.588276561053848e-6,0.047440056123849335,0.0,0.0,0.0,0.047440056123849335,0.0,0.0,0.0
125,1.4427543881113197e-8,5.059430336739734e-9,8.043930880403672e-6,0.04603003281007585,0.0,0.0,0.0,0.04603003281007585,0.0,0.0,0.0
126,1.442742550511262e-8,4.76770519279308e-9,7.534090962030976e-6,0.04466191850543581,0.0,0.0,0.0,0.04466191850543581,0.0,0.0,0.0
127,1.442733052932016e-8,4.515125367636269e-9,7.056569320973427e-6,0.043334467581555965,0.0,0.0,0.0,0.043334467581555965,0.0,0.0,0.0
128,1.4427254716285943e-8,4.296438146176988e-9,6.609317170004625e-6,0.04204647143289126,0.0,0.0,0.0,0.04204647143289126,0.0,0.0,0.0
129,1.4427194049359723e-8,4.1070956730097094e-9,6.190415622743598e-6,0.040796757376324565,0.0,0.0,0.0,0.040796757376324565,0.0,0.0,0.0
130,1.4427145345637747e-8,3.9431602122603006e-9,5.798067454965416e-6,0.03958418758347267,0.0,0.0,0.0,0.03958418758347267,0.0,0.0,0.0
131,1.4427106425896095e-8,3.801222579302537e-9,5.430589388827553e-6,0.038407658044726636,0.0,0.0,0.0,0.038407658044726636,0.0,0.0,0.0
132,1.4427075193342187e-8,3.678330903971285e-9,5.086404866605706e-6,0.037266097564082966,0.0,0.0,0.0,0.037266097564082966,0.0,0.0,0.0
133,1.4427050338106274e-8,3.571929580371456e-9,4.764037283004202e-6,0.03615846678385085,0.0,0.0,0.0,0.03615846678385085,0.0,0.0,0.0
134,1.4427030379165435e-8,3.479805781156017e-9,4.462103646779569e-6,0.03508375723834712,0.0,0.0,0.0,0.03508375723834712,0.0,0.0,0.0
135,1.4427014403461564e-8,3.400043680294436e-9,4.1793086445455345e-6,0.03404099043571744,0.0,0.0,0.0,0.03404099043571744,0.0,0.0,0.0
136,1.4427001616053764e-8,3.3309845143890774e-9,3.914439081111887e-6,0.03302921696704796,0.0,0.0,0.0,0.03302921696704796,0.0,0.0,0.0
137,1.4426991300563124e-8,3.2711921024006676e-9,3.666358672512124e-6,0.03204751564195602,0.0,0.0,0.0,0.03204751564195602,0.0,0.0,0.0
138,1.4426983268025278e-8,3.2194229782785934e-9,3.4340031693357033e-6,0.03109499264987294,0.0,0.0,0.0,0.03109499264987294,0.0,0.0,0.0
139,1.4426976630262042e-8,3.1746005153430666e-9,3.216375789314198e-6,0.030170780746255604,0.0,0.0,0.0,0.030170780746255604,0.0,0.0,0.0
140,1.4426971381310438e-8,3.1357926167654373e-9,3.012542939689611e-6,0.02927403846298537,0.0,0.0,0.0,0.02927403846298537,0.0,0.0,0.0
141,1.4426967179900269e-8,3.102192170139961e-9,2.8216302108194022e-6,0.028403949342235786,0.0,0.0,0.0,0.028403949342235786,0.0,0.0,0.0
142,1.4426963736886383e-8,3.073100423642278e-9,2.6428186238714595e-6,0.027559721193111418,0.0,0.0,0.0,0.027559721193111418,0.0,0.0,0.0
143,1.4426961125188669e-8,3.047912390118264e-9,2.4753411165064074e-6,0.026740585370381046,0.0,0.0,0.0,0.026740585370381046,0.0,0.0,0.0
144,1.4426958890522988e-8,3.0261042011253972e-9,2.3184792514083924e-6,0.025945796074648482,0.0,0.0,0.0,0.025945796074648482,0.0,0.0,0.0
145,1.4426957165935876e-8,3.007222373546057e-9,2.1715601335472665e-6,0.025174629673323862,0.0,0.0,0.0,0.025174629673323862,0.0,0.0,0.0
146,1.4426955865612955e-8,2.9908742175994042e-9,2.0339535229060844e-6,0.024426384041777188,0.0,0.0,0.0,0.024426384041777188,0.0,0.0,0.0
147,1.442695476069466e-8,2.976719750732152e-9,1.9050691303190009e-6,0.023700377924074142,0.0,0.0,0.0,0.023700377924074142,0.0,0.0,0.0
148,1.4426953876286629e-8,2.964464611193208e-9,1.7843540847617066e-6,0.022995950312712468,0.0,0.0,0.0,0.022995950312712468,0.0,0.0,0.0
149,1.4426953168381291e-8,2.9538539523979272e-9,1.6712905612150525e-6,0.02231245984679372,0.0,0.0,0.0,0.02231245984679372,0.0,0.0,0.0
150,1.4426952521668036e-8,2.9446670626076973e-9,1.5653935589684045e-6,0.021649284228082814,0.0,0.0,0.0,0.021649284228082814,0.0,0.0,0.0
151,1.4426952148208874e-8,2.9367129200903265e-9,1.4662088207504156e-6,0.021005819654423528,0.0,0.0,0.0,0.021005819654423528,0.0,0.0,0.0
152,1.4426951785178692e-8,2.9298261398004077e-9,1.3733108838489411e-6,0.020381480269994166,0.0,0.0,0.0,0.020381480269994166,0.0,0.0,0.0
153,1.4426951414513355e-8,2.9238634532154203e-9,1.2863012547056212e-6,0.019775697631902837,0.0,0.0,0.0,0.019775697631902837,0.0,0.0,0.0
154,1.4426951262010768e-8,2.9187008740238993e-9,1.2048066993561313e-6,0.0191879201926367,0.0,0.0,0.0,0.0191879201926367,0.0,0.0,0.0
155,1.4426951075840526e-8,2.9142310232211354e-9,1.1284776421268892e-6,0.018617612797893958,0.0,0.0,0.0,0.018617612797893958,0.0,0.0,0.0
156,1.4426950926824562e-8,2.9103609924526434e-9,1.0569866659635233e-6,0.01806425619934135,0.0,0.0,0.0,0.01806425619934135,0.0,0.0,0.0
157,1.4426950807547952e-8,2.907010266699401e-9,9.90027107769728e-7,0.017527346581853703,0.0,0.0,0.0,0.017527346581853703,0.0,0.0,0.0
158,1.4426950712075555e-8,2.9041091466257904e-9,9.273117428189315e-7,0.017006395104804808,0.0,0.0,0.0,0.017006395104804808,0.0,0.0,0.0
159,1.442695063565674e-8,2.9015972994217606e-9,8.685715525642498e-7,0.016500927456992245,0.0,0.0,0.0,0.016500927456992245,0.0,0.0,0.0
160,1.4426950574488944e-8,2.899422520111333e-9,8.135545705648984e-7,0.01601048342479079,0.0,0.0,0.0,0.01601048342479079,0.0,0.0,0.0
161,1.4426950525528498e-8,2.8975395491112095e-9,7.620248015692728e-7,0.015534616473141256,0.0,0.0,0.0,0.015534616473141256,0.0,0.0,0.0
162,1.4426950406253502e-8,2.8959092918335655e-9,7.137612091449169e-7,0.015072893338993297,0.0,0.0,0.0,0.015072893338993297,0.0,0.0,0.0
163,1.4426950454970911e-8,2.8944977480494523e-9,6.685567674214431e-7,0.01462489363683196,0.0,0.0,0.0,0.01462489363683196,0.0,0.0,0.0
164,1.4426950429862864e-8,2.893275611134976e-9,6.262175730403947e-7,0.01419020947592889,0.0,0.0,0.0,0.01419020947592889,0.0,0.0,0.0
165,1.4426950489851336e-8,2.8922174974278494e-9,5.8656201332212e-7,0.01376844508896961,0.0,0.0,0.0,0.01376844508896961,0.0,0.0,0.0
166,1.4426950313593646e-8,2.891301353602652e-9,5.494199871978849e-7,0.013359216471718937,0.0,0.0,0.0,0.013359216471718937,0.0,0.0,0.0
167,1.4426950460888985e-8,2.890508143196474e-9,5.146321755214802e-7,0.012962151033396221,0.0,0.0,0.0,0.012962151033396221,0.0,0.0,0.0
168,1.4426950290411357e-8,2.889821386316811e-9,4.820493576327897e-7,0.012576887257442267,0.0,0.0,0.0,0.012576887257442267,0.0,0.0,0.0
169,1.4426950282161896e-8,2.889226768535538e-9,4.5153177126347477e-7,0.012203074372368991,0.0,0.0,0.0,0.012203074372368991,0.0,0.0,0.0
170,1.4426950275558796e-8,2.888711923952675e-9,4.229485129677614e-7,0.011840372032392167,0.0,0.0,0.0,0.011840372032392167,0.0,0.0,0.0
171,1.4426950270273486e-8,2.8882661780285423e-9,3.961769766370679e-7,0.011488450007556463,0.0,0.0,0.0,0.011488450007556463,0.0,0.0,0.0
172,1.4426950266042972e-8,2.8878802448424137e-9,3.7110232752962657e-7,0.01114698788307065,0.0,0.0,0.0,0.01114698788307065,0.0,0.0,0.0
173,1.4426950262656752e-8,2.8875460983786603e-9,3.476170096895423e-7,0.010815674767579244,0.0,0.0,0.0,0.010815674767579244,0.0,0.0,0.0
174,1.4426950259946321e-8,2.887256805616026e-9,3.2562028457437664e-7,0.010494209010104906,0.0,0.0,0.0,0.010494209010104906,0.0,0.0,0.0
175,1.442695041794814e-8,2.887006301926003e-9,3.0501779891235414e-7,0.010182297925404041,0.0,0.0,0.0,0.010182297925404041,0.0,0.0,0.0
176,1.4426950256040284e-8,2.8867894261218665e-9,2.857211799995457e-7,0.009879657527485345,0.0,0.0,0.0,0.009879657527485345,0.0,0.0,0.0
177,1.4426950254650312e-8,2.886601651953721e-9,2.6764765659039945e-7,0.009586012271048796,0.0,0.0,0.0,0.009586012271048796,0.0,0.0,0.0
178,1.4426950253537741e-8,2.886439074397577e-9,2.507197038499956e-7,0.009301094800609665,0.0,0.0,0.0,0.009301094800609665,0.0,0.0,0.0
179,1.4426950252647207e-8,2.8862983284449257e-9,2.3486471082101793e-7,0.009024645707079107,0.0,0.0,0.0,0.009024645707079107,0.0,0.0,0.0
180,1.4426950251934399e-8,2.8861764547214677e-9,2.2001466896041587e-7,0.008756413291579704,0.0,0.0,0.0,0.008756413291579704,0.0,0.0,0.0
181,1.4426950251363844e-8,2.886070934711319e-9,2.0610588038646322e-7,0.008496153336280957,0.0,0.0,0.0,0.008496153336280957,0.0,0.0,0.0
182,1.4426950411078484e-8,2.8859795579626133e-9,1.930786846785111e-7,0.008243628882046007,0.0,0.0,0.0,0.008243628882046007,0.0,0.0,0.0
183,1.4426950250541614e-8,2.8859004565366325e-9,1.808772029441609e-7,0.007998610012687254,0.0,0.0,0.0,0.007998610012687254,0.0,0.0,0.0
184,1.4426950250249022e-8,2.88583198540963e-9,1.6944909814665087e-7,0.0077608736456343235,0.0,0.0,0.0,0.0077608736456343235,0.0,0.0,0.0
185,1.4426950250014822e-8,2.8857726722449667e-9,1.5874535057043734e-7,0.007530203328823858,0.0,0.0,0.0,0.007530203328823858,0.0,0.0,0.0
186,1.4426950249827363e-8,2.885721331927886e-9,1.4872004759741187e-7,0.007306389043626195,0.0,0.0,0.0,0.007306389043626195,0.0,0.0,0.0
187,1.442695040984864e-8,2.8856768967654816e-9,1.3933018673386448e-7,0.007089227013629504,0.0,0.0,0.0,0.007089227013629504,0.0,0.0,0.0
188,1.4426950409728536e-8,2.8856383942822756e-9,1.305354911559399e-7,0.0068785195191072715,0.0,0.0,0.0,0.0068785195191072715,0.0,0.0,0.0
189,1.4426950409632402e-8,2.88560507215038e-9,1.2229823696008856e-7,0.006674074717000231,0.0,0.0,0.0,0.006674074717000231,0.0,0.0,0.0
190,1.442695024938413e-8,2.885576221372747e-9,1.1458309133520646e-7,0.0064757064662488316,0.0,0.0,0.0,0.0064757064662488316,0.0,0.0,0.0
191,1.4426950249322538e-8,2.8855512579746227e-9,1.073569610011895e-7,0.006283234158317176,0.0,0.0,0.0,0.006283234158317176,0.0,0.0,0.0
192,1.4426950249273238e-8,2.8855296144230325e-9,1.0058885028607114e-7,0.00609648255275423,0.0,0.0,0.0,0.00609648255275423,0.0,0.0,0.0
193,1.4426950409405103e-8,2.8855109050120583e-9,9.424972812063608e-8,0.005915281617642452,0.0,0.0,0.0,0.005915281617642452,0.0,0.0,0.0
194,1.4426950409373516e-8,2.8854946922689603e-9,8.831240355963374e-8,0.00573946637478867,0.0,0.0,0.0,0.00573946637478867,0.0,0.0,0.0
195,1.4426950409348234e-8,2.8854806390273198e-9,8.275140911603862e-8,0.005568876749516229,0.0,0.0,0.0,0.005568876749516229,0.0,0.0,0.0
196,1.4426950249156673e-8,2.8854685014150214e-9,7.754289153938213e-8,0.00540335742492164,0.0,0.0,0.0,0.00540335742492164,0.0,0.0,0.0
197,1.4426950409311802e-8,2.885457978629172e-9,7.26645094958813e-8,0.005242757700463042,0.0,0.0,0.0,0.005242757700463042,0.0,0.0,0.0
198,1.442695024912751e-8,2.8854488518337497e-9,6.80953377402236e-8,0.005086931354751744,0.0,0.0,0.0,0.005086931354751744,0.0,0.0,0.0
199,1.4426950409288457e-8,2.885440963591798e-9,6.381577732307922e-8,0.004935736512421884,0.0,0.0,0.0,0.004935736512421884,0.0,0.0,0.0
200,1.4426950249108828e-8,2.885434133839286e-9,5.980747158421119e-8,0.004789035514957019,0.0,0.0,0.0,0.004789035514957019,0.0,0.0,0.0


==> figs/plot_data/pauli_channel_capacities_0.9986_0.00047_0.00047_0.00047_T20000.csv <==
time,passive_classical_lb,std5_classical_lb,std25_classical_lb,passive_classical_ub,passive_quantum_lb,std5_quantum_lb,std25_quantum_lb,passive_quantum_ub,passive_cloning_quantum_ub,std5_cloning_quantum_ub,std25_cloning_quantum_ub
1,0.9892598289971957,0.19995396637730428,0.0399999973948517,1.9989872599581224,0.9824901907599327,0.19992703652026964,0.039999994936501956,1.9989872599581224,0.9944000000000002,0.19998436872760908,0.03999999938918489
5,0.9572819278853961,0.19980007584943563,0.03999998644731167,1.9949414254064592,0.9289606926102583,0.19968057105370157,0.03999997780607986,1.9949414254064592,0.9721043383864976,0.1999218477102172,0.03999999694592446
9,0.9304412791729157,0.19966003292348783,0.0399999759742192,1.9909037793898345,0.8831934383208038,0.1994548791180017,0.03999996146930247,1.9909037793898345,0.9499746854982101,0.19985933320779112,0.03999999450266409
13,0.9062325038916003,0.1995269240101259,0.039999965761680724,1.9868743053351268,0.8414298559134021,0.19923959039800695,0.03999994553444161,1.9868743053351268,0.9280098052696946,0.1997968252196519,0.039999992059403765
17,0.8838435694652768,0.19939852898844532,0.03999995572948901,1.9828529867027584,0.8024513965665795,0.19903137472250573,0.0399999298734638,1.9828529867027584,0.906208470838987,0.19973432374512073,0.03999998961614348
21,0.862857124676213,0.1992737164552339,0.03999994583527465,1.9788398069866262,0.7656315373003123,0.19882853499007908,0.03999991442080771,1.9788398069866262,0.8845694644790749,0.19967182878351883,0.03999998717288326
25,0.8430165266498569,0.19915179645587502,0.039999936052801624,1.9748347497140346,0.7305848214515436,0.19863003627025483,0.03999989913639597,1.9748347497140346,0.8630915775298805,0.1996093403341676,0.03999998472962308
29,0.8241471195366245,0.1990323033238566,0.03999992636422001,1.970837798445628,0.6970487766772391,0.1984351800639415,0.03999988399313999,1.970837798445628,0.8417736103307505,0.19954685839638836,0.03999998228636295
33,0.8061219244260204,0.1989149012891201,0.03999991675659724,1.966848936775323,0.664832449802299,0.19824346271635676,0.03999986897148863,1.966848936775323,0.8206143721534476,0.1994843829695026,0.03999997984310288
37,0.7888442093908988,0.19879933665336952,0.039999907220131845,1.9628681483302408,0.6337902618616897,0.19805450368016092,0.03999985405665957,1.9628681483302408,0.7996126811356425,0.19942191405283188,0.03999997739984285
41,0.7722376700046361,0.19868541091824699,0.03999989774713905,1.958895416770641,0.6038072788516728,0.19786800520780443,0.03999983923708116,1.958895416770641,0.7787673642149,0.19935945164569782,0.039999974956582876
45,0.7562404654767669,0.19857296450769074,0.03999988833143192,1.9549307257898534,0.5747902659087191,0.19768372793510747,0.039999824503447384,1.9549307257898534,0.7580772570631569,0.19929699574742205,0.03999997251332295
49,0.7408013826431434,0.19846186632558743,0.039999878967922335,1.9509740591142117,0.5466619332702751,0.19750147521776468,0.03999980984811094,1.9509740591142117,0.7375412040216869,0.19923454635732632,0.03999997007006307
53,0.7258772541859115,0.19835200674623038,0.039999869652352193,1.9470254005029866,0.5193570635803861,0.19732108261704714,0.03999979526467565,1.9470254005029866,0.7171580580365519,0.19917210347473244,0.03999996762680324
57,0.7114311558851778,0.19824329273281519,0.03999986038110548,1.943084733748319,0.4928198077429975,0.19714241057755622,0.03999978074771232,1.943084733748319,0.6969266805945319,0.19910966709896236,0.03999996518354346
61,0.6974311088738214,0.19813564433273687,0.03999985115107354,1.9391520426751538,0.4670017382801217,0.19696533917017503,0.039999766292554785,1.9391520426751538,0.6768459416595325,0.199047237229338,0.03999996274028373
65,0.6838491211179559,0.1980289920959205,0.039999841959555166,1.935227311141173,0.44186041152863775,0.1967897642195692,0.039999751895149434,1.935227311141173,0.6569147196094662,0.19898481386518138,0.03999996029702405
69,0.6706604637333928,0.19792327513089417,0.039999832804181006,1.93131052303673,0.41735828209125203,0.19661559438829845,0.03999973755194193,1.93131052303673,0.6371319011736036,0.19892239700581466,0.03999995785376442
73,0.6578431141279112,0.19781843961302076,0.039999823682856955,1.9274016622847827,0.39346186752633094,0.19644274893916816,0.039999723259790385,1.9274016622847827,0.6174963813703912,0.19885998665055993,0.03999995541050485
77,0.6453773203428439,0.19771443762058277,0.03999981459371754,1.9235007128408288,0.37014109483686397,0.1962711559893574,0.03999970901589731,1.9235007128408288,0.5980070634457313,0.19879758279873946,0.03999995296724532
81,0.6332452551934666,0.19761122621330238,0.03999980553509165,1.9196076586928381,0.3473687816577897,0.19610075112819783,0.03999969481775606,1.9196076586928381,0.5786628588117222,0.1987351854496756,0.03999995052398583
85,0.6214307381083963,0.19750876669326453,0.0399997965054728,1.9157224838611888,0.3251202189919954,0.19593147630856483,0.03999968066310759,1.9157224838611888,0.5594626869858561,0.19867279460269072,0.039999948080726405
89,0.6099190088022158,0.19740702400523363,0.03999978750349622,1.9118451723986005,0.30337283169631224,0.19576327894734719,0.03999966654990554,1.9118451723986005,0.5404054755306655,0.19861041025710727,0.039999945637467026
93,0.5986965411874974,0.1973059662449552,0.03999977852791997,1.907975708390069,0.2821058993267598,0.19559611118790407,0.03999965247628753,1.907975708390069,0.5214901599938229,0.19854803241224775,0.039999943194207695
97,0.587750888918243,0.19720556425218405,0.03999976957760883,1.9041140759528017,0.2613003244310792,0.19542992928960606,0.03999963844055138,1.9041140759528017,0.5027156838486857,0.19848566106743476,0.03999994075094841
101,0.5770705560812185,0.19710579127093295,0.03999976065152115,1.900260259236151,0.2409384385632477,0.19526469311820896,0.03999962444113534,1.900260259236151,0.48408099843528185,0.198423296221991,0.039999938307689185
105,0.5666448880876487,0.1970066226636096,0.0399997517486978,1.896414242421551,0.22100383859869477,0.1951003657170604,0.03999961047660135,1.896414242421551,0.46558506290173785,0.19836093787523917,0.03999993586443
109,0.5564639789447512,0.19690803566876522,0.03999974286825267,1.8925760097224513,0.201481247619421,0.19493691294372062,0.03999959654562091,1.8925760097224513,0.44722684414613945,0.19829858602650213,0.03999993342117087
113,0.5465185919245333,0.19681000919443578,0.039999734009364595,1.888745545384252,0.18235639589516361,0.1947743031599763,0.039999582646963024,1.888745545384252,0.4290053167588289,0.1982362406751027,0.03999993097791179
117,0.536800091278043,0.19671252364077274,0.03999972517127072,1.8849228336842407,0.16361591843288747,0.19461250696578708,0.03999956877948387,1.8849228336842407,0.4109194629651294,0.19817390182036387,0.03999992853465276
121,0.5273003831234382,0.19661556074695039,0.039999716353260294,1.881107858931526,0.14524726628714957,0.1944514969696457,0.0399995549421178,1.881107858931526,0.3929682725684963,0.19811156946160863,0.03999992609139377
125,0.5180118640055849,0.19651910345833162,0.03999970755466944,1.8773006054669743,0.12723862937790342,0.19429124758932642,0.03999954113386963,1.8773006054669743,0.37515074289409267,0.1980492435981601,0.039999923648134844
129,0.5089273759117738,0.196423135810646,0.03999969877487678,1.873501057663145,0.1095788689926176,0.19413173487815447,0.03999952735380786,1.873501057663145,0.3574658787327827,0.19798692422934142,0.03999992120487596
133,0.5000401667529495,0.19632764282854603,0.03999969001329955,1.8697091999242268,0.09225745848681344,0.19397293637283758,0.03999951360105873,1.8697091999242268,0.339912692285546,0.1979246113544758,0.039999918761617126
137,0.4913438554975016,0.19623261043637014,0.03999968126938999,1.865925016685973,0.0752644309635806,0.19381483095961255,0.03999949987480107,1.865925016685973,0.32249020310830256,0.1978623049728866,0.039999916318358336
141,0.48283240128615323,0.19613802537933506,0.039999672542632224,1.8621484924156388,0.058590332924874144,0.19365739875603294,0.03999948617426161,1.8621484924156388,0.3051974380571475,0.1978000050838971,0.03999991387509961
145,0.4745000759699801,0.19604387515367347,0.03999966383253991,1.858379611611916,0.042226183057653355,0.193500621006176,0.039999472498711004,1.858379611611916,0.2880334312339994,0.19773771168683088,0.03999991143184092
149,0.4663414396052883,0.19595014794448412,0.03999965513865328,1.8546183588048704,0.02616343545543698,0.19334447998741788,0.03999945884746009,1.8546183588048704,0.27099722393264514,0.19767542478101133,0.039999908988582286
153,0.4583513185136036,0.19585683257025852,0.03999964646053722,1.850864718555878,0.010393946687666133,0.19318895892722351,0.03999944521985671,1.850864718555878,0.25408786458519494,0.19761314436576208,0.039999906545323705
157,0.45052478557599834,0.1957639184332099,0.039999637797779576,1.847118675457562,0.0,0.19303404192863988,0.03999943161528283,1.847118675457562,0.2373044087089281,0.19755087044040676,0.03999990410206517
161,0.44285714248111757,0.1956713954746649,0.039999629149989085,1.8433802141337288,0.0,0.19287971390338493,0.03999941803315186,1.8433802141337288,0.22064591885354123,0.19748860300426913,0.03999990165880668
165,0.4353439036877468,0.19557925413489172,0.03999962051679392,1.8396493192393057,0.0,0.19272596051158766,0.03999940447290638,1.8396493192393057,0.20411146454878426,0.19742634205667298,0.03999989921554825
169,0.42798078189724337,0.19548748531682214,0.0399996118978402,1.8359259754602772,0.0,0.19257276810737226,0.039999390934015985,1.8359259754602772,0.1877001222524909,0.19736408759694218,0.039999896772289864
173,0.4207636748599308,0.19539608035320888,0.039999603292791105,1.832210167513623,0.0,0.192420123689595,0.0399993774159754,1.832210167513623,0.17141097529899096,0.19730183962440062,0.039999894329031525
177,0.41368865336375116,0.19530503097682267,0.03999959470132486,1.828501880147254,0.0,0.19226801485713835,0.03999936391830265,1.828501880147254,0.15524311384791156,0.19723959813837233,0.03999989188577324
181,0.4067519502738097,0.1952143292933415,0.03999958612313484,1.824801098139951,0.0,0.1921164297682457,0.03999935044053761,1.824801098139951,0.13919563483335595,0.1971773631381814,0.03999988944251501
185,0.39994995050870313,0.19512396775663765,0.03999957755792734,1.8211078063013015,0.0,0.19196535710345192,0.03999933698224042,1.8211078063013015,0.12326764191346307,0.197115134623152,0.03999988699925682
189,0.3932791818541563,0.19503393914620204,0.039999569005422,1.8174219894716377,0.0,0.19181478603171953,0.03999932354299029,1.8174219894716377,0.1074582454203411,0.19705291259260832,0.039999884555998684
193,0.3867363065269964,0.19494423654647952,0.03999956046534986,1.8137436325219736,0.0,0.1916647061794421,0.039999310122384224,1.8137436325219736,0.09176656231037628,0.19699069704587463,0.039999882112740595
197,0.3803181134131745,0.19485485332791747,0.039999551937453325,1.810072720353944,0.0,0.19151510760201682,0.039999296720035916,1.810072720353944,0.07619171611490727,0.1969284879822753,0.039999879669482555
201,0.3740215109127435,0.1947657831295535,0.039999543421485005,1.8064092378997414,0.0,0.19136598075772618,0.039999283335574745,1.8064092378997414,0.06073283689127107,0.19686628540113477,0.03999987722622457
205,0.3678435203325992,0.19467701984298943,0.039999534917207674,1.802753170122055,0.0,0.19121731648369855,0.03999926996864485,1.802753170122055,0.0453890611742126,0.1968040893017775,0.039999874782966634
209,0.36178126977466096,0.19458855759761454,0.03999952642439333,1.7991045020140086,0.0,0.19106910597374452,0.03999925661890425,1.7991045020140086,0.03015953192765186,0.19674189968352812,0.039999872339708746
213,0.3558319884730656,0.19450039074696304,0.039999517942822506,1.795463218599099,0.0,0.1909213407578904,0.03999924328602407,1.795463218599099,0.015043398496818794,0.19667971654571126,0.03999986989645091
217,0.34999300153915314,0.19441251385609185,0.03999950947228398,1.7918293049311345,0.0,0.1907740126834482,0.03999922996968773,1.7918293049311345,3.98165607354839e-5,0.19661753988765157,0.039999867453193116
221,0.3442617250774755,0.19432492168989376,0.039999501012574476,1.7882027460941738,0.0,0.190627113897482,0.03999921666959037,1.7882027460941738,0.0,0.19655536970867393,0.03999986500993538
225,0.3386356616400451,0.19423760920225142,0.03999949256349794,1.7845835272024644,0.0,0.19048063683054248,0.039999203385438144,1.7845835272024644,0.0,0.1964932060081031,0.03999986256667769
229,0.3331123959894443,0.19415057152596754,0.03999948412486553,1.7809716334003818,0.0,0.19033457418155914,0.03999919011694768,1.7809716334003818,0.0,0.19643104878526405,0.03999986012342005
233,0.3276895911444824,0.1940638039633948,0.039999475696494625,1.7773670498623686,0.0,0.19018891890378667,0.039999176863845444,1.7773670498623686,0.0,0.19636889803948174,0.03999985768016246
237,0.32236498468474234,0.193977301977711,0.03999946727820928,1.773769761792873,0.0,0.19004366419171714,0.03999916362586736,1.773769761792873,0.0,0.19630675377008128,0.03999985523690492
241,0.3171363852927233,0.19389106118478125,0.03999945886983917,1.7701797544262892,0.0,0.18989880346887467,0.03999915040275823,1.7701797544262892,0.0,0.19624461597638773,0.03999985279364743
245,0.31200166951437097,0.1938050773455634,0.03999945047121956,1.7665970130268953,0.0,0.1897543303764211,0.039999137194271284,1.7665970130268953,0.0,0.19618248465772636,0.03999985035038999
249,0.30695877872064153,0.19371934635900584,0.039999442082191645,1.7630215228887947,0.0,0.18961023876250474,0.039999124000167904,1.7630215228887947,0.0,0.1961203598134224,0.0399998479071326
253,0.3020057162543918,0.1936338642554037,0.03999943370260097,1.7594532693358536,0.0,0.18946652267229405,0.03999911082021705,1.7594532693358536,0.0,0.19605824144280126,0.03999984546387526
257,0.29714054474834795,0.19354862719017424,0.03999942533229861,1.7558922377216426,0.0,0.18932317633864085,0.03999909765419505,1.7558922377216426,0.0,0.19599612954518827,0.039999843020617966
261,0.29236138360122005,0.19346363143802064,0.03999941697113993,1.7523384134293756,0.0,0.18918019417332516,0.03999908450188515,1.7523384134293756,0.0,0.19593402411990896,0.03999984057736073
265,0.2876664066001938,0.19337887338745158,0.03999940861898468,1.74879178187185,0.0,0.18903757075883584,0.03999907136307724,1.74879178187185,0.0,0.19587192516628887,0.03999983813410354
269,0.28305383967907993,0.19329434953563343,0.039999400275697185,1.7452523284913866,0.0,0.1888953008406483,0.039999058237567595,1.7452523284913866,0.0,0.19580983268365362,0.03999983569084639
273,0.2785219588023403,0.19321005648354803,0.03999939194114539,1.7417200387597709,0.0,0.18875337931996042,0.03999904512515849,1.7417200387597709,0.0,0.19574774667132894,0.0399998332475893
277,0.2740690879660558,0.19312599093143268,0.03999938361520141,1.7381948981781914,0.0,0.18861180124685448,0.039999032025658035,1.7381948981781914,0.0,0.19568566712864052,0.03999983080433226
281,0.269693597307653,0.19304214967448655,0.039999375297740926,1.7346768922771827,0.0,0.1884705618138543,0.03999901893887987,1.7346768922771827,0.0,0.19562359405491428,0.03999982836107527
285,0.26539390131690804,0.19295852959881793,0.039999366988643204,1.7311660066165637,0.0,0.18832965634984813,0.03999900586464292,1.7311660066165637,0.0,0.19556152744947608,0.039999825917818324
289,0.26116845714134246,0.19287512767762108,0.03999935868779077,1.7276622267853803,0.0,0.18818908031435339,0.03999899280277122,1.7276622267853803,0.0,0.1954994673116519,0.03999982347456143
293,0.2570157629797095,0.19279194096756463,0.039999350395069695,1.7241655384018444,0.0,0.18804882929209848,0.03999897975309367,1.7241655384018444,0.0,0.1954374136407678,0.03999982103130459
297,0.2529343565577523,0.19270896660537615,0.03999934211036889,1.7206759271132765,0.0,0.18790889898790045,0.039998966715443826,1.7206759271132765,0.0,0.1953753664361499,0.03999981858804779
301,0.24892281368089453,0.19262620180461107,0.03999933383358024,1.7171933785960458,0.0,0.1877692852218182,0.03999895368965972,1.7171933785960458,0.0,0.19531332569712437,0.03999981614479105
305,0.24497974685893137,0.19254364385259357,0.03999932556459871,1.713717878555512,0.0,0.18762998392456365,0.03999894067558373,1.713717878555512,0.0,0.19525129142301745,0.039999813701534354
309,0.24110380399816655,0.19246129010751728,0.039999317303322,1.7102494127259658,0.0,0.1874909911331531,0.03999892767306234,1.7102494127259658,0.0,0.1951892636131555,0.039999811258277715
313,0.23729366715679934,0.19237913799569678,0.0399993090496501,1.7067879668705714,0.0,0.18735230298678382,0.03999891468194597,1.7067879668705714,0.0,0.1951272422668649,0.03999980881502112
317,0.23354805135966078,0.19229718500895843,0.03999930080348615,1.703333526781307,0.0,0.18721391572292154,0.039998901702088946,1.703333526781307,0.0,0.19506522738347212,0.03999980637176457
321,0.22986570346870927,0.1922154287021641,0.03999929256473519,1.6998860782789076,0.0,0.18707582567358477,0.039998888733349204,1.6998860782789076,0.0,0.19500321896230371,0.039999803928508076
325,0.2262454011059366,0.19213386669085755,0.03999928433330484,1.6964456072128058,0.0,0.18693802926181485,0.03999887577558823,1.6964456072128058,0.0,0.19494121700268624,0.03999980148525163
329,0.2226859516255969,0.19205249664902663,0.039999276109105246,1.6930120994610742,0.0,0.1868005229983193,0.039998862828670954,1.6930120994610742,0.0,0.19487922150394646,0.039999799041995236
333,0.21918619113286947,0.19197131630697387,0.03999926789204836,1.6895855409303675,0.0,0.1866633034782782,0.039998849892465556,1.6895855409303675,0.0,0.19481723246541102,0.03999979659873889
337,0.21574498354629323,0.1918903234492912,0.039999259682048295,1.6861659175558643,0.0,0.18652636737830453,0.039998836966843386,1.6861659175558643,0.0,0.19475524988640686,0.0399997941554826
341,0.21236121970147548,0.19180951591292744,0.03999925147902132,1.68275321530121,0.0,0.18638971145354793,0.039998824051678844,1.68275321530121,0.0,0.19469327376626072,0.03999979171222635
345,0.20903381649375974,0.19172889158534961,0.03999924328288576,1.6793474201584584,0.0,0.18625333253493503,0.03999881114684931,1.6793474201584584,0.0,0.19463130410429968,0.03999978926897015
349,0.2057617160576905,0.1916484484027884,0.03999923509356163,1.6759485181480143,0.0,0.18611722752653725,0.03999879825223497,1.6759485181480143,0.0,0.19456934089985073,0.03999978682571401
353,0.2025438849812604,0.19156818434856288,0.03999922691097089,1.6725564953185772,0.0,0.18598139340305916,0.03999878536771877,1.6725564953185772,0.0,0.19450738415224098,0.03999978438245791
357,0.19937931355305666,0.19148809745148235,0.039999218735037284,1.6691713377470825,0.0,0.18584582720744097,0.0399987724931863,1.6691713377470825,0.0,0.19444543386079757,0.03999978193920186
361,0.19626701504054644,0.19140818578431967,0.03999921056568612,1.6657930315386453,0.0,0.185710526048568,0.03999875962852572,1.6657930315386453,0.0,0.19438349002484775,0.03999977949594586
365,0.1932060249978539,0.19132844746235222,0.039999202402844526,1.6624215628265036,0.0,0.185575487099082,0.039998746773627684,1.6624215628265036,0.0,0.19432155264371884,0.03999977705268991
369,0.1901954006014942,0.19124888064196605,0.03999919424644119,1.65905691777196,0.0,0.18544070759328796,0.039998733928385204,1.65905691777196,0.0,0.19425962171673822,0.03999977460943402
373,0.1872342200126141,0.19116948351932067,0.039999186096406306,1.655699082564327,0.0,0.18530618482515165,0.03999872109269365,1.655699082564327,0.0,0.1941976972432333,0.039999772166178164
377,0.18432158176439137,0.19109025432907284,0.039999177952671584,1.6523480434208677,0.0,0.18517191614638379,0.03999870826645062,1.6523480434208677,0.0,0.19413577922253167,0.039999769722922365
381,0.18145660417332207,0.19101119134315148,0.03999916981517019,1.649003786586742,0.0,0.18503789896460404,0.03999869544955588,1.649003786586742,0.0,0.19407386765396087,0.039999767279666615
385,0.17863842477320394,0.1909322928695861,0.039999161683836604,1.645666298334948,0.0,0.18490413074158316,0.03999868264191129,1.645666298334948,0.0,0.19401196253684855,0.03999976483641092
389,0.17586619977069584,0.1908535572513846,0.03999915355860681,1.6423355649662668,0.0,0.18477060899155817,0.03999866984342078,1.6423355649662668,0.0,0.19395006387052247,0.03999976239315527
393,0.17313910352140302,0.19077498286545333,0.039999145439418154,1.6390115728092056,0.0,0.18463733127961574,0.039998657053990236,1.6390115728092056,0.0,0.19388817165431044,0.03999975994989967
397,0.17045632802549562,0.1906965681215665,0.03999913732620896,1.6356943082199424,0.0,0.18450429522014267,0.03999864427352746,1.6356943082199424,0.0,0.19382628588754028,0.03999975750664412
401,0.16781708244192794,0.19061831146137223,0.03999912921891915,1.6323837575822693,0.0,0.18437149847533774,0.03999863150194212,1.6323837575822693,0.0,0.19376440656953994,0.03999975506338862
405,0.1652205926203833,0.1905402113574414,0.039999121117489496,1.6290799073075364,0.0,0.18423893875378344,0.039998618739145654,1.6290799073075364,0.0,0.19370253369963747,0.03999975262013317
409,0.1626661006501138,0.19046226631235258,0.0399991130218622,1.6257827438345969,0.0,0.18410661380907395,0.03999860598505131,1.6257827438345969,0.0,0.19364066727716095,0.03999975017687777
413,0.16015286442489313,0.19038447485781354,0.039999104931980646,1.622492253629751,0.0,0.18397452143849674,0.03999859323957398,1.622492253629751,0.0,0.19357880730143848,0.039999747733622415
417,0.15768015722335146,0.19030683555381525,0.039999096847789094,1.6192084231866903,0.0,0.1838426594817651,0.03999858050263023,1.6192084231866903,0.0,0.1935169537717983,0.039999745290367116
421,0.1552472673039884,0.1902293469878208,0.03999908876923289,1.615931239026442,0.0,0.18371102581979945,0.0399985677741382,1.615931239026442,0.0,0.19345510668756877,0.039999742847111865
425,0.1528534975142128,0.1901520077739824,0.03999908069625856,1.6126606876973144,0.0,0.1835796183735548,0.039998555054017615,1.6126606876973144,0.0,0.1933932660480781,0.03999974040385666
429,0.15049816491278406,0.1900748165523897,0.03999907262881358,1.609396755774841,0.0,0.18344843510289227,0.0399985423421897,1.609396755774841,0.0,0.19333143185265486,0.039999737960601515
433,0.1481806004050691,0.18999777198834628,0.039999064566846404,1.606139429861726,0.0,0.18331747400549306,0.039998529638577154,1.606139429861726,0.0,0.1932696041006275,0.03999973551734641
437,0.14590014839055565,0.18992087277167102,0.03999905651030642,1.6028886965877884,0.0,0.18318673311581193,0.039998516943104086,1.6028886965877884,0.0,0.19320778279132456,0.039999733074091354
441,0.14365616642209839,0.18984411761602607,0.03999904845914397,1.599644542609908,0.0,0.18305621050406912,0.03999850425569602,1.599644542609908,0.0,0.19314596792407474,0.03999973063083635
445,0.14144802487639255,0.18976750525827063,0.03999904041331017,1.5964069546119704,0.0,0.18292590427527938,0.0399984915762798,1.5964069546119704,0.0,0.19308415949820668,0.0399997281875814
449,0.13927510663520853,0.1896910344578351,0.039999032372757225,1.5931759193048118,0.0,0.18279581256831504,0.039998478904783606,1.5931759193048118,0.0,0.19302235751304922,0.0399997257443265
453,0.13713680677693238,0.18961470399611982,0.03999902433743821,1.5899514234261658,0.0,0.182665933555003,0.03999846624113692,1.5899514234261658,0.0,0.19296056196793115,0.03999972330107164
457,0.13503253227798892,0.189538512675914,0.03999901630730663,1.5867334537406068,0.0,0.1825362654392535,0.0399984535852704,1.5867334537406068,0.0,0.19289877286218146,0.03999972085781684
461,0.13296170172374008,0.1894624593208345,0.039999008282317276,1.583521997039498,0.0,0.1824068064562189,0.039998440937115985,1.583521997039498,0.0,0.1928369901951291,0.03999971841456209
465,0.1309237450284788,0.18938654277478625,0.0399990002624255,1.5803170401409357,0.0,0.18227755487148262,0.03999842829660677,1.5803170401409357,0.0,0.19277521396610311,0.03999971597130738
469,0.12891810316414654,0.18931076190143803,0.03999899224758741,1.5771185698896952,0.0,0.18214850898027476,0.039998415663677,1.5771185698896952,0.0,0.19271344417443265,0.03999971352805273
473,0.12694422789743084,0.18923511558371867,0.03999898423775993,1.5739265731571783,0.0,0.18201966710671544,0.039998403038262034,1.5739265731571783,0.0,0.19265168081944692,0.03999971108479812
477,0.12500158153491397,0.1891596027233296,0.03999897623290076,1.5707410368413572,0.0,0.18189102760308315,0.03999839042029835,1.5707410368413572,0.0,0.1925899239004752,0.03999970864154357
481,0.12308963667595071,0.18908422224027316,0.0399989682329681,1.5675619478667226,0.0,0.18176258884910798,0.03999837780972346,1.5675619478667226,0.0,0.19252817341684678,0.03999970619828906
485,0.12120787597298596,0.18900897307239645,0.039998960237921065,1.5643892931842287,0.0,0.18163434925128774,0.03999836520647593,1.5643892931842287,0.0,0.1924664293678911,0.03999970375503461
489,0.11935579189901765,0.18893385417495184,0.03999895224771936,1.5612230597712407,0.0,0.18150630724222744,0.039998352610495336,1.5612230597712407,0.0,0.19240469175293767,0.039999701311780204
493,0.11753288652193766,0.18885886452016998,0.039998944262323366,1.5580632346314807,0.0,0.18137846127999988,0.039998340021722256,1.5580632346314807,0.0,0.19234296057131597,0.03999969886852584
497,0.11573867128549023,0.18878400309684742,0.03999893628169407,1.5549098047949743,0.0,0.18125080984752678,0.039998327440098215,1.5549098047949743,0.0,0.19228123582235565,0.03999969642527154
501,0.11397266679660234,0.18870926890994763,0.03999892830579313,1.5517627573179977,0.0,0.1811233514519803,0.03999831486556569,1.5517627573179977,0.0,0.1922195175053864,0.03999969398201728
505,0.11223440261884465,0.18863466098021492,0.039998920334582695,1.5486220792830248,0.0,0.1809960846242034,0.03999830229806806,1.5486220792830248,0.0,0.19215780561973803,0.03999969153876307
509,0.11052341707180618,0.1885601783437996,0.03999891236802572,1.5454877577986732,0.0,0.1808690079181486,0.03999828973754962,1.5454877577986732,0.0,0.19209610016474027,0.03999968909550892
513,0.10883925703615926,0.18848582005189546,0.039998904406085695,1.5423597799996522,0.0,0.18074211991033404,0.03999827718395554,1.5423597799996522,0.0,0.1920344011397231,0.03999968665225481
517,0.10718147776421408,0.1884115851703901,0.03999889644872648,1.5392381330467102,0.0,0.18061541919931734,0.03999826463723182,1.5392381330467102,0.0,0.19197270854401643,0.039999684209000755
521,0.10554964269576506,0.18833747277952279,0.039998888495912745,1.5361228041265809,0.0,0.18048890440518459,0.03999825209732533,1.5361228041265809,0.0,0.19191102237695032,0.039999681765746746
525,0.10394332327904185,0.18826348197355552,0.039998880547609465,1.533013780451931,0.0,0.180362574169056,0.039998239564183725,1.533013780451931,0.0,0.19184934263785489,0.039999679322492786
529,0.10236209879658334,0.18818961186045344,0.03999887260378232,1.5299110492613088,0.0,0.18023642715260604,0.039998227037755484,1.5299110492613088,0.0,0.1917876693260603,0.03999967687923888
533,0.10080555619586559,0.18811586156157387,0.03999886466439755,1.5268145978190908,0.0,0.1801104620375981,0.039998214517989836,1.5268145978190908,0.0,0.19172600244089683,0.039999674435985025
537,0.09927328992451678,0.1880422302113667,0.039998856729421876,1.5237244134154295,0.0,0.1799846775254336,0.03999820200483682,1.5237244134154295,0.0,0.19166434198169474,0.03999967199273121
541,0.09776490176996383,0.18796871695708098,0.03999884879882226,1.5206404833662015,0.0,0.17985907233671367,0.03999818949824716,1.5206404833662015,0.0,0.19160268794778443,0.03999966954947745
545,0.09628000070335746,0.18789532095848302,0.03999884087256639,1.517562795012955,0.0,0.1797336452108148,0.03999817699817234,1.517562795012955,0.0,0.19154104033849642,0.03999966710622374
549,0.09481820272763289,0.18782204138758082,0.039998832950622544,1.514491335722859,0.0,0.17960839490547603,0.03999816450456456,1.514491335722859,0.0,0.19147939915316115,0.039999664662970086
553,0.0933791307295665,0.18774887742835683,0.03999882503295904,1.51142609288865,0.0,0.1794833201963985,0.03999815201737669,1.51142609288865,0.0,0.19141776439110927,0.03999966221971647
557,0.09196241433569705,0.18767582827650964,0.03999881711954517,1.5083670539285805,0.0,0.179358419876857,0.039998139536562324,1.5083670539285805,0.0,0.1913561360516714,0.039999659776462915
561,0.09056768977198287,0.18760289313920114,0.03999880921035034,1.5053142062863687,0.0,0.17923369275732168,0.0399981270620757,1.5053142062863687,0.0,0.19129451413417836,0.039999657333209405
565,0.08919459972707164,0.18753007123481238,0.03999880130534437,1.5022675374311452,0.0,0.17910913766509168,0.03999811459387168,1.5022675374311452,0.0,0.19123289863796086,0.039999654889955945
569,0.08784279321906885,0.1874573617927061,0.03999879340449769,1.4992270348574028,0.0,0.1789847534439382,0.03999810213190582,1.4992270348574028,0.0,0.19117128956234983,0.03999965244670253
573,0.08651192546568795,0.18738476405299528,0.03999878550778115,1.4961926860849446,0.0,0.1788605389537581,0.03999808967613427,1.4961926860849446,0.0,0.1911096869066762,0.03999965000344917
577,0.08520165775767921,0.18731227726631872,0.039998777615165765,1.4931644786588327,0.0,0.17873649307023703,0.03999807722651377,1.4931644786588327,0.0,0.19104809067027098,0.03999964756019586
581,0.08391165733542616,0.18723990069362278,0.03999876972662317,1.4901424001493375,0.0,0.1786126146845219,0.039998064783001726,1.4901424001493375,0.0,0.19098650085246527,0.039999645116942595
585,0.0826415972686182,0.187167633605949,0.03999876184212538,1.4871264381518865,0.0,0.1784889027029022,0.03999805234555606,1.4871264381518865,0.0,0.1909249174525902,0.039999642673689384
589,0.08139115633889613,0.1870954752842273,0.039998753961644505,1.484116580287013,0.0,0.17836535604650036,0.0399980399141353,1.484116580287013,0.0,0.19086334046997697,0.03999964023043622
593,0.08016001892538147,0.1870234250190751,0.039998746085153594,1.481112814200306,0.0,0.1782419736509701,0.039998027488698545,1.481112814200306,0.0,0.19080176990395695,0.03999963778718311
597,0.07894787489300303,0.18695148211060206,0.0399987382126256,1.478115127562359,0.0,0.1781187544662034,0.039998015069205445,1.478115127562359,0.0,0.19074020575386144,0.03999963534393005
601,0.07775441948352854,0.1868796458682194,0.03999873034403392,1.4751235080687195,0.0,0.17799569745604477,0.03999800265561617,1.4751235080687195,0.0,0.1906786480190219,0.03999963290067703
605,0.07657935320922818,0.18680791561045512,0.039998722479352364,1.4721379434398383,0.0,0.1778728015980135,0.039997990247891434,1.4721379434398383,0.0,0.19061709669876983,0.03999963045742407
609,0.0754223817490807,0.1867362906647734,0.03999871461855516,1.4691584214210196,0.0,0.17775006588303327,0.03999797784599247,1.4691584214210196,0.0,0.19055555179243677,0.03999962801417116
613,0.07428321584745609,0.1866647703673983,0.039998706761616626,1.4661849297823701,0.0,0.17762748931516842,0.039997965449881004,1.4661849297823701,0.0,0.19049401329935442,0.039999625570918296
617,0.07316157121519387,0.1865933540631442,0.0399986989085118,1.4632174563187494,0.0,0.17750507091136764,0.0399979530595193,1.4632174563187494,0.0,0.19043248121885445,0.03999962312766548
621,0.07205716843300716,0.18652204110524762,0.039998691059215746,1.4602559888497197,0.0,0.1773828097012139,0.03999794067487009,1.4602559888497197,0.0,0.19037095555026864,0.03999962068441272
625,0.07096973285715144,0.18645083085520647,0.03999868321370384,1.4573005152194949,0.0,0.17726070472668123,0.039997928295896566,1.4573005152194949,0.0,0.19030943629292885,0.03999961824116
629,0.06989899452728135,0.18637972268262046,0.039998675371952036,1.4543510232968926,0.0,0.1771387550418971,0.03999791592256243,1.4543510232968926,0.0,0.19024792344616698,0.03999961579790733
633,0.06884468807644054,0.1863087159650376,0.03999866753393627,1.4514075009752823,0.0,0.17701695971291137,0.0399979035548318,1.4514075009752823,0.0,0.1901864170093151,0.03999961335465472
637,0.06780655264312047,0.18623781008780416,0.03999865969963299,1.448469936172537,0.0,0.17689531781747092,0.039997891192669284,1.448469936172537,0.0,0.19012491698170514,0.03999961091140216
641,0.06678433178532839,0.18616700444391693,0.039998651869019,1.4455383168309837,0.0,0.17677382844479966,0.039997878836039946,1.4455383168309837,0.0,0.19006342336266935,0.03999960846814964
645,0.0657777733966094,0.18609629843388306,0.039998644042071,1.4426126309173524,0.0,0.1766524906953849,0.03999786648490921,1.4426126309173524,0.0,0.19000193615153985,0.039999606024897175
649,0.06478662962396642,0.18602569146557707,0.039998636218766516,1.4396928664227284,0.0,0.17653130368076747,0.039997854139243026,1.4396928664227284,0.0,0.18994045534764895,0.03999960358164476
653,0.0638106567876259,0.18595518295410873,0.03999862839908294,1.4367790113625025,0.0,0.1764102665233388,0.03999784179900769,1.4367790113625025,0.0,0.18987898095032893,0.03999960113839239
657,0.06284961530259714,0.18588477232168696,0.039998620582998246,1.4338710537763213,0.0,0.17628937835614136,0.03999782946416998,1.4338710537763213,0.0,0.1898175129589123,0.039999598695140075
661,0.061903269601976646,0.1858144589974939,0.039998612770490445,1.4309689817280384,0.0,0.17616863832267532,0.039997817134697,1.4309689817280384,0.0,0.1897560513727314,0.03999959625188781
665,0.060971388061948684,0.18574424241755597,0.03999860496153771,1.428072783305666,0.0,0.1760480455767087,0.03999780481055629,1.428072783305666,0.0,0.1896945961911189,0.039999593808635596
669,0.06005374292843774,0.18567412202462166,0.03999859715611902,1.4251824466213245,0.0,0.17592759928209276,0.03999779249171582,1.4251824466213245,0.0,0.18963314741340737,0.039999591365383426
673,0.05915011024536668,0.18560409726804267,0.039998589354212924,1.4222979598111958,0.0,0.1758072986125822,0.03999778017814386,1.4222979598111958,0.0,0.18957170503892945,0.03999958892213131
677,0.058260269784476376,0.18553416760365407,0.03999858155579879,1.4194193110354727,0.0,0.1756871427516582,0.039997767869809124,1.4194193110354727,0.0,0.18951026906701798,0.03999958647887924
681,0.05738400497666893,0.18546433249366137,0.039998573760855735,1.4165464884783117,0.0,0.17556713089235715,0.039997755566680664,1.4165464884783117,0.0,0.18944883949700572,0.03999958403562722
685,0.056521102844829724,0.1853945914065284,0.039998565969363534,1.4136794803477832,0.0,0.17544726223710255,0.0399977432687279,1.4136794803477832,0.0,0.1893874163282256,0.03999958159237525
689,0.055671353938092305,0.1853249438168672,0.0399985581813021,1.4108182748758242,0.0,0.1753275359975412,0.039997730975920645,1.4108182748758242,0.0,0.18932599956001056,0.03999957914912334
693,0.05483455226750794,0.18525538920533238,0.03999855039665144,1.4079628603181897,0.0,0.17520795139438275,0.039997718688229,1.4079628603181897,0.0,0.18926458919169362,0.03999957670587147
697,0.05401049524308019,0.18518592705851608,0.03999854261539179,1.4051132249544038,0.0,0.17508850765724365,0.039997706405623445,1.4051132249544038,0.0,0.1892031852226079,0.039999574262619644
701,0.05319898361213443,0.18511655686884596,0.03999853483750376,1.402269357087713,0.0,0.17496920402449395,0.03999769412807481,1.402269357087713,0.0,0.1891417876520866,0.03999957181936788
705,0.05239982139898389,0.18504727813448635,0.039998527062968116,1.3994312450450366,0.0,0.17485003974310806,0.039997681855554225,1.3994312450450366,0.0,0.18908039647946293,0.03999956937611616
709,0.0516128158458585,0.18497809035923982,0.03999851929176577,1.3965988771769198,0.0,0.1747310140685186,0.03999766958803316,1.3965988771769198,0.0,0.1890190117040702,0.03999956693286449
713,0.050837777355070085,0.1849089930524535,0.03999851152387805,1.3937722418574856,0.0,0.17461212626447392,0.03999765732548346,1.3937722418574856,0.0,0.18895763332524182,0.039999564489612865
717,0.05007451943237515,0.1848399857289245,0.039998503759286236,1.3909513274843872,0.0,0.1744933756028985,0.03999764506787718,1.3909513274843872,0.0,0.1888962613423112,0.0399995620463613
721,0.049322858631510924,0.18477106790880976,0.03999849599797208,1.3881361224787607,0.0,0.1743747613637562,0.0399976328151868,1.3881361224787607,0.0,0.18883489575461188,0.039999559603109774
725,0.04858261449987156,0.18470223911753747,0.03999848823991728,1.385326615285176,0.0,0.1742562828349175,0.03999762056738501,1.385326615285176,0.0,0.1887735365614774,0.039999557159858305
729,0.04785360952529957,0.18463349888571925,0.03999848048510382,1.3825227943715916,0.0,0.1741379393120285,0.03999760832444485,1.3825227943715916,0.0,0.18871218376224153,0.039999554716606885
733,0.04713566908396227,0.18456484674906598,0.03999847273351404,1.3797246482293057,0.0,0.17401973009838373,0.03999759608633966,1.3797246482293057,0.0,0.1886508373562379,0.03999955227335552
737,0.04642862138928655,0.18449628224830364,0.039998464985130266,1.3769321653729094,0.0,0.17390165450480094,0.039997583853043056,1.3769321653729094,0.0,0.18858949734280034,0.039999549830104196
741,0.04573229744192864,0.18442780492909297,0.03999845723993517,1.3741453343402399,0.0,0.17378371184949945,0.039997571624528945,1.3741453343402399,0.0,0.18852816372126271,0.03999954738685292
745,0.04504653098075123,0.1843594143419488,0.03999844949791151,1.3713641436923332,0.0,0.17366590145798028,0.039997559400771515,1.3713641436923332,0.0,0.18846683649095894,0.0399995449436017
749,0.0443711584347842,0.1842911100421629,0.03999844175904219,1.3685885820133763,0.0,0.17354822266290956,0.03999754718174522,1.3685885820133763,0.0,0.18840551565122304,0.03999954250035053
753,0.04370601887614675,0.1842228915897271,0.03999843402331041,1.3658186379106623,0.0,0.17343067480400381,0.039997534967424794,1.3658186379106623,0.0,0.18834420120138912,0.0399995400570994
757,0.04305095397390532,0.18415475854925908,0.03999842629069952,1.3630543000145416,0.0,0.17331325722791813,0.03999752275778526,1.3630543000145416,0.0,0.1882828931407913,0.03999953761384833
761,0.04240580794884777,0.18408671048992903,0.03999841856119304,1.3602955569783768,0.0,0.17319596928813663,0.03999751055280188,1.3602955569783768,0.0,0.18822159146876377,0.03999953517059731
765,0.041770427529150334,0.1840187469853885,0.03999841083477463,1.3575423974784946,0.0,0.1730788103448651,0.039997498352450186,1.3575423974784946,0.0,0.18816029618464084,0.03999953272734633
769,0.04114466190691607,0.18395086761369978,0.039998403111428174,1.354794810214141,0.0,0.17296177976492566,0.03999748615670596,1.354794810214141,0.0,0.18809900728775683,0.03999953028409541
773,0.040528362695567505,0.1838830719572675,0.039998395391137594,1.3520527839074334,0.0,0.17284487692165418,0.039997473965545226,1.3520527839074334,0.0,0.1880377247774462,0.03999952784084454
777,0.03992138388806904,0.18381535960277157,0.039998387673887165,1.3493163073033154,0.0,0.17272810119479928,0.03999746177894429,1.3493163073033154,0.0,0.18797644865304342,0.039999525397593716
781,0.03932358181596332,0.18374773014110146,0.039998379959661316,1.3465853691695102,0.0,0.172611451970424,0.03999744959687969,1.3465853691695102,0.0,0.18791517891388304,0.03999952295434294
785,0.038734815109200904,0.1836801831672915,0.039998372248444394,1.3438599582964743,0.0,0.17249492864080854,0.03999743741932816,1.3438599582964743,0.0,0.18785391555929973,0.039999520511092214
789,0.038154944656747625,0.18361271828045758,0.039998364540221154,1.3411400634973516,0.0,0.17237853060435593,0.03999742524626674,1.3411400634973516,0.0,0.18779265858862815,0.03999951806784154
793,0.03758383356794734,0.1835453350837361,0.03999835683497646,1.3384256736079279,0.0,0.17226225726549932,0.039997413077672656,1.3384256736079279,0.0,0.18773140800120308,0.03999951562459091
797,0.03702134713462776,0.1834780331842221,0.03999834913269516,1.3357167774865841,0.0,0.17214610803461058,0.03999740091352337,1.3357167774865841,0.0,0.18767016379635937,0.03999951318134034
801,0.036467352793929514,0.18341081219291128,0.03999834143336243,1.3330133640142516,0.0,0.1720300823279119,0.03999738875379659,1.3330133640142516,0.0,0.1876089259734319,0.039999510738089813
805,0.03592172009184377,0.18334367172464053,0.03999833373696374,1.3303154220943665,0.0,0.1719141795673877,0.03999737659847024,1.3303154220943665,0.0,0.18754769453175568,0.03999950829483934
809,0.03538432064744107,0.18327661139803147,0.039998326043484196,1.3276229406528226,0.0,0.17179839918069958,0.039997364447522436,1.3276229406528226,0.0,0.18748646947066572,0.039999505851588915
813,0.03485502811777744,0.18320963083543487,0.039998318352909526,1.324935908637928,0.0,0.17168274060110228,0.039997352300931543,1.324935908637928,0.0,0.18742525078949718,0.039999503408338535
817,0.03433371816346201,0.18314272966287445,0.03999831066522543,1.3222543150203585,0.0,0.17156720326736113,0.03999734015867613,1.3222543150203585,0.0,0.18736403848758518,0.03999950096508821
821,0.033820268414871596,0.18307590750999483,0.03999830298041776,1.3195781487931122,0.0,0.17145178662367183,0.03999732802073497,1.3195781487931122,0.0,0.18730283256426503,0.039999498521837935
825,0.03331455843899825,0.1830091640100078,0.03999829529847252,1.3169073989714657,0.0,0.17133649011958113,0.03999731588708705,1.3169073989714657,0.0,0.18724163301887203,0.0399994960785877
829,0.0328164697069154,0.1829424987996409,0.03999828761937581,1.3142420545929272,0.0,0.17122131320990935,0.03999730375771156,1.3142420545929272,0.0,0.1871804398507416,0.03999949363533753
833,0.03232588556185048,0.18287591151908625,0.0399982799431139,1.3115821047171923,0.0,0.17110625535467422,0.039997291632587875,1.3115821047171923,0.0,0.18711925305920912,0.0399994911920874
837,0.031842691187849076,0.1828094018119514,0.03999827226967308,1.3089275384261,0.0,0.17099131601901635,0.039997279511695585,1.3089275384261,0.0,0.18705807264361024,0.03999948874883732
841,0.0313667735790186,0.18274296932521064,0.03999826459903996,1.3062783448235862,0.0,0.17087649467312618,0.039997267395014476,1.3062783448235862,0.0,0.18699689860328045,0.03999948630558729
845,0.03089802150934018,0.1826766137091566,0.03999825693120128,1.30363451303564,0.0,0.17076179079217207,0.039997255282524534,1.30363451303564,0.0,0.18693573093755547,0.039999483862337315
849,0.030436325503034878,0.182610334617354,0.03999824926614355,1.300996032210259,0.0,0.1706472038562299,0.03999724317420589,1.300996032210259,0.0,0.18687456964577104,0.039999481419087386
853,0.02998157780547278,0.18254413170659212,0.039998241603854005,1.2983628915174048,0.0,0.1705327333502137,0.03999723107003892,1.2983628915174048,0.0,0.18681341472726296,0.039999478975837506
857,0.029533672354615043,0.18247800463684158,0.03999823394431933,1.2957350801489578,0.0,0.1704183787638084,0.03999721897000415,1.2957350801489578,0.0,0.18675226618136712,0.039999476532587674
861,0.029092504752974757,0.1824119530712085,0.03999822628752693,1.293112587318674,0.0,0.17030413959140273,0.03999720687408229,1.293112587318674,0.0,0.18669112400741944,0.0399994740893379
865,0.028657972240090146,0.1823459766758919,0.039998218633463964,1.29049540226214,0.0,0.17019001533202444,0.039997194782254254,1.29049540226214,0.0,0.1866299882047559,0.03999947164608817
869,0.02822997366549229,0.18228007512014027,0.039998210982117734,1.2878835142367284,0.0,0.17007600548927565,0.03999718269450109,1.2878835142367284,0.0,0.1865688587727127,0.039999469202838485
873,0.027808409462166783,0.18221424807620984,0.039998203333475826,1.285276912521555,0.0,0.16996210957127025,0.03999717061080406,1.285276912521555,0.0,0.1865077357106259,0.039999466759588855
877,0.0273931816204889,0.18214849521932336,0.03999819568752589,1.282675586417434,0.0,0.16984832709057204,0.03999715853114458,1.282675586417434,0.0,0.18644661901783174,0.03999946431633928
881,0.02698419366262972,0.18208281622762987,0.039998188044255506,1.2800795252468333,0.0,0.1697346575641342,0.039997146455504215,1.2800795252468333,0.0,0.18638550869366655,0.039999461873089746
885,0.026581350617422034,0.1820172107821651,0.03999818040365265,1.2774887183538326,0.0,0.16962110051323953,0.039997134383864756,1.2774887183538326,0.0,0.18632440473746661,0.03999945942984027
889,0.026184558995672125,0.18195167856681166,0.03999817276570522,1.2749031551040777,0.0,0.169507655463442,0.0399971223162081,1.2749031551040777,0.0,0.18626330714856842,0.03999945698659083
893,0.02579372676591561,0.18188621926826212,0.039998165130401275,1.2723228248847382,0.0,0.1693943219445096,0.03999711025251633,1.2723228248847382,0.0,0.18620221592630848,0.03999945454334145
897,0.0254087633306027,0.18182083257597997,0.039998157497728976,1.2697477171044635,0.0,0.16928109949036757,0.0399970981927717,1.2697477171044635,0.0,0.1861411310700233,0.03999945210009212
901,0.025029579502705845,0.1817555181821637,0.03999814986767649,1.2671778211933389,0.0,0.16916798763904317,0.03999708613695659,1.2671778211933389,0.0,0.18608005257904958,0.039999449656842836
905,0.024656087482741812,0.18169027578171007,0.03999814224023228,1.2646131266028426,0.0,0.16905498593261137,0.039997074085053576,1.2646131266028426,0.0,0.18601898045272397,0.03999944721359361
909,0.024288200836200105,0.18162510507217872,0.03999813461538482,1.262053622805803,0.0,0.1689420939171412,0.03999706203704536,1.262053622805803,0.0,0.1859579146903833,0.03999944477034442
913,0.02392583447136787,0.181560005753757,0.039998126993122676,1.2594992992963543,0.0,0.1688293111426434,0.03999704999291481,1.2594992992963543,0.0,0.1858968552913644,0.03999944232709529
917,0.02356890461754449,0.1814949775292251,0.03999811937343453,1.2569501455898942,0.0,0.1687166371630186,0.03999703795264495,1.2569501455898942,0.0,0.18583580225500415,0.03999943988384621
921,0.023217328803639012,0.18143002010392367,0.03999811175630916,1.2544061512230404,0.0,0.16860407153600698,0.03999702591621892,1.2544061512230404,0.0,0.18577475558063955,0.039999437440597176
925,0.02287102583714122,0.18136513318571898,0.039998104141735324,1.2518673057535885,0.0,0.16849161382313807,0.039997013883620036,1.2518673057535885,0.0,0.1857137152676077,0.03999943499734819
929,0.02252991578345928,0.1813003164849714,0.039998096529702105,1.2493335987604677,0.0,0.16837926358968208,0.03999700185483175,1.2493335987604677,0.0,0.18565268131524565,0.039999432554099254
933,0.022193919945618215,0.18123556971450236,0.03999808892019867,1.246805019843699,0.0,0.1682670204046015,0.039996989829837674,1.246805019843699,0.0,0.18559165372289063,0.03999943011085037
937,0.021862960844309026,0.18117089258956423,0.0399980813132139,1.2442815586243532,0.0,0.1681548838405043,0.039996977808621506,1.2442815586243532,0.0,0.1855306324898799,0.03999942766760154
941,0.02153696219828631,0.18110628482780738,0.039998073708737245,1.2417632047445066,0.0,0.16804285347359663,0.03999696579116716,1.2417632047445066,0.0,0.18546961761555075,0.03999942522435276
945,0.021215848905101933,0.1810417461492519,0.03999806610675803,1.2392499478671992,0.0,0.16793092888363806,0.039996953777458634,1.2392499478671992,0.0,0.18540860909924062,0.03999942278110402
949,0.02089954702217378,0.18097727627625565,0.03999805850726557,1.2367417776763932,0.0,0.16781910965389588,0.03999694176748006,1.2367417776763932,0.0,0.18534760694028699,0.039999420337855335
953,0.02058798374817862,0.18091287493348657,0.03999805091024943,1.2342386838769293,0.0,0.1677073953711015,0.03999692976121574,1.2342386838769293,0.0,0.1852866111380273,0.0399994178946067
957,0.020281087404765683,0.1808485418478918,0.03999804331569933,1.231740656194485,0.0,0.16759578562540645,0.039996917758650066,1.231740656194485,0.0,0.1852256216917993,0.039999415451358114
961,0.01997878741858329,0.1807842767486715,0.03999803572360489,1.229247684375533,0.0,0.16748428001034038,0.0399969057597676,1.229247684375533,0.0,0.1851646386009405,0.03999941300810958
965,0.01968101430361298,0.18072007936724885,0.039998028133955775,1.2267597581872975,0.0,0.16737287812276838,0.039996893764552996,1.2267597581872975,0.0,0.1851036618647888,0.039999410564861095
969,0.019387699643806808,0.18065594943724306,0.03999802054674202,1.2242768674177147,0.0,0.16726157956284995,0.03999688177299107,1.2242768674177147,0.0,0.1850426914826819,0.03999940812161266
973,0.01909877607601762,0.18059188669444348,0.039998012961953405,1.2217990018753877,0.0,0.16715038393399867,0.039996869785066724,1.2217990018753877,0.0,0.18498172745395774,0.03999940567836427
977,0.018814177273223084,0.18052789087678128,0.03999800537958023,1.219326151389548,0.0,0.1670392908428418,0.039996857800765034,1.219326151389548,0.0,0.18492076977795424,0.03999940323511593
981,0.018533837928031885,0.18046396172430415,0.03999799779961228,1.2168583058100109,0.0,0.16692829989918107,0.039996845820071146,1.2168583058100109,0.0,0.18485981845400942,0.039999400791867645
985,0.018257693736470904,0.18040009897915033,0.03999799022204,1.214395455007136,0.0,0.16681741071595424,0.03999683384297036,1.214395455007136,0.0,0.18479887348146137,0.03999939834861941
989,0.017985681382045884,0.18033630238552326,0.03999798264685348,1.2119375888717843,0.0,0.16670662290919683,0.039996821869448085,1.2119375888717843,0.0,0.18473793485964826,0.03999939590537122
993,0.01771773852007183,0.18027257168966682,0.03999797507404327,1.209484697315277,0.0,0.16659593609800485,0.039996809899489866,1.209484697315277,0.0,0.1846770025879083,0.039999393462123084
997,0.017453803762266656,0.18020890663984052,0.0399979675035996,1.2070367702693545,0.0,0.16648534990449793,0.03999679793308132,1.2070367702693545,0.0,0.18461607666557983,0.039999391018874994
1001,0.01719381666160498,0.18014530698629552,0.03999795993551307,1.2045937976861345,0.0,0.1663748639537831,0.039996785970208226,1.2045937976861345,0.0,0.18455515709200113,0.03999938857562696
1005,0.016937717697424956,0.18008177248125032,0.03999795236977427,1.2021557695380714,0.0,0.166264477873919,0.03999677401085645,1.2021557695380714,0.0,0.1844942438665107,0.03999938613237897
1009,0.016685448260786134,0.18001830287886844,0.03999794480637384,1.199722675817914,0.0,0.166154191295881,0.039996762055011986,1.199722675817914,0.0,0.184433336988447,0.03999938368913103
1013,0.01643695064007125,0.17995489793523445,0.039997937245302484,1.1972945065386662,0.0,0.1660440038535266,0.039996750102660926,1.1972945065386662,0.0,0.18437243645714863,0.03999938124588314
1017,0.01619216800682878,0.17989155740833185,0.039997929686551,1.1948712517335445,0.0,0.1659339151835614,0.03999673815378948,1.1948712517335445,0.0,0.18431154227195418,0.0399993788026353
1021,0.01595104440185248,0.17982828105802046,0.03999792213011035,1.1924529014559375,0.0,0.1658239249255057,0.03999672620838396,1.1924529014559375,0.0,0.18425065443220243,0.03999937635938751
1025,0.015713524721491207,0.1797650686460143,0.03999791457597139,1.1900394457793653,0.0,0.16571403272166146,0.03999671426643079,1.1900394457793653,0.0,0.1841897729372321,0.03999937391613977
1029,0.015479554704186896,0.17970191993586077,0.03999790702412519,1.1876308747974387,0.0,0.16560423821708004,0.03999670232791651,1.1876308747974387,0.0,0.18412889778638208,0.03999937147289208
1033,0.015249080917236604,0.17963883469291875,0.03999789947456291,1.185227178623818,0.0,0.1654945410595303,0.03999669039282775,1.185227178623818,0.0,0.18406802897899127,0.03999936902964444
1037,0.015022050743772775,0.17957581268433734,0.03999789192727547,1.1828283473921737,0.0,0.16538494089946684,0.03999667846115123,1.1828283473921737,0.0,0.18400716651439863,0.03999936658639685
1041,0.014798412369959685,0.179512853679036,0.03999788438225434,1.1804343712561447,0.0,0.16527543738999953,0.03999666653287381,1.1804343712561447,0.0,0.18394631039194323,0.03999936414314931
1045,0.014578114772400716,0.17944995744768394,0.039997876839490715,1.178045240389298,0.0,0.16516603018686277,0.03999665460798243,1.178045240389298,0.0,0.1838854606109642,0.03999936169990182
1049,0.014361107705753898,0.17938712376267996,0.03999786929897589,1.1756609449850897,0.0,0.1650567189483855,0.03999664268646411,1.1756609449850897,0.0,0.18382461717080073,0.039999359256654377
1053,0.014147341690550763,0.17932435239813294,0.03999786176070137,1.1732814752568226,0.0,0.16494750333546176,0.03999663076830601,1.1732814752568226,0.0,0.18376378007079203,0.03999935681340698
1057,0.013936768001216043,0.17926164312984214,0.039997854224658645,1.1709068214376082,0.0,0.1648383830115216,0.03999661885349536,1.1709068214376082,0.0,0.18370294931027747,0.03999935437015965
1061,0.013729338654283788,0.17919899573527873,0.03999784669083926,1.1685369737803253,0.0,0.16472935764250224,0.039996606942019494,1.1685369737803253,0.0,0.1836421248885965,0.039999351926912355
1065,0.013525006396806455,0.17913640999356634,0.03999783915923485,1.16617192255758,0.0,0.16462042689682013,0.03999659503386585,1.16617192255758,0.0,0.18358130680508847,0.039999349483665105
1069,0.013323724694953645,0.17907388568546273,0.03999783162983708,1.1638116580616662,0.0,0.16451159044534286,0.03999658312902195,1.1638116580616662,0.0,0.183520495059093,0.03999934704041792
1073,0.013125447722798292,0.1790114225933419,0.039997824102637705,1.1614561706045259,0.0,0.16440284796136212,0.039996571227475394,1.1614561706045259,0.0,0.18345968964994966,0.03999934459717078
1077,0.012930130351284083,0.17894902050117534,0.03999781657762845,1.1591054505177092,0.0,0.16429419912056628,0.03999655932921391,1.1591054505177092,0.0,0.18339889057699812,0.03999934215392368
1081,0.012737728137374865,0.17888667919451479,0.03999780905480129,1.1567594881523342,0.0,0.16418564360101412,0.03999654743422529,1.1567594881523342,0.0,0.18333809783957816,0.03999933971067664
1085,0.012548197313378529,0.1788243984604752,0.03999780153414812,1.1544182738790483,0.0,0.16407718108310876,0.03999653554249743,1.1544182738790483,0.0,0.18327731143702952,0.039999337267429644
1089,0.012361494776446089,0.17876217808771658,0.039997794015660934,1.1520817980879874,0.0,0.16396881124957147,0.039996523654018304,1.1520817980879874,0.0,0.18321653136869215,0.0399993348241827
1093,0.012177578078240506,0.1787000178664278,0.039997786499331674,1.1497500511887377,0.0,0.1638605337854165,0.039996511768775986,1.1497500511887377,0.0,0.18315575763390596,0.0399993323809358
1097,0.011996405414773106,0.1786379175883097,0.039997778985152575,1.1474230236102962,0.0,0.16375234837792613,0.03999649988675863,1.1474230236102962,0.0,0.18309499023201098,0.03999932993768896
1101,0.011817935616404748,0.1785758770465583,0.03999777147311576,1.1451007058010303,0.0,0.1636442547166256,0.03999648800795448,1.1451007058010303,0.0,0.18303422916234727,0.03999932749444217
1105,0.01164212813800912,0.17851389603584905,0.039997763963213376,1.1427830882286398,0.0,0.16353625249325923,0.039996476132351855,1.1427830882286398,0.0,0.182973474424255,0.03999932505119542
1109,0.01146894304929326,0.17845197435232057,0.03999775645543775,1.1404701613801171,0.0,0.16342834140176615,0.039996464259939184,1.1404701613801171,0.0,0.18291272601707437,0.03999932260794872
1113,0.011298341025276715,0.1783901117935588,0.03999774894978132,1.1381619157617087,0.0,0.1633205211382567,0.03999645239070495,1.1381619157617087,0.0,0.1828519839401457,0.03999932016470208
1117,0.011130283336922203,0.1783283081585822,0.0399977414462363,1.1358583418988755,0.0,0.16321279140098935,0.03999644052463774,1.1358583418988755,0.0,0.18279124819280937,0.039999317721455485
1121,0.010964731841918166,0.17826656324782525,0.0399977339447952,1.1335594303362548,0.0,0.16310515189034747,0.0399964286617262,1.1335594303362548,0.0,0.18273051877440577,0.039999315278208936
1125,0.010801648975608244,0.17820487686312442,0.03999772644545052,1.1312651716376205,0.0,0.16299760230881682,0.03999641680195909,1.1312651716376205,0.0,0.18266979568427538,0.03999931283496244
1129,0.010640997742068614,0.17814324880770244,0.03999771894819481,1.1289755563858452,0.0,0.16289014236096316,0.03999640494532522,1.1289755563858452,0.0,0.18260907892175884,0.039999310391715996
1133,0.010482741705325455,0.17808167888615484,0.039997711453020585,1.126690575182861,0.0,0.1627827717534106,0.039996393091813486,1.126690575182861,0.0,0.1825483684861967,0.0399993079484696
1137,0.010326844980716524,0.17802016690443384,0.03999770395992066,1.1244102186496214,0.0,0.16267549019481933,0.03999638124141289,1.1244102186496214,0.0,0.1824876643769297,0.03999930550522325
1141,0.010173272226387503,0.17795871266983554,0.03999769646888765,1.1221344774260626,0.0,0.16256829739586467,0.03999636939411246,1.1221344774260626,0.0,0.18242696659329866,0.03999930306197696
1145,0.01002198863492719,0.17789731599098485,0.03999768897991416,1.1198633421710644,0.0,0.16246119306921578,0.039996357549901336,1.1198633421710644,0.0,0.18236627513464437,0.03999930061873071
1149,0.009872959925134511,0.1778359766778229,0.03999768149299327,1.1175968035624133,0.0,0.1623541769295152,0.03999634570876874,1.1175968035624133,0.0,0.18230559000030772,0.03999929817548451
1153,0.009726152333917812,0.17777469454159162,0.03999767400811768,1.115334852296763,0.0,0.16224724869335777,0.03999633387070395,1.115334852296763,0.0,0.1822449111896297,0.039999295732238364
1157,0.009581532608322271,0.17771346939482174,0.03999766652528037,1.1130774790895965,0.0,0.162140408079271,0.03999632203569633,1.1130774790895965,0.0,0.18218423870195138,0.039999293288992266
1161,0.00943906799768554,0.17765230105131855,0.03999765904447414,1.1108246746751886,0.0,0.16203365480769466,0.039996310203735286,1.1108246746751886,0.0,0.1821235725366139,0.039999290845746216
1165,0.009298726245916794,0.17759118932614984,0.039997651565692176,1.108576429806567,0.0,0.16192698860096155,0.039996298374810356,1.108576429806567,0.0,0.18206291269295838,0.039999288402500215
1169,0.009160475583899721,0.1775301340356319,0.03999764408892747,1.1063327352554748,0.0,0.16182040918327784,0.0399962865489111,1.1063327352554748,0.0,0.18200225917032611,0.03999928595925426
1173,0.009024284722014539,0.17746913499731715,0.03999763661417302,1.1040935818123325,0.0,0.16171391628070392,0.03999627472602717,1.1040935818123325,0.0,0.18194161196805841,0.039999283516008365
1177,0.00889012284278036,0.1774081920299815,0.03999762914142206,1.1018589602862006,0.0,0.16160750962113551,0.03999626290614828,1.1018589602862006,0.0,0.18188097108549667,0.039999281072762516
1181,0.008757959593612571,0.17734730495361256,0.03999762167066779,1.0996288615047412,0.0,0.1615011889342855,0.03999625108926422,1.0996288615047412,0.0,0.18182033652198232,0.039999278629516716
1185,0.008627765079695981,0.1772864735893966,0.03999761420190344,1.0974032763141806,0.0,0.1613949539516648,0.03999623927536486,1.0974032763141806,0.0,0.18175970827685695,0.039999276186270964
1189,0.008499509856969387,0.17722569775970656,0.039997606735122294,1.0951821955792722,0.0,0.16128880440656493,0.039996227464440114,1.0951821955792722,0.0,0.18169908634946208,0.03999927374302527
1193,0.00837316492522279,0.1771649772880906,0.039997599270317596,1.0929656101832583,0.0,0.1611827400340398,0.03999621565647997,1.0929656101832583,0.0,0.1816384707391394,0.03999927129977962
1197,0.008248701721301405,0.17710431199925983,0.0399975918074828,1.090753511027833,0.0,0.16107676057088804,0.03999620385147451,1.090753511027833,0.0,0.18157786144523072,0.039999268856534015
1201,0.008126092112418437,0.17704370171907724,0.039997584346611416,1.0885458890331052,0.0,0.1609708657556359,0.039996192049413855,1.0885458890331052,0.0,0.18151725846707772,0.039999266413288465
1205,0.008005308389573043,0.17698314627454598,0.03999757688769681,1.0863427351375605,0.0,0.16086505532851975,0.0399961802502882,1.0863427351375605,0.0,0.18145666180402237,0.03999926397004296
1209,0.007886323261070374,0.176922645493798,0.03999756943073234,1.0841440402980247,0.0,0.16075932903146947,0.03999616845408777,1.0841440402980247,0.0,0.1813960714554065,0.03999926152679752
1213,0.007769109846145386,0.1768621992060827,0.03999756197571187,1.0819497954896262,0.0,0.16065368660809135,0.039996156660802945,1.0819497954896262,0.0,0.18133548742057223,0.03999925908355211
1217,0.007653641668686595,0.17680180724175631,0.0399975545226287,1.0797599917057599,0.0,0.16054812780365174,0.039996144870424064,1.0797599917057599,0.0,0.1812749096988616,0.03999925664030676
1221,0.007539892651056687,0.17674146943227148,0.039997547071476604,1.077574619958049,0.0,0.16044265236506117,0.0399961330829416,1.077574619958049,0.0,0.1812143382896167,0.039999254197061455
1225,0.007427837108012231,0.17668118561016544,0.03999753962224927,1.0753936712763084,0.0,0.1603372600408577,0.03999612129834607,1.0753936712763084,0.0,0.18115377319217982,0.0399992517538162
1229,0.007317449740717588,0.17662095560904992,0.039997532174940315,1.073217136708509,0.0,0.16023195058119125,0.03999610951662803,1.073217136708509,0.0,0.18109321440589324,0.039999249310571
1233,0.007208705630851769,0.17656077926360128,0.039997524729543564,1.0710450073207392,0.0,0.16012672373780815,0.039996097737778125,1.0710450073207392,0.0,0.1810326619300992,0.039999246867325845
1237,0.007101580234809932,0.17650065640954946,0.03999751728605281,1.0688772741971697,0.0,0.16002157926403546,0.03999608596178705,1.0688772741971697,0.0,0.18097211576414027,0.03999924442408074
1241,0.006996049377993072,0.17644058688366837,0.03999750984446194,1.066713928440016,0.0,0.1599165169147659,0.03999607418864558,1.066713928440016,0.0,0.18091157590735882,0.03999924198083569
1245,0.006892089249188271,0.17638057052376482,0.03999750240476472,1.0645549611695027,0.0,0.1598115364464426,0.0399960624183445,1.0645549611695027,0.0,0.1808510423590975,0.039999239537590686
1249,0.006789676395035901,0.17632060716867043,0.03999749496695517,1.0624003635238257,0.0,0.15970663761704446,0.03999605065087471,1.0624003635238257,0.0,0.18079051511869884,0.03999923709434573
1253,0.006688787714584962,0.17626069665823005,0.0399974875310272,1.0602501266591173,0.0,0.15960182018607125,0.03999603888622713,1.0602501266591173,0.0,0.18072999418550556,0.03999923465110083
1257,0.006589400453930069,0.17620083883329293,0.03999748009697482,1.0581042417494093,0.0,0.15949708391452916,0.03999602712439277,1.0581042417494093,0.0,0.18066947955886048,0.03999923220785597
1261,0.006491492200935173,0.17614103353570337,0.03999747266479198,1.0559626999865963,0.0,0.15939242856491684,0.039996015365362646,1.0559626999865963,0.0,0.1806089712381064,0.03999922976461117
1265,0.006395040880038019,0.17608128060829123,0.03999746523447282,1.0538254925804007,0.0,0.15928785390121097,0.03999600360912789,1.0538254925804007,0.0,0.1805484692225862,0.03999922732136641
1269,0.0063000247471347165,0.17602157989486145,0.039997457806011535,1.051692610758335,0.0,0.15918335968885208,0.03999599185567967,1.051692610758335,0.0,0.18048797351164284,0.03999922487812171
1273,0.006206422384545926,0.17596193124018672,0.03999745037940203,1.0495640457656679,0.0,0.1590789456947313,0.03999598010500917,1.0495640457656679,0.0,0.18042748410461937,0.03999922243487705
1277,0.006114212696058718,0.17590233448999762,0.039997442954638716,1.0474397888653855,0.0,0.1589746116871767,0.0399959683571077,1.0474397888653855,0.0,0.18036700100085892,0.039999219991632445
1281,0.006023374902047476,0.17584278949097332,0.03999743553171573,1.0453198313381589,0.0,0.1588703574359393,0.03999595661196657,1.0453198313381589,0.0,0.1803065241997046,0.03999921754838789
1285,0.005933888534669529,0.17578329609073284,0.03999742811062732,1.0432041644823056,0.0,0.15876618271218057,0.03999594486957716,1.0432041644823056,0.0,0.18024605370049968,0.039999215105143385
1289,0.005845733433135283,0.17572385413782726,0.039997420691367774,1.0410927796137546,0.0,0.158662087288459,0.039995933129930904,1.0410927796137546,0.0,0.1801855895025875,0.03999921266189893
1293,0.005758889739051892,0.17566446348172926,0.03999741327393147,1.038985668066012,0.0,0.15855807093871682,0.03999592139301931,1.038985668066012,0.0,0.18012513160531143,0.03999921021865452
1297,0.005673337891839145,0.17560512397282674,0.03999740585831266,1.036882821190123,0.0,0.15845413343826786,0.0399959096588339,1.036882821190123,0.0,0.18006468000801487,0.03999920777541016
1301,0.0055890586242157494,0.17554583546241276,0.039997398444505804,1.0347842303546393,0.0,0.15835027456378464,0.03999589792736627,1.0347842303546393,0.0,0.1800042347100414,0.03999920533216585
1305,0.005506032957755751,0.17548659780267822,0.03999739103250533,1.032689886945581,0.0,0.1582464940932858,0.03999588619860807,1.032689886945581,0.0,0.17994379571073454,0.0399992028889216
1309,0.005424242198513993,0.17542741084670305,0.039997383622305725,1.0305997823664026,0.0,0.15814279180612406,0.03999587447255099,1.0305997823664026,0.0,0.17988336300943797,0.03999920044567739
1313,0.005343667932718836,0.1753682744484484,0.039997376213901384,1.028513908037958,0.0,0.15803916748297375,0.03999586274918678,1.028513908037958,0.0,0.1798229366054954,0.039999198002433234
1317,0.0052642920225308,0.17530918846274884,0.03999736880728692,1.0264322553984642,0.0,0.15793562090581917,0.03999585102850724,1.0264322553984642,0.0,0.17976251649825065,0.03999919555918913
1321,0.005186096601867779,0.1752501527453036,0.039997361402456987,1.0243548159034672,0.0,0.15783215185794236,0.039995839310504225,1.0243548159034672,0.0,0.1797021026870475,0.03999919311594506
1325,0.00510906407229339,0.17519116715267,0.039997353999406016,1.0222815810258064,0.0,0.15772876012391163,0.039995827595169606,1.0222815810258064,0.0,0.17964169517123,0.03999919067270106
1329,0.0050331770989705815,0.17513223154225474,0.03999734659812872,1.0202125422555794,0.0,0.15762544548956997,0.03999581588249536,1.0202125422555794,0.0,0.179581293950142,0.0399991882294571
1333,0.004958418606674647,0.17507334577230677,0.03999733919861984,1.0181476911001077,0.0,0.15752220774202336,0.03999580417247347,1.0181476911001077,0.0,0.17952089902312768,0.039999185786213184
1337,0.004884771775870683,0.1750145097019094,0.03999733180087382,1.016087019083901,0.0,0.15741904666962986,0.03999579246509596,1.016087019083901,0.0,0.1794605103895311,0.03999918334296933
1341,0.004812220038849194,0.17495572319097302,0.039997324404885674,1.014030517748624,0.0,0.157315962061988,0.03999578076035494,1.014030517748624,0.0,0.17940012804869646,0.03999918089972552
1345,0.004740747075922494,0.17489698610022827,0.03999731701064998,1.011978178653059,0.0,0.15721295370992633,0.03999576905824254,1.011978178653059,0.0,0.17933975199996804,0.03999917845648176
1349,0.0046703368116785896,0.1748382982912178,0.039997309618161524,1.009929993373074,0.0,0.1571100214054918,0.03999575735875094,1.009929993373074,0.0,0.17927938224269022,0.03999917601323805
1353,0.004600973411293514,0.17477965962628972,0.039997302227415196,1.0078859535015867,0.0,0.15700716494193956,0.03999574566187237,1.0078859535015867,0.0,0.17921901877620736,0.039999173569994384
1357,0.004532641276899334,0.17472106996859024,0.03999729483840588,1.0058460506485298,0.0,0.15690438411372204,0.039995733967599124,1.0058460506485298,0.0,0.17915866159986393,0.03999917112675078
1361,0.004465325044008671,0.17466252918205707,0.03999728745112833,1.0038102764408177,0.0,0.15680167871647854,0.03999572227592349,1.0038102764408177,0.0,0.17909831071300447,0.03999916868350721
1365,0.004399009577993621,0.17460403713141198,0.03999728006557759,1.001778622522311,0.0,0.1566990485470247,0.03999571058683787,1.001778622522311,0.0,0.17903796611497358,0.0399991662402637
1369,0.004333679970618912,0.174545593682154,0.03999727268174854,0.9997510805537828,0.0,0.15659649340334245,0.03999569890033465,0.9997510805537828,0.0,0.17897762780511595,0.03999916379702024
1373,0.004269321536628054,0.17448719870055301,0.03999726529963617,0.9977276422128842,0.0,0.15649401308456948,0.03999568721640631,0.9977276422128842,0.0,0.17891729578277632,0.039999161353776826
1377,0.004205919810381813,0.17442885205364284,0.03999725791923545,0.9957082991941103,0.0,0.15639160739098967,0.03999567553504532,0.9957082991941103,0.0,0.17885697004729953,0.03999915891053347
1381,0.00414346054254814,0.1743705536092147,0.03999725054054137,0.9936930432087661,0.0,0.15628927612402282,0.039995663856244236,0.9936930432087661,0.0,0.17879665059803043,0.03999915646729015
1385,0.004081929696842561,0.17431230323581,0.03999724316354904,0.9916818659849325,0.0,0.1561870190862148,0.03999565217999566,0.9916818659849325,0.0,0.178736337434314,0.03999915402404689
1389,0.0040213134468189485,0.17425410080271564,0.03999723578825362,0.9896747592674321,0.0,0.15608483608122828,0.0399956405062922,0.9896747592674321,0.0,0.17867603055549516,0.03999915158080367
1393,0.003961598172708816,0.17419594617995543,0.039997228414650005,0.9876717148177956,0.0,0.15598272691383275,0.03999562883512652,0.9876717148177956,0.0,0.17861572996091915,0.03999914913756051
1397,0.0039027704583095013,0.1741378392382853,0.039997221042733566,0.9856727244142279,0.0,0.15588069138989508,0.03999561716649136,0.9856727244142279,0.0,0.17855543564993098,0.0399991466943174
1401,0.003844817087918423,0.17407977984918613,0.03999721367249939,0.9836777798515743,0.0,0.1557787293163703,0.03999560550037947,0.9836777798515743,0.0,0.178495147621876,0.039999144251074335
1405,0.0037877250433169807,0.17402176788485832,0.0399972063039426,0.9816868729412871,0.0,0.15567684050129213,0.03999559383678363,0.9816868729412871,0.0,0.1784348658760994,0.039999141807831325
1409,0.0037314815007969404,0.17396380321821575,0.03999719893705858,0.9796999955113913,0.0,0.15557502475376433,0.039995582175696695,0.9796999955113913,0.0,0.1783745904119466,0.03999913936458836
1413,0.0036760738282352948,0.17390588572287863,0.0399971915718425,0.9777171394064518,0.0,0.15547328188395101,0.03999557051711154,0.9777171394064518,0.0,0.17831432122876295,0.03999913692134545
1417,0.003621489582211465,0.17384801527316854,0.03999718420828956,0.9757382964875396,0.0,0.15537161170306787,0.039995558861021074,0.9757382964875396,0.0,0.17825405832589403,0.03999913447810258
1421,0.0035677165051704457,0.17379019174410243,0.03999717684639514,0.9737634586321982,0.0,0.1552700140233737,0.03999554720741826,0.9737634586321982,0.0,0.17819380170268537,0.03999913203485976
1425,0.003514742522626832,0.17373241501138637,0.03999716948615458,0.971792617734411,0.0,0.15516848865816119,0.039995535556296105,0.971792617734411,0.0,0.1781335513584826,0.039999129591617
1429,0.0034625557404144233,0.1736746849514104,0.039997162127563234,0.9698257657045668,0.0,0.15506703542174863,0.03999552390764764,0.9698257657045668,0.0,0.17807330729263143,0.03999912714837429
1433,0.0034111444419739068,0.173617001441242,0.03999715477061645,0.9678628944694281,0.0,0.15496565412947091,0.039995512261465936,0.9678628944694281,0.0,0.17801306950447765,0.03999912470513162
1437,0.0033604970856859345,0.17355936435862113,0.03999714741530958,0.9659039959720963,0.0,0.1548643445976716,0.03999550061774411,0.9659039959720963,0.0,0.177952837993367,0.039999122261889
1441,0.003310602302241547,0.17350177358195468,0.03999714006163828,0.9639490621719802,0.0,0.15476310664369425,0.039995488976475334,0.9639490621719802,0.0,0.17789261275864549,0.039999119818646435
1445,0.003261448892054257,0.17344422899031012,0.039997132709597885,0.9619980850447621,0.0,0.15466194008587408,0.03999547733765278,0.9619980850447621,0.0,0.17783239379965907,0.03999911737540392
1449,0.003213025822710644,0.17338673046341116,0.03999712535918372,0.9600510565823649,0.0,0.15456084474353007,0.03999546570126968,0.9600510565823649,0.0,0.17777218111575374,0.039999114932161454
1453,0.0031653222264608205,0.1733292778816315,0.039997118010391616,0.9581079687929194,0.0,0.1544598204369565,0.03999545406731931,0.9581079687929194,0.0,0.17771197470627567,0.039999112488919034
1457,0.0031183273977458195,0.17327187112599013,0.03999711066321679,0.9561688137007317,0.0,0.15435886698741538,0.03999544243579496,0.9561688137007317,0.0,0.17765177457057096,0.03999911004567667
1461,0.0030720307907625283,0.17321451007814537,0.03999710331765503,0.9542335833462499,0.0,0.15425798421712816,0.039995430806689984,0.9542335833462499,0.0,0.17759158070798592,0.03999910760243435
1465,0.0030264220170672096,0.1731571946203905,0.03999709597370186,0.9523022697860322,0.0,0.15415717194926817,0.03999541917999776,0.9523022697860322,0.0,0.17753139311786686,0.03999910515919208
1469,0.0029814908432130374,0.17309992463564763,0.03999708863135279,0.9503748650927134,0.0,0.1540564300079525,0.03999540755571168,0.9503748650927134,0.0,0.17747121179956013,0.039999102715949864
1473,0.002937227188425609,0.17304270000746316,0.03999708129060355,0.9484513613549733,0.0,0.15395575821823487,0.03999539593382521,0.9484513613549733,0.0,0.17741103675241218,0.03999910027270769
1477,0.0028936211223121316,0.17298552062000325,0.03999707395144982,0.9465317506775034,0.0,0.15385515640609765,0.03999538431433183,0.9465317506775034,0.0,0.17735086797576954,0.03999909782946558
1481,0.0028506628626063096,0.17292838635804747,0.03999706661388716,0.9446160251809749,0.0,0.15375462439844462,0.039995372697225064,0.9446160251809749,0.0,0.1772907054689788,0.03999909538622351
1485,0.0028083427729475863,0.17287129710698487,0.03999705927791141,0.9427041770020065,0.0,0.1536541620230932,0.03999536108249847,0.9427041770020065,0.0,0.17723054923138662,0.039999092942981485
1489,0.002766651360692214,0.1728142527528091,0.03999705194351824,0.9407961982931318,0.0,0.15355376910876756,0.03999534947014564,0.9407961982931318,0.0,0.17717039926233968,0.039999090499739515
1493,0.0027255792747600677,0.17275725318211305,0.03999704461070336,0.9388920812227671,0.0,0.15345344548509096,0.03999533786016018,0.9388920812227671,0.0,0.17711025556118482,0.0399990880564976
1497,0.0026851173035123826,0.17270029828208447,0.039997037279462674,0.9369918179751796,0.0,0.15335319098257905,0.03999532625253577,0.9369918179751796,0.0,0.17705011812726887,0.039999085613255735
1501,0.0026452563726616155,0.17264338794050074,0.0399970299497918,0.9350954007504548,0.0,0.15325300543263215,0.03999531464726608,0.9350954007504548,0.0,0.17698998695993878,0.03999908317001391
1505,0.0026059875432142623,0.172586522045725,0.03999702262168657,0.9332028217644653,0.0,0.1531528886675287,0.03999530304434484,0.9332028217644653,0.0,0.17692986205854153,0.03999908072677214
1509,0.002567302009443169,0.1725297004867009,0.03999701529514301,0.9313140732488379,0.0,0.1530528405204183,0.03999529144376584,0.9313140732488379,0.0,0.17686974342242417,0.03999907828353042
1513,0.002529191096891273,0.17247292315294804,0.03999700797015671,0.9294291474509219,0.0,0.1529528608253144,0.03999527984552282,0.9294291474509219,0.0,0.17680963105093384,0.03999907584028875
1517,0.0024916462604058567,0.17241618993455773,0.03999700064672387,0.9275480366337582,0.0,0.15285294941708805,0.03999526824960966,0.9275480366337582,0.0,0.17674952494341772,0.03999907339704713
1521,0.0024546590822022707,0.17235950072218817,0.039996993324840066,0.9256707330760461,0.0,0.15275310613146081,0.03999525665602017,0.9256707330760461,0.0,0.1766894250992231,0.03999907095380555
1525,0.002418221269955903,0.1723028554070602,0.03999698600450148,0.9237972290721131,0.0,0.15265333080499813,0.03999524506474827,0.9237972290721131,0.0,0.17662933151769736,0.039999068510564034
1529,0.0023823246549252025,0.17224625388095316,0.0399969786857039,0.9219275169318822,0.0,0.15255362327510286,0.039995233475787866,0.9219275169318822,0.0,0.17656924419818779,0.039999066067322564
1533,0.0023469611901002704,0.17218969603619955,0.03999697136844343,0.9200615889808406,0.0,0.15245398338000862,0.03999522188913293,0.9200615889808406,0.0,0.17650916314004195,0.03999906362408114
1537,0.0023121229483822614,0.17213318176568218,0.03999696405271592,0.9181994375600082,0.0,0.15235441095877342,0.03999521030477743,0.9181994375600082,0.0,0.17644908834260734,0.03999906118083976
1541,0.002277802120787889,0.17207671096282895,0.03999695673851746,0.9163410550259066,0.0,0.15225490585127338,0.03999519872271539,0.9163410550259066,0.0,0.17638901980523156,0.039999058737598445
1545,0.002243991014682374,0.1720202835216085,0.03999694942584408,0.9144864337505267,0.0,0.152155467898196,0.03999518714294085,0.9144864337505267,0.0,0.17632895752726233,0.03999905629435717
1549,0.00221068205203874,0.17196389933652678,0.03999694211469183,0.912635566121299,0.0,0.1520560969410344,0.0399951755654479,0.912635566121299,0.0,0.17626890150804736,0.03999905385111595
1553,0.002177867767723038,0.17190755830262228,0.03999693480505679,0.9107884445410607,0.0,0.15195679282208074,0.03999516399023064,0.9107884445410607,0.0,0.17620885174693443,0.03999905140787477
1557,0.0021455408078062885,0.17185126031546233,0.03999692749693495,0.9089450614280252,0.0,0.1518575553844203,0.039995152417283214,0.9089450614280252,0.0,0.17614880824327148,0.03999904896463365
1561,0.002113693927900541,0.17179500527113895,0.03999692019032256,0.9071054092157513,0.0,0.15175838447192547,0.03999514084659979,0.9071054092157513,0.0,0.17608877099640644,0.03999904652139258
1565,0.002082319991521156,0.17173879306626438,0.03999691288521573,0.9052694803531118,0.0,0.15165927992924944,0.03999512927817457,0.9052694803531118,0.0,0.1760287400056873,0.03999904407815155
1569,0.002051411968473492,0.171682623597968,0.03999690558161049,0.9034372673042625,0.0,0.15156024160182047,0.039995117712001774,0.9034372673042625,0.0,0.17596871527046215,0.03999904163491058
1573,0.0020209629332638007,0.1716264967638918,0.039996898279503215,0.9016087625486112,0.0,0.1514612693358361,0.03999510614807567,0.9016087625486112,0.0,0.17590869679007912,0.03999903919166965
1577,0.0019909660635338,0.1715704124621865,0.039996890978889865,0.8997839585807872,0.0,0.1513623629782571,0.03999509458639054,0.8997839585807872,0.0,0.1758486845638865,0.03999903674842878
1581,0.0019614146385189823,0.17151437059150818,0.039996883679766934,0.8979628479106098,0.0,0.1512635223768019,0.03999508302694072,0.8979628479106098,0.0,0.1757886785912325,0.039999034305187954
1585,0.0019323020375306837,0.17145837105101386,0.039996876382130356,0.8961454230630582,0.0,0.15116474737994073,0.03999507146972052,0.8961454230630582,0.0,0.1757286788714655,0.03999903186194718
1589,0.001903621738460072,0.17140241374035786,0.039996869085976515,0.8943316765782411,0.0,0.15106603783688993,0.03999505991472434,0.8943316765782411,0.0,0.17566868540393393,0.03999902941870645
1593,0.0018753673163058593,0.1713464985596888,0.03999686179130177,0.8925216010113648,0.0,0.15096739359760675,0.039995048361946575,0.8925216010113648,0.0,0.1756086981879863,0.03999902697546578
1597,0.0018475324417222827,0.17129062540964488,0.03999685449810224,0.890715188932704,0.0,0.15086881451278317,0.039995036811381654,0.890715188932704,0.0,0.1755487172229711,0.039999024532225154
1601,0.001820110879590879,0.17123479419135074,0.03999684720637433,0.8889124329275703,0.0,0.15077030043384096,0.03999502526302404,0.8889124329275703,0.0,0.175488742508237,0.03999902208898457
1605,0.0017930964876127914,0.1711790048064136,0.03999683991611433,0.8871133255962825,0.0,0.15067185121292598,0.039995013716868213,0.8871133255962825,0.0,0.1754287740431327,0.039999019645744045
1609,0.0017664832149226553,0.17112325715692048,0.03999683262731861,0.885317859554136,0.0,0.150573466702903,0.03999500217290869,0.885317859554136,0.0,0.17536881182700695,0.03999901720250357
1613,0.0017402651007222061,0.17106755114543318,0.039996825339983444,0.8835260274313722,0.0,0.15047514675735005,0.03999499063114001,0.8835260274313722,0.0,0.17530885585920855,0.039999014759263145
1617,0.0017144362729361873,0.17101188667498649,0.039996818054105356,0.8817378218731485,0.0,0.1503768912305537,0.03999497909155675,0.8817378218731485,0.0,0.17524890613908645,0.039999012316022764
1621,0.0016889909468872435,0.17095626364908306,0.03999681076968068,0.879953235539508,0.0,0.15027869997750312,0.03999496755415349,0.879953235539508,0.0,0.17518896266598954,0.03999900987278244
1625,0.0016639234239908124,0.17090068197169136,0.03999680348670575,0.8781722611053496,0.0,0.15018057285388564,0.039994956018924846,0.8781722611053496,0.0,0.17512902543926695,0.039999007429542155
1629,0.0016392280904700615,0.17084514154724126,0.039996796205177015,0.8763948912603979,0.0,0.1500825097160811,0.039994944485865484,0.8763948912603979,0.0,0.17506909445826774,0.03999900498630193
1633,0.0016148994160898877,0.17078964228062113,0.039996788925091085,0.8746211187091728,0.0,0.14998451042115693,0.03999493295497008,0.8746211187091728,0.0,0.17500916972234107,0.03999900254306175
1637,0.0015909319529098173,0.17073418407717442,0.03999678164644426,0.87285093617096,0.0,0.14988657482686335,0.03999492142623333,0.87285093617096,0.0,0.17494925123083613,0.03999900009982162
1641,0.0015673203340562034,0.17067876684269664,0.03999677436923301,0.8710843363797807,0.0,0.14978870279162837,0.03999490989964994,0.8710843363797807,0.0,0.1748893389831023,0.03999899765658154
1645,0.001544059272511604,0.17062339048343098,0.03999676709345407,0.8693213120843623,0.0,0.14969089417455222,0.039994898375214694,0.8693213120843623,0.0,0.17482943297848894,0.039998995213341514
1649,0.0015211435599239154,0.17056805490606677,0.039996759819103646,0.8675618560481083,0.0,0.14959314883540364,0.03999488685292234,0.8675618560481083,0.0,0.17476953321634542,0.039998992770101535
1653,0.0014985680654322348,0.17051276001773472,0.03999675254617842,0.8658059610490687,0.0,0.14949546663461394,0.039994875332767695,0.8658059610490687,0.0,0.17470963969602132,0.039998990326861605
1657,0.0014763277345108544,0.1704575057260047,0.03999674527467495,0.86405361987991,0.0,0.149397847433273,0.03999486381474558,0.86405361987991,0.0,0.1746497524168662,0.039998987883621724
1661,0.0014544175878300272,0.17040229193888218,0.039996738004589805,0.8623048253478863,0.0,0.14930029109312407,0.039994852298850865,0.8623048253478863,0.0,0.1745898713782297,0.0399989854403819
1665,0.001432832720135148,0.17034711856480503,0.03999673073591957,0.8605595702748091,0.0,0.14920279747655935,0.03999484078507841,0.8605595702748091,0.0,0.1745299965794615,0.039998982997142114
1669,0.0014115682991409848,0.17029198551264113,0.03999672346866084,0.8588178474970186,0.0,0.14910536644661534,0.03999482927342313,0.8588178474970186,0.0,0.1744701280199114,0.039998980553902386
1673,0.0013906195644433246,0.17023689269168368,0.039996716202810235,0.8570796498653532,0.0,0.1490079978669679,0.03999481776387994,0.8570796498653532,0.0,0.1744102656989293,0.039998978110662706
1677,0.001369981826448121,0.17018184001165057,0.0399967089383644,0.8553449702451212,0.0,0.14891069160192827,0.0399948062564438,0.8553449702451212,0.0,0.17435040961586507,0.039998975667423074
1681,0.001349650465313941,0.1701268273826791,0.03999670167531993,0.8536138015160711,0.0,0.14881344751643805,0.039994794751109675,0.8536138015160711,0.0,0.17429055977006863,0.03999897322418349
1685,0.0013296209299127754,0.1700718547153242,0.03999669441367344,0.8518861365723622,0.0,0.14871626547606503,0.03999478324787256,0.8518861365723622,0.0,0.1742307161608901,0.03999897078094396
1689,0.0013098887368053931,0.17001692192055531,0.03999668715342185,0.8501619683225358,0.0,0.14861914534699858,0.039994771746727505,0.8501619683225358,0.0,0.17417087878767956,0.03999896833770447
1693,0.0012904494692322563,0.16996202890975323,0.03999667989456154,0.8484412896894857,0.0,0.14852208699604544,0.03999476024766952,0.8484412896894857,0.0,0.17411104764978724,0.03999896589446504
1697,0.0012712987761190758,0.1699071755947076,0.03999667263708953,0.8467240936104296,0.0,0.1484250902906253,0.03999474875069371,0.8467240936104296,0.0,0.17405122274656337,0.03999896345122566
1701,0.0012524323710979522,0.16985236188761368,0.03999666538100232,0.8450103730368794,0.0,0.1483281550987665,0.03999473725579514,0.8450103730368794,0.0,0.17399140407735827,0.039998961007986326
1705,0.001233846031542453,0.16979758770106967,0.03999665812629672,0.8433001209346133,0.0,0.1482312812891018,0.03999472576296893,0.8433001209346133,0.0,0.17393159164152233,0.03999895856474704
1709,0.0012155355976183092,0.16974285294807387,0.03999665087296963,0.8415933302836461,0.0,0.148134468730864,0.03999471427221025,0.8415933302836461,0.0,0.17387178543840598,0.03999895612150781
1713,0.0011974969713469154,0.16968815754202168,0.03999664362101764,0.8398899940782006,0.0,0.14803771729388196,0.03999470278351422,0.8398899940782006,0.0,0.17381198546735976,0.039998953678268626
1717,0.0011797261156833785,0.16963350139670338,0.039996636370437565,0.8381901053266791,0.0,0.1479410268485765,0.039994691296876037,0.8381901053266791,0.0,0.1737521917277343,0.039998951235029494
1721,0.0011622190536093799,0.16957888442630079,0.039996629121226264,0.8364936570516341,0.0,0.14784439726595597,0.03999467981229092,0.8364936570516341,0.0,0.17369240421888016,0.03999894879179041
1725,0.0011449718672374813,0.16952430654538495,0.03999662187338054,0.8348006422897404,0.0,0.14774782841761258,0.03999466832975409,0.8348006422897404,0.0,0.1736326229401482,0.039998946348551376
1729,0.0011279806969313362,0.16946976766891345,0.039996614626897235,0.8331110540917659,0.0,0.14765132017571816,0.03999465684926079,0.8331110540917659,0.0,0.1735728478908891,0.03999894390531239
1733,0.001111241740436912,0.16941526771222742,0.03999660738177312,0.8314248855225437,0.0,0.14755487241302015,0.0399946453708063,0.8314248855225437,0.0,0.17351307907045377,0.03999894146207346
1737,0.0010947512520276224,0.16936080659104918,0.039996600138005205,0.829742129660943,0.0,0.1474584850028377,0.03999463389438592,0.829742129660943,0.0,0.17345331647819312,0.03999893901883457
1741,0.0010785055416630066,0.1693063842214795,0.03999659289559023,0.828062779599841,0.0,0.14736215781905776,0.03999462241999496,0.828062779599841,0.0,0.1733935601134582,0.03999893657559574
1745,0.0010625009741584528,0.1692520005199952,0.03999658565452522,0.8263868284460945,0.0,0.14726589073613122,0.039994610947628774,0.8263868284460945,0.0,0.17333380997560002,0.03999893413235695
1749,0.0010467339683681784,0.1691976554034466,0.03999657841480687,0.8247142693205116,0.0,0.14716968362906907,0.039994599477282684,0.8247142693205116,0.0,0.17327406606396972,0.039998931689118215
1753,0.0010312009963806233,0.16914334878905424,0.039996571176432384,0.8230450953578239,0.0,0.14707353637343834,0.039994588008952114,0.8230450953578239,0.0,0.1732143283779185,0.03999892924587953
1757,0.0010158985827257126,0.16908908059440741,0.03999656393939841,0.8213792997066574,0.0,0.1469774488453588,0.03999457654263243,0.8213792997066574,0.0,0.17315459691679766,0.03999892680264089
1761,0.0010008233035934157,0.16903485073746144,0.03999655670370221,0.8197168755295049,0.0,0.14688142092149886,0.03999456507831908,0.8197168755295049,0.0,0.1730948716799585,0.039998924359402305
1765,0.0009859717860645212,0.1689806591365344,0.039996549469340364,0.8180578160026982,0.0,0.14678545247907177,0.03999455361600748,0.8180578160026982,0.0,0.1730351526667524,0.03999892191616376
1769,0.0009713407073529828,0.16892650571030557,0.03999654223631019,0.8164021143163797,0.0,0.1466895433958324,0.03999454215569315,0.8164021143163797,0.0,0.17297543987653088,0.039998919472925276
1773,0.0009569267940598668,0.16887239037781257,0.03999653500460854,0.8147497636744745,0.0,0.1465936935500732,0.03999453069737151,0.8147497636744745,0.0,0.1729157333086455,0.039998917029686845
1777,0.0009427268214367047,0.1688183130584494,0.03999652777423238,0.8131007572946627,0.0,0.14649790282062078,0.03999451924103809,0.8131007572946627,0.0,0.17285603296244775,0.039998914586448456
1781,0.000928737612662666,0.16876427367196312,0.0399965205451787,0.8114550884083511,0.0,0.14640217108683212,0.039994507786688414,0.8114550884083511,0.0,0.17279633883728945,0.03999891214321012
1785,0.0009149560381297751,0.1687102721384526,0.03999651331744465,0.8098127502606461,0.0,0.14630649822859132,0.039994496334318036,0.8098127502606461,0.0,0.17273665093252222,0.03999890969997183
1789,0.0009013790147409245,0.16865630837836557,0.039996506091027235,0.8081737361103255,0.0,0.14621088412630592,0.039994484883922515,0.8081737361103255,0.0,0.17267696924749792,0.039998907256733586
1793,0.0008880035052167001,0.16860238231249597,0.03999649886592342,0.8065380392298109,0.0,0.14611532866090332,0.03999447343549743,0.8065380392298109,0.0,0.17261729378156843,0.039998904813495405
1797,0.0008748265174146064,0.1685484938619828,0.03999649164213044,0.8049056529051402,0.0,0.14601983171382776,0.03999446198903841,0.8049056529051402,0.0,0.17255762453408569,0.039998902370257265
1801,0.0008618451036555945,0.16849464294830657,0.039996484419645296,0.8032765704359398,0.0,0.14592439316703615,0.03999445054454105,0.8032765704359398,0.0,0.17249796150440164,0.039998899927019174
1805,0.0008490563600635319,0.1684408294932875,0.039996477198465,0.8016507851353976,0.0,0.14582901290299544,0.039994439102001,0.8016507851353976,0.0,0.17243830469186847,0.03999889748378113
1809,0.0008364574259124048,0.16838705341908417,0.03999646997858674,0.8000282903302347,0.0,0.1457336908046789,0.03999442766141393,0.8000282903302347,0.0,0.17237865409583827,0.039998895040543145
1813,0.0008240454829850814,0.1683333146481894,0.03999646276000765,0.7984090793606791,0.0,0.1456384267555627,0.039994416222775525,0.7984090793606791,0.0,0.17231900971566327,0.039998892597305206
1817,0.0008118177549394853,0.16827961310343004,0.03999645554272485,0.7967931455804375,0.0,0.14554322063962294,0.03999440478608148,0.7967931455804375,0.0,0.17225937155069576,0.03999889015406732
1821,0.0007997715066867563,0.16822594870796326,0.03999644832673553,0.7951804823566682,0.0,0.1454480723413319,0.039994393351327526,0.7951804823566682,0.0,0.172199739600288,0.039998887710829475
1825,0.0007879040437760686,0.16817232138527555,0.03999644111203674,0.7935710830699543,0.0,0.1453529817456553,0.039994381918509375,0.7935710830699543,0.0,0.17214011386379252,0.03999888526759168
1829,0.0007762127117909266,0.16811873105917952,0.03999643389862567,0.7919649411142758,0.0,0.14525794873804884,0.03999437048762281,0.7919649411142758,0.0,0.17208049434056175,0.03999888282435394
1833,0.0007646948957529508,0.16806517765381274,0.03999642668649957,0.7903620498969836,0.0,0.1451629732044549,0.039994359058663595,0.7903620498969836,0.0,0.17202088102994825,0.03999888038111625
1837,0.0007533480195355685,0.1680116610936349,0.03999641947565566,0.788762402838771,0.0,0.14506805503129958,0.03999434763162754,0.788762402838771,0.0,0.17196127393130464,0.03999887793787861
1841,0.0007421695452850506,0.16795818130342627,0.039996412266091026,0.7871659933736477,0.0,0.14497319410548948,0.03999433620651044,0.7871659933736477,0.0,0.17190167304398357,0.03999887549464102
1845,0.0007311569728522573,0.16790473820828508,0.03999640505780301,0.7855728149489127,0.0,0.1448783903144087,0.03999432478330813,0.7855728149489127,0.0,0.17184207836733786,0.039998873051403476
1849,0.0007203078392311948,0.16785133173362604,0.03999639785078881,0.7839828610251272,0.0,0.1447836435459155,0.039994313362016476,0.7839828610251272,0.0,0.1717824899007203,0.03999887060816598
1853,0.0007096197180057329,0.16779796180517784,0.039996390645045676,0.7823961250760878,0.0,0.14468895368833964,0.03999430194263133,0.7823961250760878,0.0,0.17172290764348372,0.03999886816492854
1857,0.0006990902188067846,0.1677446283489815,0.039996383440570854,0.7808126005887999,0.0,0.144594320630479,0.03999429052514858,0.7808126005887999,0.0,0.17166333159498115,0.039998865721691146
1861,0.0006887169867750391,0.16769133129138789,0.03999637623736153,0.7792322810634507,0.0,0.14449974426159673,0.039994279109564115,0.7792322810634507,0.0,0.1716037617545656,0.039998863278453804
1865,0.0006784977020327758,0.16763807055905647,0.03999636903541508,0.7776551600133826,0.0,0.14440522447141832,0.03999426769587388,0.7776551600133826,0.0,0.17154419812159016,0.03999886083521651
1869,0.0006684300791643255,0.16758484607895252,0.03999636183472886,0.7760812309650668,0.0,0.14431076115012847,0.039994256284073805,0.7760812309650668,0.0,0.17148464069540795,0.03999885839197927
1873,0.0006585118667025817,0.16753165777834586,0.03999635463529993,0.7745104874580763,0.0,0.14421635418836848,0.03999424487415983,0.7745104874580763,0.0,0.17142508947537224,0.03999885594874208
1877,0.0006487408466248588,0.16747850558480856,0.03999634743712595,0.77294292304506,0.0,0.14412200347723297,0.03999423346612795,0.77294292304506,0.0,0.17136554446083627,0.03999885350550493
1881,0.0006391148338549188,0.16742538942621302,0.039996340240203904,0.7713785312917155,0.0,0.1440277089082674,0.03999422205997414,0.7713785312917155,0.0,0.17130600565115348,0.03999885106226784
1885,0.0006296316757734358,0.16737230923073004,0.03999633304453137,0.7698173057767632,0.0,0.14393347037346485,0.03999421065569441,0.7698173057767632,0.0,0.17124647304567722,0.039998848619030795
1889,0.0006202892517345841,0.16731926492682728,0.039996325850105624,0.7682592400919198,0.0,0.14383928776526342,0.0399941992532848,0.7682592400919198,0.0,0.17118694664376102,0.0399988461757938
1893,0.0006110854725917998,0.16726625644326687,0.03999631865692395,0.7667043278418719,0.0,0.14374516097654336,0.039994187852741316,0.7667043278418719,0.0,0.17112742644475845,0.039998843732556855
1897,0.0006020182802283294,0.16721328370910443,0.039996311464983794,0.7651525626442501,0.0,0.1436510899006244,0.03999417645406003,0.7651525626442501,0.0,0.1710679124480231,0.03999884128931996
1901,0.000593085647096224,0.16716034665368598,0.03999630427428253,0.7636039381296024,0.0,0.14355707443126273,0.03999416505723704,0.7636039381296024,0.0,0.17100840465290867,0.03999883884608311
1905,0.0005842855757618379,0.16710744520664728,0.039996297084817535,0.7620584479413679,0.0,0.14346311446264864,0.0399941536622684,0.7620584479413679,0.0,0.17094890305876898,0.039998836402846315
1909,0.0005756160984576944,0.16705457929791098,0.0399962898965863,0.7605160857358516,0.0,0.1433692098894035,0.039994142269150254,0.7605160857358516,0.0,0.1708894076649578,0.03999883395960957
1913,0.0005670752766421781,0.1670017488576861,0.03999628270958615,0.7589768451821973,0.0,0.1432753606065772,0.039994130877878696,0.7589768451821973,0.0,0.17082991847082907,0.039998831516372874
1917,0.0005586612005642096,0.16694895381646477,0.03999627552381453,0.7574407199623623,0.0,0.1431815665096454,0.03999411948844988,0.7574407199623623,0.0,0.17077043547573673,0.039998829073136226
1921,0.0005503719888356184,0.166896194105022,0.039996268339268747,0.7559077037710913,0.0,0.1430878274945071,0.03999410810085993,0.7559077037710913,0.0,0.1707109586790348,0.03999882662989963
1925,0.0005422057880093978,0.1668434696544125,0.03999626115594653,0.7543777903158903,0.0,0.1429941434574818,0.03999409671510507,0.7543777903158903,0.0,0.17065148808007746,0.03999882418666308
1929,0.0005341607721642966,0.1667907803959701,0.03999625397384512,0.7528509733170008,0.0,0.14290051429530698,0.03999408533118145,0.7528509733170008,0.0,0.17059202367821882,0.03999882174342659
1933,0.0005262351424957686,0.16673812626130508,0.039996246792962056,0.7513272465073747,0.0,0.14280693990513552,0.039994073949085295,0.7513272465073747,0.0,0.1705325654728131,0.039998819300190135
1937,0.0005184271269123887,0.16668550718230368,0.039996239613294834,0.7498066036326476,0.0,0.1427134201845332,0.0399940625688128,0.7498066036326476,0.0,0.1704731134632146,0.039998816856953744
1941,0.0005107349796396252,0.16663292309112454,0.03999623243484092,0.7482890384511137,0.0,0.14261995503147595,0.03999405119036023,0.7482890384511137,0.0,0.1704136676487777,0.03999881441371739
1945,0.0005031569808278853,0.16658037392019936,0.039996225257597745,0.7467745447337002,0.0,0.14252654434434783,0.039994039813723806,0.7467745447337002,0.0,0.17035422802885683,0.039998811970481093
1949,0.0004956914361671991,0.1665278596022292,0.03999621808156299,0.7452631162639413,0.0,0.1424331880219379,0.039994028438899806,0.7452631162639413,0.0,0.17029479460280655,0.03999880952724484
1953,0.000488336676508383,0.16647538007018378,0.03999621090673408,0.743754746837953,0.0,0.14233988596343816,0.03999401706588453,0.743754746837953,0.0,0.17023536736998138,0.039998807084008645
1957,0.00048109105748779177,0.1664229352573003,0.039996203733108464,0.7422494302644078,0.0,0.14224663806844112,0.03999400569467423,0.7422494302644078,0.0,0.17017594632973596,0.039998804640772496
1961,0.00047395295916052155,0.16637052509708056,0.039996196560683775,0.7407471603645092,0.0,0.142153444236937,0.03999399432526525,0.7407471603645092,0.0,0.170116531481425,0.0399988021975364
1965,0.00046692078563590964,0.16631814952329016,0.03999618938945756,0.7392479309719657,0.0,0.1420603043693117,0.039993982957653905,0.7392479309719657,0.0,0.17005712282440327,0.039998799754300346
1969,0.00045999296472081647,0.16626580846995714,0.03999618221942737,0.7377517359329665,0.0,0.1419672183663443,0.03999397159183654,0.7377517359329665,0.0,0.16999772035802563,0.039998797311064344
1973,0.0004531679475677855,0.16621350187136968,0.03999617505059078,0.7362585691061555,0.0,0.14187418612920458,0.03999396022780952,0.7362585691061555,0.0,0.16993832408164697,0.0399987948678284
1977,0.0004464442083272277,0.16616122966207492,0.03999616788294531,0.7347684243626067,0.0,0.14178120755945073,0.039993948865569194,0.7347684243626067,0.0,0.16987893399462228,0.0399987924245925
1981,0.0004398202438065449,0.16610899177687757,0.0399961607164886,0.7332812955857981,0.0,0.14168828255902716,0.03999393750511196,0.7332812955857981,0.0,0.1698195500963066,0.03999878998135665
1985,0.0004332945731324797,0.16605678815083807,0.03999615355121835,0.7317971766715877,0.0,0.14159541103026183,0.03999392614643423,0.7317971766715877,0.0,0.16976017238605498,0.03999878753812085
1989,0.0004268657374201894,0.16600461871927125,0.039996146387131996,0.7303160615281878,0.0,0.14150259287586436,0.039993914789532396,0.7303160615281878,0.0,0.1697008008632227,0.039998785094885095
1993,0.0004205322994465799,0.16595248341774443,0.03999613922422725,0.72883794407614,0.0,0.1414098279989235,0.03999390343440291,0.72883794407614,0.0,0.16964143552716493,0.03999878265164939
1997,0.00041429284332731783,0.16590038218207628,0.03999613206250173,0.7273628182482905,0.0,0.14131711630290478,0.03999389208104218,0.7273628182482905,0.0,0.16958207637723702,0.039998780208413735
2001,0.00040814597420129467,0.1658483149483354,0.039996124901953076,0.7258906779897649,0.0,0.1412244576916486,0.039993880729446714,0.7258906779897649,0.0,0.16952272341279434,0.039998777765178135
2005,0.0004020903179171205,0.1657962816528386,0.03999611774257887,0.7244215172579437,0.0,0.14113185206936776,0.03999386937961294,0.7244215172579437,0.0,0.16946337663319228,0.039998775321942584
2009,0.00039612452072594617,0.16574428223214976,0.039996110584376916,0.7229553300224374,0.0,0.14103929934064538,0.03999385803153736,0.7229553300224374,0.0,0.16940403603778642,0.03999877287870708
2013,0.00039024724897778265,0.16569231662307737,0.03999610342734471,0.7214921102650612,0.0,0.14094679941043237,0.03999384668521648,0.7214921102650612,0.0,0.16934470162593235,0.03999877043547163
2017,0.0003844571888237426,0.16564038476267468,0.03999609627148011,0.7200318519798115,0.0,0.14085435218404588,0.03999383534064682,0.7200318519798115,0.0,0.16928537339698563,0.03999876799223623
2021,0.00037875304592110276,0.16558848658823674,0.03999608911678063,0.7185745491728395,0.0,0.1407619575671665,0.03999382399782489,0.7185745491728395,0.0,0.16922605135030205,0.03999876554900088
2025,0.0003731335451435773,0.16553662203730043,0.03999608196324404,0.7171201958624286,0.0,0.1406696154658367,0.03999381265674723,0.7171201958624286,0.0,0.16916673548523736,0.03999876310576557
2029,0.00036759743029611894,0.16548479104764113,0.03999607481086806,0.7156687860789683,0.0,0.14057732578645804,0.0399938013174104,0.7156687860789683,0.0,0.1691074258011474,0.03999876066253032
2033,0.0003621434638336196,0.16543299355727362,0.0399960676596503,0.7142203138649303,0.0,0.14048508843578983,0.03999378997981097,0.7142203138649303,0.0,0.16904812229738814,0.03999875821929511
2037,0.00035677042658379884,0.1653812295044485,0.03999606050958858,0.7127747732748443,0.0,0.1403929033209464,0.03999377864394552,0.7127747732748443,0.0,0.16898882497331552,0.039998755776059956
2041,0.0003514771174738564,0.16532949882765263,0.03999605336068066,0.7113321583752727,0.0,0.14030077034939537,0.03999376730981066,0.7113321583752727,0.0,0.1689295338282856,0.039998753332824856
2045,0.00034626235326227356,0.16527780146560658,0.03999604621292431,0.7098924632447874,0.0,0.1402086894289555,0.039993755977403,0.7098924632447874,0.0,0.16887024886165444,0.0399987508895898
2049,0.00034112496827321676,0.1652261373572636,0.03999603906631702,0.7084556819739447,0.0,0.14011666046779464,0.03999374464671912,0.7084556819739447,0.0,0.1688109700727783,0.039998748446354794
2053,0.0003360638141364624,0.1651745064418083,0.0399960319208569,0.7070218086652612,0.0,0.14002468337442778,0.03999373331775571,0.7070218086652612,0.0,0.16875169746101343,0.03999874600311984
2057,0.0003310777595294835,0.1651229086586552,0.039996024776541385,0.7055908374331898,0.0,0.13993275805771474,0.03999372199050937,0.7055908374331898,0.0,0.16869243102571607,0.03999874355988493
2061,0.0003261656899247213,0.16507134394744832,0.03999601763336857,0.7041627624040953,0.0,0.1398408844268589,0.03999371066497681,0.7041627624040953,0.0,0.16863317076624268,0.039998741116650076
2065,0.00032132650733963757,0.16501981224805778,0.03999601049133592,0.7027375777162305,0.0,0.13974906239140417,0.03999369934115467,0.7027375777162305,0.0,0.1685739166819497,0.039998738673415274
2069,0.00031655913009173003,0.1649683135005807,0.03999600335044141,0.701315277519712,0.0,0.13965729186123402,0.03999368801903963,0.701315277519712,0.0,0.16851466877219365,0.039998736230180514
2073,0.0003118624925556243,0.16491684764533876,0.03999599621068288,0.6998958559764962,0.0,0.13956557274656886,0.039993676698628425,0.6998958559764962,0.0,0.16845542703633107,0.03999873378694581
2077,0.00030723554492507847,0.16486541462287713,0.039995989072058,0.6984793072603553,0.0,0.13947390495796452,0.03999366537991775,0.6984793072603553,0.0,0.16839619147371868,0.03999873134371115
2081,0.0003026772529774735,0.16481401437396287,0.039995981934564745,0.6970656255568537,0.0,0.1393822884063101,0.03999365406290433,0.6970656255568537,0.0,0.16833696208371313,0.039998728900476545
2085,0.00029818659784328766,0.16476264683958447,0.03999597479820071,0.6956548050633234,0.0,0.13929072300282605,0.039993642747584886,0.6956548050633234,0.0,0.16827773886567127,0.039998726457241986
2089,0.0002937625757768389,0.16471131196094974,0.03999596766296395,0.6942468399888414,0.0,0.1391992086590625,0.0399936314339562,0.6942468399888414,0.0,0.1682185218189499,0.03999872401400748
2093,0.0002894041979328611,0.1646600096794852,0.039995960528852265,0.6928417245542043,0.0,0.13910774528689726,0.03999362012201503,0.6928417245542043,0.0,0.16815931094290598,0.03999872157077302
2097,0.0002851104901444024,0.16460873993683423,0.03999595339586334,0.6914394529919063,0.0,0.13901633279853381,0.039993608811758126,0.6914394529919063,0.0,0.16810010623689653,0.039998719127538614
2101,0.0002808804927048082,0.1645575026748564,0.03999594626399523,0.6900400195461142,0.0,0.13892497110649976,0.0399935975031823,0.6900400195461142,0.0,0.16804090770027852,0.039998716684304256
2105,0.0002767132601536864,0.164506297835626,0.039995939133245756,0.6886434184726443,0.0,0.13883366012364468,0.03999358619628434,0.6886434184726443,0.0,0.1679817153324091,0.039998714241069946
2109,0.0002726078610646235,0.1644551253614308,0.03999593200361277,0.6872496440389392,0.0,0.13874239976313862,0.039993574891061076,0.6872496440389392,0.0,0.16792252913264552,0.03999871179783569
2113,0.00026856337783674397,0.1644039851947709,0.03999592487509416,0.6858586905240431,0.0,0.13865118993847006,0.03999356358750931,0.6858586905240431,0.0,0.16786334910034495,0.03999870935460148
2117,0.0002645789064902055,0.16435287727835748,0.039995917747687695,0.6844705522185801,0.0,0.13856003056344415,0.03999355228562588,0.6844705522185801,0.0,0.16780417523486477,0.03999870691136732
2121,0.00026065355646275566,0.16430180155511168,0.039995910621391476,0.6830852234247288,0.0,0.1384689215521811,0.039993540985407645,0.6830852234247288,0.0,0.16774500753556237,0.03999870446813321
2125,0.000256786450411323,0.16425075796816352,0.03999590349620334,0.6817026984562002,0.0,0.13837786281911427,0.039993529686851464,0.6817026984562002,0.0,0.16768584600179515,0.03999870202489915
2129,0.00025297672401558904,0.16419974646085037,0.03999589637212111,0.6803229716382145,0.0,0.1382868542789883,0.03999351838995421,0.6803229716382145,0.0,0.16762669063292074,0.03999869958166514
2133,0.0002492235257842094,0.16414876697671651,0.039995889249142824,0.6789460373074765,0.0,0.13819589584685785,0.03999350709471275,0.6789460373074765,0.0,0.1675675414282966,0.03999869713843118
2137,0.0002455260168646393,0.16409781945951102,0.03999588212726638,0.677571889812154,0.0,0.13810498743808516,0.039993495801124004,0.677571889812154,0.0,0.16750839838728052,0.03999869469519727
2141,0.00024188337085541238,0.16404690385318726,0.039995875006489684,0.6762005235118528,0.0,0.13801412896833898,0.03999348450918486,0.6762005235118528,0.0,0.1674492615092301,0.03999869225196341
2145,0.00023829477362094856,0.16399602010190192,0.0399958678868107,0.6748319327775957,0.0,0.13792332035359253,0.039993473218892246,0.6748319327775957,0.0,0.1673901307935032,0.0399986898087296
2149,0.00023475942310982774,0.16394516815001298,0.03999586076822739,0.6734661119917971,0.0,0.1378325615101219,0.03999346193024309,0.6734661119917971,0.0,0.16733100623945768,0.03999868736549584
2153,0.00023127652917541257,0.16389434794208,0.03999585365073765,0.6721030555482418,0.0,0.13774185235450453,0.039993450643234334,0.6721030555482418,0.0,0.16727188784645147,0.03999868492226213
2157,0.00022784531339826997,0.16384355942286136,0.03999584653433959,0.6707427578520612,0.0,0.1376511928036171,0.03999343935786293,0.6707427578520612,0.0,0.1672127756138425,0.03999868247902846
2161,0.00022446500891317063,0.1637928025373148,0.039995839419031114,0.66938521331971,0.0,0.1375605827746344,0.03999342807412585,0.66938521331971,0.0,0.16715366954098893,0.039998680035794855
2165,0.00022113486023671303,0.1637420772305947,0.03999583230481016,0.6680304163789441,0.0,0.13747002218502735,0.03999341679202006,0.6680304163789441,0.0,0.16709456962724883,0.03999867759256129
2169,0.0002178541230983249,0.16369138344805276,0.039995825191674654,0.666678361468797,0.0,0.13737951095256168,0.039993405511542526,0.666678361468797,0.0,0.16703547587198037,0.03999867514932778
2173,0.00021462206427449136,0.16364072113523515,0.03999581807962281,0.6653290430395573,0.0,0.1372890489952958,0.039993394232690285,0.6653290430395573,0.0,0.16697638827454186,0.039998672706094314
2177,0.00021143796142392493,0.16359009023788293,0.03999581096865246,0.6639824555527463,0.0,0.13719863623157985,0.03999338295546032,0.6639824555527463,0.0,0.16691730683429157,0.0399986702628609
2181,0.0002083011029264028,0.16353949070192994,0.039995803858761746,0.6626385934810941,0.0,0.13710827258005354,0.039993371679849676,0.6626385934810941,0.0,0.16685823155058793,0.039998667819627534
2185,0.0002052107877235556,0.1634889224735026,0.039995796749948596,0.6612974513085185,0.0,0.13701795795964516,0.03999336040585536,0.6612974513085185,0.0,0.16679916242278944,0.039998665376394224
2189,0.00020216632516166337,0.16343838549891787,0.03999578964221098,0.6599590235301008,0.0,0.13692769228956927,0.039993349133474417,0.6599590235301008,0.0,0.16674009945025453,0.039998662933160956
2193,0.00019916703483799716,0.16338787972468335,0.03999578253554703,0.6586233046520645,0.0,0.13683747548932587,0.0399933378627039,0.6586233046520645,0.0,0.16668104263234187,0.03999866048992775
2197,0.00019621224644785808,0.1633374050974949,0.039995775429954854,0.6572902891917521,0.0,0.13674730747869823,0.03999332659354088,0.6572902891917521,0.0,0.16662199196841013,0.03999865804669458
2201,0.00019330129963468154,0.16328696156423742,0.03999576832543235,0.6559599716776022,0.0,0.13665718817775205,0.039993315325982416,0.6559599716776022,0.0,0.16656294745781794,0.03999865560346147
2205,0.00019043354384311664,0.16323654907198176,0.039995761221977635,0.6546323466491282,0.0,0.1365671175068332,0.03999330406002561,0.6546323466491282,0.0,0.16650390909992424,0.0399986531602284
2209,0.00018760833817224945,0.16318616756798562,0.0399957541195888,0.6533074086568946,0.0,0.1364770953865667,0.03999329279566755,0.6533074086568946,0.0,0.16644487689408777,0.03999865071699538
2213,0.00018482505123386568,0.16313581699969126,0.03999574701826382,0.6519851522624955,0.0,0.13638712173785522,0.039993281532905336,0.6519851522624955,0.0,0.16638585083966753,0.03999864827376242
2217,0.00018208306100953378,0.16308549731472483,0.03999573991800093,0.6506655720385325,0.0,0.13629719648187716,0.03999327027173609,0.6506655720385325,0.0,0.16632683093602246,0.039998645830529506
2221,0.0001793817547126094,0.16303520846089575,0.03999573281879813,0.649348662568591,0.0,0.13620731954008566,0.03999325901215694,0.649348662568591,0.0,0.16626781718251166,0.03999864338729664
2225,0.00017672052865111768,0.16298495038619545,0.039995725720653456,0.6480344184472197,0.0,0.13611749083420696,0.03999324775416501,0.6480344184472197,0.0,0.16620880957849424,0.03999864094406382
2229,0.00017409878809200412,0.16293472303879636,0.03999571862356505,0.646722834279907,0.0,0.13602771028623878,0.03999323649775746,0.646722834279907,0.0,0.1661498081233294,0.03999863850083105
2233,0.00017151594712901813,0.1628845263670509,0.0399957115275311,0.6454139046830599,0.0,0.13593797781844913,0.039993225242931446,0.6454139046830599,0.0,0.16609081281637644,0.03999863605759834
2237,0.00016897142855085666,0.16283436031949075,0.0399957044325495,0.6441076242839817,0.0,0.13584829335337473,0.039993213989684126,0.6441076242839817,0.0,0.16603182365699468,0.039998633614365675
2241,0.00016646466371299067,0.16278422484482574,0.039995697338618665,0.642803987720849,0.0,0.13575865681381954,0.0399932027380127,0.642803987720849,0.0,0.16597284064454346,0.03999863117113306
2245,0.00016399509240967204,0.16273411989194306,0.039995690245736536,0.641502989642691,0.0,0.13566906812285354,0.03999319148791433,0.641502989642691,0.0,0.16591386377838227,0.03999862872790049
2249,0.00016156216274912025,0.1626840454099061,0.039995683153901194,0.6402046247093667,0.0,0.13557952720381117,0.03999318023938622,0.6402046247093667,0.0,0.16585489305787063,0.03999862628466797
2253,0.00015916533102965612,0.1626340013479535,0.03999567606311088,0.6389088875915433,0.0,0.13549003398028975,0.03999316899242558,0.6389088875915433,0.0,0.16579592848236818,0.0399986238414355
2257,0.00015680406161898072,0.16258398765549847,0.039995668973363714,0.6376157729706744,0.0,0.1354005883761486,0.039993157747029634,0.6376157729706744,0.0,0.16573697005123453,0.03999862139820309
2261,0.0001544778268331732,0.162534004282128,0.039995661884657946,0.6363252755389778,0.0,0.13531119031550726,0.03999314650319561,0.6363252755389778,0.0,0.16567801776382945,0.03999861895497072
2265,0.00015218610681993865,0.1624840511776014,0.039995654796991575,0.6350373899994141,0.0,0.1352218397227442,0.039993135260920736,0.6350373899994141,0.0,0.16561907161951273,0.039998616511738395
2269,0.00014992838944142065,0.1624341282918497,0.0399956477103628,0.6337521110656645,0.0,0.13513253652249557,0.03999312402020226,0.6337521110656645,0.0,0.1655601316176442,0.039998614068506126
2273,0.00014770417016012234,0.16238423557497478,0.03999564062476981,0.63246943346211,0.0,0.13504328063965362,0.03999311278103744,0.63246943346211,0.0,0.16550119775758385,0.039998611625273905
2277,0.00014551295192607658,0.16233437297724854,0.03999563354021086,0.6311893519238089,0.0,0.13495407199936574,0.03999310154342355,0.6311893519238089,0.0,0.16544227003869164,0.03999860918204174
2281,0.00014335424506527542,0.16228454044911203,0.03999562645668407,0.6299118611964748,0.0,0.1348649105270327,0.03999309030735786,0.6299118611964748,0.0,0.1653833484603276,0.039998606738809624
2285,0.00014122756717109726,0.162234737941174,0.039995619374187566,0.6286369560364568,0.0,0.1347757961483077,0.039993079072837646,0.6286369560364568,0.0,0.1653244330218519,0.03999860429557755
2289,0.00013913244299512684,0.16218496540421107,0.03999561229271961,0.6273646312107157,0.0,0.13468672878909488,0.039993067839860216,0.6273646312107157,0.0,0.16526552372262474,0.03999860185234553
2293,0.0001370684043425826,0.1621352227891661,0.039995605212278414,0.6260948814968046,0.0,0.134597708375548,0.03999305660842287,0.6260948814968046,0.0,0.16520662056200636,0.03999859940911356
2297,0.00013503498996552885,0.162085510047147,0.03999559813286218,0.6248277016828461,0.0,0.13450873483406908,0.039993045378522926,0.6248277016828461,0.0,0.1651477235393571,0.039998596965881636
2301,0.00013303174546179,0.16203582712942705,0.03999559105446917,0.6235630865675111,0.0,0.13441980809130746,0.0399930341501577,0.6235630865675111,0.0,0.1650888326540374,0.03999859452264977
2305,0.0001310582231719981,0.16198617398744322,0.03999558397709748,0.6223010309599986,0.0,0.1343309280741581,0.03999302292332454,0.6223010309599986,0.0,0.16502994790540765,0.039998592079417944
2309,0.0001291139820800511,0.16193655057279524,0.03999557690074538,0.6210415296800121,0.0,0.13424209470976067,0.039993011698020754,0.6210415296800121,0.0,0.1649710692928284,0.039998589636186174
2313,0.00012719858771437567,0.16188695683724538,0.03999556982541116,0.6197845775577411,0.0,0.13415330792549796,0.03999300047424372,0.6197845775577411,0.0,0.1649121968156603,0.03999858719295445
2317,0.00012531161205080708,0.16183739273271697,0.03999556275109307,0.6185301694338377,0.0,0.13406456764899494,0.0399929892519908,0.6185301694338377,0.0,0.16485333047326395,0.03999858474972278
2321,0.00012345263341688797,0.16178785821129374,0.03999555567778937,0.6172783001593961,0.0,0.1339758738081172,0.03999297803125936,0.6172783001593961,0.0,0.1647944702650001,0.03999858230649116
2325,0.00012162123639751152,0.16173835322521965,0.03999554860549815,0.6160289645959324,0.0,0.13388722633097017,0.03999296681204676,0.6160289645959324,0.0,0.16473561619022953,0.03999857986325959
2329,0.00011981701174242597,0.16168887772689694,0.039995541534217756,0.6147821576153617,0.0,0.13379862514589735,0.039992955594350406,0.6147821576153617,0.0,0.16467676824831315,0.03999857742002806
2333,0.00011803955627396646,0.16163943166888636,0.03999553446394657,0.6135378740999787,0.0,0.13371007018147957,0.0399929443781677,0.6135378740999787,0.0,0.16461792643861184,0.03999857497679659
2337,0.00011628847279767686,0.16159001500390574,0.039995527394682776,0.6122961089424361,0.0,0.13362156136653347,0.03999293316349604,0.6122961089424361,0.0,0.16455909076048664,0.03999857253356517
2341,0.00011456337001315015,0.16154062768482927,0.039995520326424644,0.6110568570457231,0.0,0.13353309863011048,0.03999292195033283,0.6110568570457231,0.0,0.16450026121329855,0.03999857009033379
2345,0.00011286386242650992,0.1614912696646871,0.0399955132591704,0.6098201133231453,0.0,0.1334446819014956,0.03999291073867549,0.6098201133231453,0.0,0.1644414377964088,0.03999856764710247
2349,0.00011118957026463872,0.16144194089666405,0.03999550619291838,0.6085858726983032,0.0,0.1333563111102062,0.039992899528521475,0.6085858726983032,0.0,0.16438262050917846,0.0399985652038712
2353,0.00010954011938947052,0.16139264133409903,0.03999549912766691,0.607354130105072,0.0,0.1332679861859906,0.039992888319868206,0.607354130105072,0.0,0.16432380935096885,0.03999856276063997
2357,0.00010791514121507965,0.16134337093048426,0.03999549206341427,0.6061248804875803,0.0,0.13317970705882742,0.03999287711271315,0.6061248804875803,0.0,0.16426500432114138,0.039998560317408796
2361,0.00010631427262535083,0.16129412963946474,0.03999548500015875,0.6048981188001892,0.0,0.133091473658924,0.03999286590705374,0.6048981188001892,0.0,0.16420620541905734,0.03999855787417767
2365,0.00010473715589174627,0.1612449174148372,0.0399954779378987,0.6036738400074725,0.0,0.13300328591671548,0.039992854702887465,0.6036738400074725,0.0,0.16414741264407823,0.039998555430946596
2369,0.00010318343859462911,0.16119573421054922,0.03999547087663233,0.6024520390841945,0.0,0.13291514376286348,0.03999284350021179,0.6024520390841945,0.0,0.16408862599556553,0.03999855298771557
2373,0.00010165277354360659,0.16114657998069873,0.039995463816358046,0.6012327110152913,0.0,0.13282704712825508,0.03999283229902419,0.6012327110152913,0.0,0.16402984547288094,0.03999855054448459
2377,0.0001001448187007703,0.16109745467953313,0.03999545675707418,0.6000158507958487,0.0,0.13273899594400174,0.03999282109932217,0.6000158507958487,0.0,0.163971071075386,0.03999854810125367
2381,9.8659237102958e-5,0.16104835826144873,0.03999544969877914,0.5988014534310819,0.0,0.13265099014143797,0.03999280990110324,0.5988014534310819,0.0,0.16391230280244254,0.03999854565802279
2385,9.719569678764799e-5,0.1609992906809899,0.03999544264147112,0.5975895139363158,0.0,0.13256302965212052,0.03999279870436489,0.5975895139363158,0.0,0.1638535406534123,0.039998543214791966
2389,9.57538707178282e-5,0.160950251892848,0.03999543558514852,0.5963800273369635,0.0,0.13247511440782692,0.03999278750910464,0.5963800273369635,0.0,0.16379478462765712,0.03999854077156119
2393,9.433343670981961e-5,0.16090124185186128,0.03999542852980963,0.5951729886685068,0.0,0.1323872443405547,0.03999277631532002,0.5951729886685068,0.0,0.163736034724539,0.03999853832833047
2397,9.293407736040739e-5,0.1608522605130136,0.03999542147545296,0.5939683929764752,0.0,0.13229941938252027,0.03999276512300857,0.5939683929764752,0.0,0.16367729094341987,0.03999853588509979
2401,9.155547997632095e-5,0.1608033078314343,0.03999541442207679,0.5927662353164256,0.0,0.13221163946615744,0.03999275393216782,0.5927662353164256,0.0,0.16361855328366184,0.039998533441869155
2405,9.01973365042344e-5,0.1607543837623965,0.03999540736967941,0.5915665107539226,0.0,0.13212390452411696,0.039992742742795316,0.5915665107539226,0.0,0.16355982174462702,0.03999853099863858
2409,8.88593434618945e-5,0.16070548826131764,0.03999540031825926,0.5903692143645173,0.0,0.13203621448926497,0.03999273155488864,0.5903692143645173,0.0,0.1635010963256776,0.03999852855540805
2413,8.754120187039367e-5,0.16065662128375796,0.03999539326781477,0.5891743412337278,0.0,0.1319485692946822,0.03999272036844534,0.5891743412337278,0.0,0.16344237702617578,0.03999852611217757
2417,8.624261718699795e-5,0.16060778278541948,0.03999538621834421,0.5879818864570192,0.0,0.13186096887366267,0.03999270918346299,0.5879818864570192,0.0,0.163383663845484,0.03999852366894714
2421,8.496329923970026e-5,0.16055897272214653,0.03999537916984607,0.5867918451397824,0.0,0.131773413159713,0.03999269799993918,0.5867918451397824,0.0,0.1633249567829646,0.03999852122571677
2425,8.370296216245101e-5,0.16051019104992392,0.03999537212231871,0.5856042123973155,0.0,0.13168590208655093,0.0399926868178715,0.5856042123973155,0.0,0.16326625583798,0.039998518782486434
2429,8.24613243304512e-5,0.16046143772487678,0.039995365075760465,0.5844189833548021,0.0,0.1315984355881048,0.039992675637257544,0.5844189833548021,0.0,0.1632075610098928,0.03999851633925616
2433,8.123810829831647e-5,0.16041271270326946,0.03999535803016979,0.5832361531472927,0.0,0.13151101359851194,0.03999266445809491,0.5832361531472927,0.0,0.16314887229806554,0.039998513896025926
2437,8.003304073718638e-5,0.16036401594150557,0.0399953509855452,0.5820557169196843,0.0,0.1314236360521182,0.03999265328038124,0.5820557169196843,0.0,0.1630901897018609,0.03999851145279575
2441,7.88458523740378e-5,0.1603153473961269,0.03999534394188498,0.5808776698266997,0.0,0.13133630288347664,0.03999264210411414,0.5808776698266997,0.0,0.16303151322064155,0.03999850900956562
2445,7.767627793138932e-5,0.16026670702381213,0.039995336899187495,0.579702007032869,0.0,0.1312490140273464,0.03999263092929123,0.579702007032869,0.0,0.16297284285377037,0.039998506566335544
2449,7.652405606810384e-5,0.16021809478137733,0.039995329857451314,0.5785287237125084,0.0,0.13116176941869212,0.039992619755910154,0.5785287237125084,0.0,0.16291417860061014,0.03999850412310551
2453,7.538892932057884e-5,0.1601695106257745,0.03999532281667479,0.5773578150497014,0.0,0.13107456899268252,0.039992608583968574,0.5773578150497014,0.0,0.16285552046052387,0.03999850167987553
2457,7.427064404606082e-5,0.16012095451409128,0.03999531577685637,0.5761892762382786,0.0,0.13098741268468975,0.039992597413464115,0.5761892762382786,0.0,0.1627968684328745,0.0399984992366456
2461,7.316895036467864e-5,0.16007242640354985,0.03999530873799455,0.5750231024817978,0.0,0.13090030043028805,0.03999258624439447,0.5750231024817978,0.0,0.16273822251702508,0.039998496793415717
2465,7.208360210511806e-5,0.1600239262515069,0.03999530170008766,0.5738592889935247,0.0,0.13081323216525312,0.03999257507675727,0.5738592889935247,0.0,0.1626795827123387,0.03999849435018588
2469,7.101435674830483e-5,0.1599754540154526,0.03999529466313422,0.5726978309964129,0.0,0.13072620782556102,0.03999256391055022,0.5726978309964129,0.0,0.16262094901817864,0.039998491906956105
2473,6.996097537352152e-5,0.15992700965300982,0.039995287627132774,0.5715387237230847,0.0,0.13063922734738714,0.039992552745771,0.5715387237230847,0.0,0.16256232143390809,0.039998489463726375
2477,6.892322260574138e-5,0.15987859312193387,0.039995280592081545,0.5703819624158112,0.0,0.13055229066710528,0.03999254158241728,0.5703819624158112,0.0,0.1625036999588904,0.03999848702049669
2481,6.790086656195422e-5,0.15983020438011178,0.03999527355797923,0.5692275423264926,0.0,0.13046539772128676,0.039992530420486776,0.5692275423264926,0.0,0.16244508459248896,0.039998484577267054
2485,6.68936787998238e-5,0.1597818433855612,0.039995266524824234,0.5680754587166397,0.0,0.13037854844669933,0.03999251925997721,0.5680754587166397,0.0,0.1623864753340672,0.03999848213403747
2489,6.590143426713369e-5,0.15973351009643083,0.039995259492614926,0.5669257068573527,0.0,0.13029174278030667,0.039992508100886254,0.5669257068573527,0.0,0.16232787218298866,0.03999847969080794
2493,6.492391125032578e-5,0.15968520447099863,0.03999525246134997,0.5657782820293038,0.0,0.1302049806592668,0.039992496943211664,0.5657782820293038,0.0,0.16226927513861694,0.039998477247578455
2497,6.396089132618653e-5,0.15963692646767164,0.03999524543102768,0.5646331795227161,0.0,0.13011826202093152,0.039992485786951144,0.5646331795227161,0.0,0.1622106842003157,0.039998474804349024
2501,6.301215931211503e-5,0.15958867604498575,0.03999523840164663,0.5634903946373454,0.0,0.13003158680284557,0.03999247463210245,0.5634903946373454,0.0,0.1621520993674486,0.03999847236111964
2505,6.207750321844327e-5,0.15954045316160456,0.039995231373205355,0.5623499226824608,0.0,0.12994495494274547,0.03999246347866331,0.5623499226824608,0.0,0.16209352063937948,0.03999846991789031
2509,6.115671420097238e-5,0.1594922577763191,0.03999522434570226,0.5612117589768244,0.0,0.12985836637855885,0.03999245232663148,0.5612117589768244,0.0,0.16203494801547214,0.03999846747466102
2513,6.0249586514221805e-5,0.15944408984804687,0.039995217319135884,0.5600758988486735,0.0,0.1297718210484034,0.0399924411760047,0.5600758988486735,0.0,0.1619763814950906,0.03999846503143179
2517,5.935591746591626e-5,0.15939594933583195,0.0399952102935047,0.5589423376357004,0.0,0.12968531889058604,0.03999243002678076,0.5589423376357004,0.0,0.16191782107759875,0.0399984625882026
2521,5.847550737056277e-5,0.15934783619884357,0.03999520326880733,0.5578110706850339,0.0,0.12959885984360195,0.039992418878957416,0.5578110706850339,0.0,0.16185926676236068,0.03999846014497346
2525,5.760815950611037e-5,0.15929975039637587,0.03999519624504231,0.5566820933532199,0.0,0.12951244384613375,0.039992407732532466,0.5566820933532199,0.0,0.1618007185487405,0.03999845770174438
2529,5.6753680069175985e-5,0.1592516918878476,0.0399951892222079,0.5555554010062022,0.0,0.12942607083705054,0.039992396587503656,0.5555554010062022,0.0,0.16174217643610242,0.03999845525851535
2533,5.5911878132218484e-5,0.15920366063280106,0.039995182200302966,0.5544309890193039,0.0,0.12933974075540733,0.03999238544386882,0.5544309890193039,0.0,0.16168364042381067,0.03999845281528636
2537,5.5082565600368324e-5,0.15915565659090175,0.03999517517932574,0.5533088527772079,0.0,0.12925345354044357,0.039992374301625715,0.5533088527772079,0.0,0.16162511051122957,0.039998450372057424
2541,5.426555716981241e-5,0.159107679721938,0.039995168159275084,0.5521889876739384,0.0,0.12916720913158303,0.0399923631607722,0.5521889876739384,0.0,0.16156658669772347,0.03999844792882854
2545,5.346067028587538e-5,0.15905972998581977,0.039995161140149206,0.5510713891128421,0.0,0.1290810074684322,0.03999235202130603,0.5510713891128421,0.0,0.16150806898265696,0.0399984454855997
2549,5.2667725103133084e-5,0.1590118073425789,0.03999515412194682,0.5499560525065685,0.0,0.12899484849078008,0.03999234088322506,0.5499560525065685,0.0,0.16144955736539432,0.039998443042370914
2553,5.188654444389807e-5,0.15896391175236788,0.039995147104666555,0.5488429732770522,0.0,0.12890873213859685,0.03999232974652712,0.5488429732770522,0.0,0.1613910518453003,0.03999844059914218
2557,5.111695376017623e-5,0.15891604317545954,0.039995140088306874,0.5477321468554929,0.0,0.12882265835203338,0.039992318611210026,0.5477321468554929,0.0,0.1613325524217395,0.03999843815591349
2561,5.035878109343767e-5,0.15886820157224651,0.03999513307286628,0.5466235686823377,0.0,0.1287366270714201,0.03999230747727163,0.5466235686823377,0.0,0.16127405909407666,0.039998435712684854
2565,4.961185703618483e-5,0.1588203869032411,0.039995126058343405,0.5455172342072623,0.0,0.12865063823726658,0.039992296344709764,0.5455172342072623,0.0,0.1612155718616765,0.03999843326945626
2569,4.887601469523786e-5,0.15877259912907332,0.039995119044736814,0.5444131388891511,0.0,0.12856469179026003,0.0399922852135223,0.5444131388891511,0.0,0.16115709072390397,0.03999843082622773
2573,4.815108965327414e-5,0.15872483821049227,0.039995112032045047,0.5433112781960804,0.0,0.12847878767126525,0.039992274083707084,0.5433112781960804,0.0,0.16109861568012387,0.03999842838299924
2577,4.7436919932595904e-5,0.15867710410836416,0.03999510502026665,0.542211647605298,0.0,0.12839292582132317,0.03999226295526198,0.542211647605298,0.0,0.1610401467297012,0.0399984259397708
2581,4.6733345958842494e-5,0.15862939678367244,0.03999509800940034,0.5411142426032063,0.0,0.1283071061816506,0.03999225182818488,0.5411142426032063,0.0,0.1609816838720011,0.03999842349654241
2585,4.604021052540073e-5,0.15858171619751668,0.03999509099944473,0.5400190586853424,0.0,0.12822132869363884,0.03999224070247367,0.5400190586853424,0.0,0.1609232271063886,0.039998421053314075
2589,4.535735875787518e-5,0.15853406231111294,0.039995083990398236,0.5389260913563602,0.0,0.12813559329885335,0.03999222957812621,0.5389260913563602,0.0,0.1608647764322289,0.03999841861008578
2593,4.468463808028969e-5,0.1584864350857925,0.039995076982259466,0.5378353361300122,0.0,0.12804989993903287,0.0399922184551404,0.5378353361300122,0.0,0.16080633184888726,0.039998416166857544
2597,4.402189818008412e-5,0.15843883448300158,0.039995069975027164,0.5367467885291306,0.0,0.1279642485560883,0.039992207333514156,0.5367467885291306,0.0,0.16074789335572895,0.039998413723629354
2601,4.336899097533934e-5,0.1583912604643006,0.0399950629686998,0.5356604440856092,0.0,0.12787863909210223,0.039992196213245366,0.5356604440856092,0.0,0.1606894609521193,0.039998411280401214
2605,4.2725770580723764e-5,0.15834371299136413,0.039995055963275995,0.5345762983403852,0.0,0.1277930714893283,0.039992185094331945,0.5345762983403852,0.0,0.16063103463742387,0.03999840883717312
2609,4.209209327600289e-5,0.1582961920259797,0.03999504895875449,0.5334943468434201,0.0,0.12770754569018986,0.03999217397677182,0.5334943468434201,0.0,0.16057261441100817,0.039998406393945085
2613,4.146781747313248e-5,0.1582486975300485,0.03999504195513382,0.5324145851536827,0.0,0.12762206163727988,0.03999216286056293,0.5324145851536827,0.0,0.16051420027223764,0.03999840395071709
2617,4.0852803684677044e-5,0.15820122946558288,0.039995034952412536,0.5313370088391296,0.0,0.12753661927335952,0.03999215174570318,0.5313370088391296,0.0,0.16045579222047804,0.03999840150748915
2621,4.02469144930662e-5,0.1581537877947081,0.03999502795058933,0.530261613476688,0.0,0.127451218541358,0.03999214063219052,0.530261613476688,0.0,0.16039739025509503,0.03999839906426126
2625,3.9650014519536196e-5,0.15810637247965997,0.03999502094966285,0.5291883946522371,0.0,0.1273658593843713,0.03999212952002289,0.5291883946522371,0.0,0.16033899437545437,0.03999839662103342
2629,3.906197039397e-5,0.1580589834827854,0.03999501394963171,0.5281173479605897,0.0,0.12728054174566178,0.039992118409198245,0.5281173479605897,0.0,0.16028060458092197,0.039998394177805624
2633,3.848265072509301e-5,0.15801162076654185,0.03999500695049456,0.5270484690054751,0.0,0.12719526556865723,0.039992107299714544,0.5270484690054751,0.0,0.16022222087086363,0.039998391734577886
2637,3.791192607111287e-5,0.15796428429349593,0.039994999952249956,0.5259817533995196,0.0,0.1271100307969501,0.039992096191569744,0.5259817533995196,0.0,0.1601638432446454,0.03999838929135019
2641,3.7349668910782556e-5,0.15791697402632449,0.039994992954896634,0.5249171967642297,0.0,0.1270248373742972,0.03999208508476181,0.5249171967642297,0.0,0.16010547170163325,0.03999838684812255
2645,3.6795753614913586e-5,0.15786968992781214,0.03999498595843331,0.523854794729974,0.0,0.1269396852446181,0.03999207397928875,0.523854794729974,0.0,0.16004710624119337,0.039998384404894956
2649,3.625005641837414e-5,0.15782243196085283,0.03999497896285849,0.5227945429359643,0.0,0.12685457435199535,0.039992062875148504,0.5227945429359643,0.0,0.15998874686269185,0.03999838196166741
2653,3.571245539211142e-5,0.15777520008844795,0.0399949719681709,0.5217364370302391,0.0,0.12676950464067308,0.03999205177233908,0.5217364370302391,0.0,0.15993039356549493,0.03999837951843992
2657,3.5182830416305086e-5,0.1577279942737059,0.03999496497436926,0.5206804726696443,0.0,0.12668447605505653,0.03999204067085847,0.5206804726696443,0.0,0.15987204634896898,0.03999837707521247
2661,3.4661063153530215e-5,0.15768081447984242,0.0399949579814521,0.5196266455198167,0.0,0.12659948853971134,0.039992029570704676,0.5196266455198167,0.0,0.15981370521248034,0.03999837463198508
2665,3.4147037021825706e-5,0.15763366067017984,0.03999495098941813,0.5185749512551656,0.0,0.12651454203936296,0.039992018471875695,0.5185749512551656,0.0,0.1597553701553954,0.039998372188757736
2669,3.364063716944452e-5,0.15758653280814602,0.039994943998266204,0.5175253855588543,0.0,0.12642963649889555,0.03999200737436955,0.5175253855588543,0.0,0.1596970411770807,0.03999836974553044
2673,3.314175044789695e-5,0.15753943085727423,0.03999493700799479,0.516477944122784,0.0,0.12634477186335155,0.039991996278184255,0.516477944122784,0.0,0.1596387182769028,0.039998367302303196
2677,3.265026538821266e-5,0.1574923547812033,0.039994930018602604,0.5154326226475747,0.0,0.1262599480779312,0.03999198518331782,0.5154326226475747,0.0,0.1595804014542283,0.039998364859076
2681,3.2166072175202585e-5,0.15744530454367606,0.03999492303008838,0.5143894168425484,0.0,0.12617516508799123,0.0399919740897683,0.5143894168425484,0.0,0.15952209070842396,0.03999836241584886
2685,3.168906262268796e-5,0.15739828010853976,0.0399949160424508,0.513348322425711,0.0,0.12609042283904476,0.03999196299753371,0.513348322425711,0.0,0.1594637860388565,0.03999835997262176
2689,3.121913014965394e-5,0.1573512814397453,0.03999490905568857,0.512309335123735,0.0,0.12600572127676032,0.039991951906612096,0.512309335123735,0.0,0.1594054874448927,0.039998357529394714
2693,3.0756169756743224e-5,0.1573043085013463,0.03999490206980037,0.5112724506719419,0.0,0.1259210603469612,0.03999194081700152,0.5112724506719419,0.0,0.15934719492589955,0.03999835508616772
2697,3.0300078002471267e-5,0.15725736125749953,0.039994895084784925,0.5102376648142845,0.0,0.12583643999562474,0.03999192972870002,0.5102376648142845,0.0,0.159288908481244,0.03999835264294077
2701,2.9850752979719043e-5,0.15721043967246381,0.03999488810064085,0.5092049733033296,0.0,0.12575186016888182,0.03999191864170564,0.5092049733033296,0.0,0.159230628110293,0.03999835019971388
2705,2.9408094293670826e-5,0.1571635437106001,0.03999488111736693,0.5081743719002408,0.0,0.12566732081301604,0.039991907556016476,0.5081743719002408,0.0,0.15917235381241376,0.03999834775648703
2709,2.8972003038987837e-5,0.1571166733363703,0.039994874134961965,0.5071458563747607,0.0,0.12558282187446299,0.039991896471630595,0.5071458563747607,0.0,0.15911408558697332,0.039998345313260235
2713,2.8542381777700923e-5,0.15706982851433743,0.03999486715342443,0.5061194225051939,0.0,0.12549836329980973,0.03999188538854604,0.5061194225051939,0.0,0.15905582343333896,0.03999834287003348
2717,2.811913451792377e-5,0.15702300920916504,0.03999486017275336,0.5050950660783889,0.0,0.1254139450357942,0.03999187430676094,0.5050950660783889,0.0,0.15899756735087803,0.03999834042680679
2721,2.770216669127027e-5,0.1569762153856166,0.039994853192947176,0.5040727828897219,0.0,0.12532956702930417,0.039991863226273336,0.5040727828897219,0.0,0.15893931733895778,0.03999833798358014
2725,2.7291385132930356e-5,0.15692944700855538,0.03999484621400483,0.503052568743079,0.0,0.12524522922737713,0.03999185214708135,0.503052568743079,0.0,0.15888107339694563,0.03999833554035354
2729,2.688669806046127e-5,0.15688270404294366,0.03999483923592498,0.5020344194508387,0.0,0.12516093157719926,0.03999184106918308,0.5020344194508387,0.0,0.1588228355242092,0.03999833309712699
2733,2.6488015052933585e-5,0.15683598645384272,0.03999483225870629,0.5010183308338554,0.0,0.12507667402610487,0.03999182999257662,0.5010183308338554,0.0,0.15876460372011594,0.039998330653900495
2737,2.6095247031149293e-5,0.15678929420641166,0.03999482528234756,0.5000042987214411,0.0,0.12499245652157571,0.03999181891726008,0.5000042987214411,0.0,0.15870637798403348,0.03999832821067405
2741,2.570830623732038e-5,0.15674262726590776,0.039994818306847556,0.4989923189513501,0.0,0.12490827901124053,0.03999180784323157,0.4989923189513501,0.0,0.15864815831532955,0.03999832576744765
2745,2.532710621578997e-5,0.15669598559768627,0.039994811332205005,0.4979823873697601,0.0,0.1248241414428743,0.03999179677048923,0.4979823873697601,0.0,0.1585899447133718,0.0399983233242213
2749,2.495156179418631e-5,0.15664936916719846,0.03999480435841871,0.4969744998312559,0.0,0.12474004376439747,0.03999178569903119,0.4969744998312559,0.0,0.15853173717752814,0.039998320880994996
2753,2.4581589062870612e-5,0.15660277793999325,0.03999479738548731,0.49596865219881286,0.0,0.12465598592387575,0.03999177462885554,0.49596865219881286,0.0,0.1584735357071664,0.03999831843776875
2757,2.4217105357712126e-5,0.15655621188171503,0.03999479041340967,0.49496484034377886,0.0,0.1245719678695189,0.03999176355996045,0.49496484034377886,0.0,0.1584153403016546,0.03999831599454255
2761,2.3858029241124144e-5,0.15650967095810436,0.03999478344218452,0.49396306014585833,0.0,0.12448798954968061,0.039991752492344074,0.49396306014585833,0.0,0.1583571509603608,0.0399983135513164
2765,2.350428048356317e-5,0.15646315513499734,0.03999477647181046,0.49296330749309497,0.0,0.12440405091285762,0.03999174142600451,0.49296330749309497,0.0,0.15829896768265295,0.039998311108090295
2769,2.3155780045910207e-5,0.15641666437832466,0.03999476950228657,0.4919655782818545,0.0,0.12432015190768911,0.03999173036093997,0.4919655782818545,0.0,0.1582407904678992,0.03999830866486424
2773,2.281245006181213e-5,0.15637019865411178,0.03999476253361141,0.4909698684168085,0.0,0.12423629248295628,0.039991719297148565,0.4909698684168085,0.0,0.15818261931546784,0.03999830622163825
2777,2.2474213819879095e-5,0.15632375792847836,0.039994755565783816,0.4899761738109169,0.0,0.1241524725875816,0.03999170823462849,0.4899761738109169,0.0,0.15812445422472715,0.0399983037784123
2781,2.2140995747428442e-5,0.1562773421676377,0.0399947485988026,0.488984490385412,0.0,0.12406869217062808,0.03999169717337791,0.488984490385412,0.0,0.1580662951950454,0.03999830133518639
2785,2.181272139239413e-5,0.15623095133789666,0.039994741632666454,0.487994814069781,0.0,0.12398495118129904,0.039991686113394986,0.487994814069781,0.0,0.15800814222579107,0.03999829889196054
2789,2.1489317407890306e-5,0.15618458540565516,0.039994734667374174,0.48700714080174956,0.0,0.12390124956893722,0.039991675054677905,0.48700714080174956,0.0,0.1579499953163326,0.03999829644873474
2793,2.1170711535020616e-5,0.15613824433740522,0.03999472770292464,0.48602146652726536,0.0,0.1238175872830242,0.03999166399722485,0.48602146652726536,0.0,0.15789185446603857,0.039998294005508986
2797,2.085683258673445e-5,0.15609192809973185,0.03999472073931661,0.485037787200481,0.0,0.12373396427318002,0.03999165294103401,0.485037787200481,0.0,0.15783371967427756,0.03999829156228329
2801,2.0547610432644636e-5,0.15604563665931087,0.03999471377654888,0.48405609878373784,0.0,0.12365038048916217,0.03999164188610359,0.48405609878373784,0.0,0.15777559094041826,0.03999828911905763
2805,2.0242975982625623e-5,0.1559993699829103,0.039994706814620196,0.48307639724754925,0.0,0.12356683588086559,0.039991630832431777,0.48307639724754925,0.0,0.15771746826382937,0.03999828667583203
2809,1.9942861171379223e-5,0.15595312803738898,0.03999469985352939,0.4820986785705837,0.0,0.12348333039832168,0.03999161978001678,0.4820986785705837,0.0,0.15765935164387973,0.03999828423260647
2813,1.964719894395053e-5,0.15590691078969623,0.039994692893275244,0.4811229387396491,0.0,0.12339986399169782,0.039991608728856806,0.4811229387396491,0.0,0.15760124107993823,0.039998281789380974
2817,1.9355923240020872e-5,0.15586071820687186,0.03999468593385673,0.4801491737496754,0.0,0.12331643661129679,0.0399915976789501,0.4801491737496754,0.0,0.15754313657137375,0.03999827934615552
2821,1.906896897914314e-5,0.1558145502560452,0.03999467897527249,0.47917737960369894,0.0,0.12323304820755628,0.03999158663029484,0.47917737960369894,0.0,0.15748503811755538,0.03999827690293011
2825,1.8786272047004084e-5,0.1557684069044356,0.03999467201752142,0.4782075523128453,0.0,0.12314969873104822,0.03999157558288929,0.4782075523128453,0.0,0.1574269457178521,0.03999827445970476
2829,1.8507769279980067e-5,0.15572228811935113,0.039994665060602175,0.47723968789631355,0.0,0.12306638813247824,0.03999156453673163,0.47723968789631355,0.0,0.15736885937163306,0.03999827201647945
2833,1.823339845189679e-5,0.1556761938681889,0.039994658104513865,0.47627378238135987,0.0,0.12298311636268533,0.03999155349182016,0.47627378238135987,0.0,0.15731077907826746,0.0399982695732542
2837,1.7963098259648428e-5,0.15563012411843397,0.03999465114925503,0.4753098318032805,0.0,0.12289988337264075,0.03999154244815307,0.4753098318032805,0.0,0.15725270483712467,0.03999826713002899
2841,1.7696808309984255e-5,0.15558407883766007,0.039994644194824805,0.47434783220539656,0.0,0.12281668911344819,0.039991531405728635,0.47434783220539656,0.0,0.15719463664757388,0.03999826468680384
2845,1.7434469105119966e-5,0.15553805799352807,0.03999463724122171,0.47338777963903683,0.0,0.1227335335363426,0.03999152036454509,0.47338777963903683,0.0,0.15713657450898455,0.03999826224357873
2849,1.7176022030578574e-5,0.1554920615537864,0.03999463028844473,0.4724296701635222,0.0,0.12265041659268996,0.03999150932460069,0.4724296701635222,0.0,0.15707851842072612,0.03999825980035368
2853,1.69214093412055e-5,0.15544608948626992,0.03999462333649282,0.47147349984614945,0.0,0.12256733823398655,0.03999149828589372,0.47147349984614945,0.0,0.15702046838216818,0.03999825735712867
2857,1.6670574148666423e-5,0.155400141758901,0.039994616385364654,0.47051926476217437,0.0,0.12248429841185886,0.039991487248422414,0.47051926476217437,0.0,0.1569624243926803,0.039998254913903714
2861,1.6423460408657598e-5,0.15535421833968752,0.0399946094350591,0.46956696099479683,0.0,0.12240129707806238,0.03999147621218506,0.46956696099479683,0.0,0.15690438645163204,0.039998252470678806
2865,1.6180012908454007e-5,0.15530831919672308,0.03999460248557505,0.4686165846351435,0.0,0.12231833418448153,0.03999146517717993,0.4686165846351435,0.0,0.15684635455839327,0.03999825002745395
2869,1.594017725410797e-5,0.15526244429818725,0.03999459553691135,0.46766813178225286,0.0,0.12223540968312899,0.0399914541434053,0.46766813178225286,0.0,0.1567883287123337,0.039998247584229145
2873,1.570389985948743e-5,0.15521659361234436,0.03999458858906686,0.46672159854305856,0.0,0.12215252352614506,0.039991443110859455,0.46672159854305856,0.0,0.15673030891282322,0.039998245141004383
2877,1.5471127932616298e-5,0.15517076710754404,0.039994581642040374,0.46577698103237336,0.0,0.12206967566579767,0.03999143207954067,0.46577698103237336,0.0,0.1566722951592317,0.03999824269777968
2881,1.5241809465566664e-5,0.15512496475221985,0.039994574695830815,0.4648342753728738,0.0,0.12198686605448099,0.03999142104944728,0.4648342753728738,0.0,0.15661428745092923,0.03999824025455502
2885,1.5015893221232389e-5,0.15507918651488953,0.039994567750437145,0.4638934776950835,0.0,0.12190409464471545,0.03999141002057756,0.4638934776950835,0.0,0.1565562857872858,0.03999823781133041
2889,1.4793328723085135e-5,0.15503343236415493,0.03999456080585806,0.46295458413735796,0.0,0.12182136138914737,0.0399913989929298,0.46295458413735796,0.0,0.15649829016767147,0.03999823536810585
2893,1.4574066243896924e-5,0.15498770226870068,0.03999455386209252,0.4620175908458685,0.0,0.12173866624054788,0.039991387966502326,0.4620175908458685,0.0,0.15644030059145653,0.03999823292488135
2897,1.4358056793579294e-5,0.1549419961972952,0.03999454691913939,0.46108249397458595,0.0,0.12165600915181307,0.03999137694129345,0.46108249397458595,0.0,0.1563823170580112,0.039998230481656884
2901,1.4145252109046009e-5,0.15489631411878912,0.03999453997699756,0.4601492896852658,0.0,0.12157339007596295,0.039991365917301486,0.4601492896852658,0.0,0.15632433956670572,0.039998228038432476
2905,1.3935604643345884e-5,0.15485065600211562,0.03999453303566583,0.4592179741474314,0.0,0.1214908089661411,0.03999135489452476,0.4592179741474314,0.0,0.1562663681169106,0.03999822559520812
2909,1.3729067555117835e-5,0.15480502181629008,0.03999452609514332,0.4582885435383591,0.0,0.12140826577561441,0.039991343872961604,0.4582885435383591,0.0,0.15620840270799624,0.03999822315198381
2913,1.3525594697808702e-5,0.1547594115304094,0.0399945191554286,0.4573609940430624,0.0,0.12132576045777226,0.03999133285261033,0.4573609940430624,0.0,0.1561504433393331,0.03999822070875955
2917,1.332514060935295e-5,0.15471382511365192,0.03999451221652073,0.4564353218542755,0.0,0.1212432929661261,0.03999132183346928,0.4564353218542755,0.0,0.15609249001029177,0.03999821826553534
2921,1.3127660502268695e-5,0.15466826253527713,0.039994505278418586,0.4555115231724389,0.0,0.12116086325430915,0.03999131081553681,0.4555115231724389,0.0,0.15603454272024297,0.03999821582231118
2925,1.2933110254034763e-5,0.1546227237646251,0.03999449834112108,0.4545895942056828,0.0,0.12107847127607556,0.039991299798811254,0.4545895942056828,0.0,0.15597660146855735,0.039998213379087065
2929,1.2741446396042667e-5,0.15457720877111641,0.039994491404627096,0.45366953116981207,0.0,0.12099611698530026,0.03999128878329097,0.45366953116981207,0.0,0.1559186662546057,0.039998210935863004
2933,1.2552626104999753e-5,0.1545317175242517,0.039994484468935505,0.4527513302882907,0.0,0.12091380033597825,0.03999127776897429,0.4527513302882907,0.0,0.15586073707775888,0.03999820849263899
2937,1.2366607192804049e-5,0.15448624999361135,0.039994477534045336,0.4518349877922258,0.0,0.12083152128222426,0.039991266755859615,0.4518349877922258,0.0,0.15580281393738776,0.039998206049415036
2941,1.218334809759223e-5,0.1544408061488553,0.03999447059995533,0.45092049992035294,0.0,0.12074927977827218,0.03999125574394526,0.45092049992035294,0.0,0.15574489683286336,0.03999820360619112
2945,1.2002807873653498e-5,0.1543953859597222,0.039994463666664426,0.45000786291901995,0.0,0.1206670757784745,0.03999124473322962,0.45000786291901995,0.0,0.15568698576355663,0.039998201162967255
2949,1.1824946183088166e-5,0.15434998939603017,0.0399944567341717,0.44909707304217195,0.0,0.1205849092373021,0.03999123372371107,0.44909707304217195,0.0,0.15562908072883874,0.039998198719743444
2953,1.1649723286386374e-5,0.1543046164276753,0.03999444980247589,0.448188126551336,0.0,0.1205027801093436,0.03999122271538797,0.448188126551336,0.0,0.15557118172808085,0.03999819627651968
2957,1.1477100033633475e-5,0.15425926702463189,0.039994442871576,0.44728101971560524,0.0,0.12042068834930472,0.03999121170825872,0.44728101971560524,0.0,0.1555132887606542,0.03999819383329597
2961,1.1307037855757488e-5,0.15421394115695236,0.03999443594147086,0.4463757488116244,0.0,0.12033863391200827,0.03999120070232168,0.4463757488116244,0.0,0.15545540182593012,0.0399981913900723
2965,1.1139498755997727e-5,0.15416863879476633,0.03999442901215964,0.4454723101235737,0.0,0.1202566167523931,0.03999118969757527,0.4454723101235737,0.0,0.15539752092327994,0.039998188946848694
2969,1.097444530100914e-5,0.15412335990828105,0.03999442208364096,0.4445706999431541,0.0,0.12017463682551421,0.03999117869401786,0.4445706999431541,0.0,0.1553396460520751,0.03999818650362513
2973,1.0811840613380447e-5,0.15407810446778028,0.039994415155913905,0.44367091456957214,0.0,0.12009269408654182,0.03999116769164786,0.44367091456957214,0.0,0.15528177721168707,0.03999818406040162
2977,1.0651648362275303e-5,0.15403287244362482,0.0399944082289774,0.4427729503095241,0.0,0.12001078849076126,0.039991156690463665,0.4427729503095241,0.0,0.15522391440148742,0.039998181617178157
2981,1.0493832756195039e-5,0.15398766380625134,0.03999440130283048,0.4418768034771819,0.0,0.1199289199935722,0.0399911456904637,0.4418768034771819,0.0,0.1551660576208478,0.03999817917395474
2985,1.033835853457652e-5,0.1539424785261731,0.03999439437747192,0.44098247039417665,0.0,0.1198470885504886,0.039991134691646356,0.44098247039417665,0.0,0.15510820686913993,0.039998176730731375
2989,1.0185190959837581e-5,0.15389731657397832,0.03999438745290077,0.4400899473895848,0.0,0.11976529411713774,0.03999112369401006,0.4400899473895848,0.0,0.15505036214573548,0.03999817428750806
2993,1.0034295810417738e-5,0.1538521779203314,0.03999438052911582,0.43919923079991247,0.0,0.11968353664926032,0.03999111269755322,0.43919923079991247,0.0,0.15499252345000636,0.039998171844284794
2997,9.885639371446688e-6,0.15380706253597126,0.03999437360611625,0.4383103169690802,0.0,0.11960181610270951,0.039991101702274275,0.4383103169690802,0.0,0.1549346907813244,0.03999816940106158
3001,9.739188429133336e-6,0.15376197039171205,0.0399943666839009,0.4374232022484086,0.0,0.11952013243345087,0.039991090708171646,0.4374232022484086,0.0,0.1548768641390616,0.039998166957838414
3005,9.594910262064864e-6,0.15371690145844233,0.039994359762468665,0.4365378829966026,0.0,0.11943848559756179,0.03999107971524375,0.4365378829966026,0.0,0.15481904352258993,0.0399981645146153
3009,9.452772634374086e-6,0.1536718557071246,0.03999435284181857,0.4356543555797372,0.0,0.11935687555123094,0.03999106872348905,0.4356543555797372,0.0,0.15476122893128155,0.03999816207139223
3013,9.312743788459244e-6,0.15362683310879582,0.039994345921949656,0.43477261637124226,0.0,0.119275302250758,0.03999105773290599,0.43477261637124226,0.0,0.15470342036450851,0.039998159628169216
3017,9.17479243788509e-6,0.1535818336345663,0.03999433900286065,0.4338926617518873,0.0,0.11919376565255317,0.03999104674349298,0.4338926617518873,0.0,0.15464561782164316,0.03999815718494625
3021,9.038887760315188e-6,0.15353685725561955,0.03999433208455084,0.43301448810976734,0.0,0.11911226571313664,0.039991035755248504,0.43301448810976734,0.0,0.15458782130205767,0.03999815474172333
3025,8.904999391105145e-6,0.15349190394321238,0.03999432516701887,0.43213809184028734,0.0,0.11903080238913821,0.039991024768170985,0.43213809184028734,0.0,0.15453003080512445,0.03999815229850046
3029,8.773097415393574e-6,0.1534469736686745,0.03999431825026387,0.431263469346148,0.0,0.11894937563729717,0.0399910137822589,0.431263469346148,0.0,0.1544722463302159,0.039998149855277644
3033,8.643152362622971e-6,0.15340206640340784,0.0399943113342849,0.4303906170373308,0.0,0.11886798541446124,0.03999100279751071,0.4303906170373308,0.0,0.15441446787670446,0.03999814741205488
3037,8.515135199632911e-6,0.15335718211888688,0.03999430441908085,0.4295195313310828,0.0,0.11878663167758674,0.03999099181392489,0.4295195313310828,0.0,0.1543566954439627,0.03999814496883216
3041,8.389017323535107e-6,0.15331232078665766,0.039994297504650625,0.42865020865190284,0.0,0.11870531438373774,0.03999098083149988,0.42865020865190284,0.0,0.15429892903136327,0.039998142525609494
3045,8.26477055595673e-6,0.1532674823783382,0.039994290590993284,0.427782645431526,0.0,0.11862403349008603,0.03999096985023417,0.427782645431526,0.0,0.15424116863827877,0.03999814008238687
3049,8.14236713707209e-6,0.15322266686561783,0.03999428367810781,0.42691683810890946,0.0,0.11854278895391039,0.03999095887012624,0.42691683810890946,0.0,0.15418341426408197,0.03999813763916431
3053,8.021779718191905e-6,0.1531778742202567,0.0399942767659932,0.42605278313021794,0.0,0.11846158073259624,0.039990947891174564,0.42605278313021794,0.0,0.1541256659081457,0.03999813519594179
3057,7.902981356781164e-6,0.15313310441408623,0.0399942698546484,0.4251904769488085,0.0,0.11838040878363539,0.039990936913377635,0.4251904769488085,0.0,0.15406792356984278,0.03999813275271932
3061,7.785945509950452e-6,0.15308835741900803,0.03999426294407236,0.42432991602521686,0.0,0.11829927306462544,0.03999092593673393,0.42432991602521686,0.0,0.1540101872485462,0.0399981303094969
3065,7.670646028616005e-6,0.15304363320699452,0.039994256034264264,0.4234710968271419,0.0,0.11821817353326955,0.039990914961241956,0.4234710968271419,0.0,0.15395245694362894,0.039998127866274526
3069,7.557057151644578e-6,0.15299893175008733,0.03999424912522296,0.42261401582943214,0.0,0.11813711014737578,0.039990903986900216,0.42261401582943214,0.0,0.15389473265446407,0.039998125423052214
3073,7.445153500108912e-6,0.15295425302039847,0.039994242216947466,0.42175866951407065,0.0,0.11805608286485683,0.039990893013707195,0.42175866951407065,0.0,0.1538370143804247,0.039998122979829936
3077,7.334910071528453e-6,0.15290959699010934,0.03999423530943685,0.42090505437016057,0.0,0.11797509164372992,0.0399908820416614,0.42090505437016057,0.0,0.15377930212088406,0.039998120536607715
3081,7.2263022347692635e-6,0.1528649636314703,0.03999422840268995,0.4200531668939112,0.0,0.11789413644211577,0.03999087107076133,0.4200531668939112,0.0,0.15372159587521544,0.03999811809338555
3085,7.119305723413474e-6,0.15282035291680077,0.039994221496705985,0.41920300358862295,0.0,0.11781321721823867,0.039990860101005526,0.41920300358862295,0.0,0.1536638956427921,0.03999811565016343
3089,7.013896631626743e-6,0.15277576481848906,0.03999421459148388,0.41835456096467377,0.0,0.117732333930426,0.039990849132392495,0.41835456096467377,0.0,0.15360620142298745,0.039998113206941355
3093,6.910051408090621e-6,0.15273119930899157,0.039994207687022575,0.41750783553950416,0.0,0.11765148653710773,0.039990838164920745,0.41750783553950416,0.0,0.15354851321517496,0.039998110763719334
3097,6.807746850821372e-6,0.15268665636083306,0.03999420078332117,0.416662823837603,0.0,0.11757067499681617,0.0399908271985888,0.416662823837603,0.0,0.15349083101872815,0.03999810832049736
3101,6.706960102304503e-6,0.15264213594660622,0.03999419388037868,0.41581952239049375,0.0,0.11748989926818545,0.039990816233395204,0.41581952239049375,0.0,0.1534331548330206,0.03999810587727544
3105,6.607668643909392e-6,0.152597638038971,0.03999418697819412,0.4149779277367195,0.0,0.1174091593099511,0.03999080526933848,0.4149779277367195,0.0,0.15337548465742595,0.039998103434053564
3109,6.509850291181677e-6,0.15255316261065532,0.0399941800767665,0.41413803642182934,0.0,0.11732845508095005,0.03999079430641716,0.41413803642182934,0.0,0.153317820491318,0.039998100990831745
3113,6.413483188878483e-6,0.15250870963445368,0.039994173176094876,0.41329984499836403,0.0,0.1172477865401195,0.03999078334462979,0.41329984499836403,0.0,0.15326016233407053,0.039998098547609974
3117,6.318545805769887e-6,0.15246427908322796,0.039994166276178265,0.4124633500258415,0.0,0.11716715364649725,0.03999077238397492,0.4124633500258415,0.0,0.15320251018505723,0.03999809610438825
3121,6.225016930227513e-6,0.15241987092990605,0.03999415937701569,0.41162854807074345,0.0,0.11708655635922108,0.039990761424451085,0.41162854807074345,0.0,0.15314486404365218,0.03999809366116658
3125,6.132875665486575e-6,0.1523754851474829,0.03999415247860604,0.4107954357065003,0.0,0.11700599463752823,0.039990750466056824,0.4107954357065003,0.0,0.15308722390922927,0.03999809121794495
3129,6.042101424654205e-6,0.1523311217090188,0.039994145580948666,0.40996400951347806,0.0,0.11692546844075516,0.03999073950879072,0.40996400951347806,0.0,0.15302958978116263,0.039998088774723384
3133,5.9526739259524106e-6,0.15228678058764072,0.039994138684042356,0.40913426607896375,0.0,0.11684497772833728,0.03999072855265132,0.40913426607896375,0.0,0.15297196165882632,0.039998086331501856
3137,5.864573189300667e-6,0.15224246175654052,0.03999413178788622,0.40830620199715145,0.0,0.11676452245980813,0.039990717597637164,0.40830620199715145,0.0,0.15291433954159453,0.039998083888280384
3141,5.777779530341531e-6,0.15219816518897594,0.03999412489247937,0.40747981386912857,0.0,0.11668410259479964,0.03999070664374686,0.40747981386912857,0.0,0.1528567234288414,0.03999808144505895
3145,5.692273556832418e-6,0.15215389085826958,0.039994117997820766,0.4066550983028615,0.0,0.1166037180930414,0.03999069569097895,0.4066550983028615,0.0,0.1527991133199414,0.039998079001837585
3149,5.6080361647186175e-6,0.15210963873780886,0.03999411110390943,0.405832051913182,0.0,0.11652336891436019,0.039990684739332,0.405832051913182,0.0,0.15274150921426882,0.03999807655861626
3153,5.525048532745245e-6,0.15206540880104602,0.03999410421074447,0.40501067132177343,0.0,0.11644305501867987,0.03999067378880459,0.40501067132177343,0.0,0.15268391111119808,0.03999807411539498
3157,5.443292119449231e-6,0.1520212010214978,0.039994097318325025,0.40419095315715625,0.0,0.11636277636602096,0.03999066283939532,0.40419095315715625,0.0,0.15262631901010373,0.03999807167217376
3161,5.362748658214924e-6,0.15197701537274466,0.039994090426650065,0.40337289405467497,0.0,0.11628253291650018,0.03999065189110277,0.40337289405467497,0.0,0.15256873291036036,0.039998069228952576
3165,5.283400153279242e-6,0.1519328518284313,0.03999408353571858,0.40255649065648375,0.0,0.11620232463033002,0.0399906409439255,0.40255649065648375,0.0,0.1525111528113425,0.03999806678573145
3169,5.205228876104147e-6,0.1518887103622662,0.03999407664552971,0.4017417396115329,0.0,0.11612215146781882,0.039990629997862126,0.4017417396115329,0.0,0.15245357871242496,0.03999806434251038
3173,5.128217361098815e-6,0.15184459094802072,0.03999406975608243,0.4009286375755551,0.0,0.11604201338936973,0.03999061905291122,0.4009286375755551,0.0,0.15239601061298244,0.03999806189928935
3177,5.052348401716946e-6,0.15180049355953001,0.03999406286737589,0.40011718121105155,0.0,0.11596191035548095,0.0399906081090714,0.40011718121105155,0.0,0.1523384485123898,0.03999805945606837
3181,4.977605047011601e-6,0.151756418170692,0.03999405597940922,0.39930736718727855,0.0,0.11588184232674514,0.03999059716634128,0.39930736718727855,0.0,0.1522808924100219,0.03999805701284745
3185,4.903970597049459e-6,0.15171236475546732,0.03999404909218143,0.3984991921802333,0.0,0.115801809263849,0.03999058622471943,0.3984991921802333,0.0,0.1522233423052537,0.039998054569626566
3189,4.831428599897823e-6,0.15166833328787893,0.03999404220569152,0.39769265287264094,0.0,0.11572181112757303,0.03999057528420447,0.39769265287264094,0.0,0.15216579819746018,0.039998052126405746
3193,4.759962847868072e-6,0.15162432374201223,0.03999403531993863,0.3968877459539403,0.0,0.1156418478787912,0.03999056434479503,0.3968877459539403,0.0,0.15210826008601658,0.03999804968318497
3197,4.689557373498262e-6,0.15158033609201477,0.03999402843492183,0.3960844681202707,0.0,0.1155619194784705,0.03999055340648971,0.3960844681202707,0.0,0.15205072797029792,0.03999804723996424
3201,4.620196446379014e-6,0.15153637031209563,0.03999402155064021,0.3952828160744584,0.0,0.1154820258876708,0.039990542469287134,0.3952828160744584,0.0,0.1519932018496795,0.039998044796743557
3205,4.551864569084067e-6,0.15149242637652574,0.03999401466709282,0.3944827865260028,0.0,0.1154021670675441,0.03999053153318591,0.3944827865260028,0.0,0.1519356817235365,0.03999804235352293
3209,4.484546474907121e-6,0.1514485042596371,0.03999400778427876,0.3936843761910632,0.0,0.11532234297933461,0.03999052059818468,0.3936843761910632,0.0,0.15187816759124434,0.03999803991030235
3213,4.418227122849998e-6,0.15140460393582306,0.03999400090219716,0.392887581792445,0.0,0.11524255358437832,0.039990509664282074,0.392887581792445,0.0,0.15182065945217843,0.03999803746708182
3217,4.35289169546031e-6,0.15136072537953787,0.03999399402084701,0.39209240005958657,0.0,0.11516279884410249,0.03999049873147671,0.39209240005958657,0.0,0.15176315730571424,0.03999803502386134
3221,4.288525594962379e-6,0.15131686856529633,0.03999398714022748,0.3912988277285459,0.0,0.1150830787200255,0.03999048779976724,0.3912988277285459,0.0,0.1517056611512273,0.03999803258064091
3225,4.225114440556919e-6,0.15127303346767365,0.03999398026033763,0.39050686154198666,0.0,0.11500339317375637,0.03999047686915229,0.39050686154198666,0.0,0.15164817098809327,0.03999803013742053
3229,4.162644064004866e-6,0.15122922006130535,0.039993973381176585,0.38971649824916554,0.0,0.11492374216699446,0.03999046593963051,0.38971649824916554,0.0,0.1515906868156878,0.0399980276942002
3233,4.101100508065473e-6,0.15118542832088716,0.03999396650274343,0.3889277346059181,0.0,0.11484412566152935,0.03999045501120055,0.3889277346059181,0.0,0.1515332086333866,0.039998025250979924
3237,4.04047002217512e-6,0.15114165822117437,0.039993959625037274,0.3881405673746463,0.0,0.11476454361924016,0.03999044408386105,0.3881405673746463,0.0,0.1514757364405655,0.03999802280775969
3241,3.980739059854547e-6,0.15109790973698187,0.03999395274805713,0.3873549933243048,0.0,0.11468499600209552,0.03999043315761066,0.3873549933243048,0.0,0.1514182702366004,0.03999802036453951
3245,3.921894275604135e-6,0.1510541828431839,0.03999394587180218,0.38657100923038734,0.0,0.11460548277215299,0.039990422232448045,0.38657100923038734,0.0,0.15136081002086715,0.03999801792131938
3249,3.863922522002799e-6,0.15101047751471372,0.03999393899627162,0.3857886118749143,0.0,0.11452600389155895,0.03999041130837188,0.3857886118749143,0.0,0.15130335579274184,0.0399980154780993
3253,3.806810846445404e-6,0.15096679372656413,0.0399939321214644,0.3850077980464187,0.0,0.11444655932254837,0.03999040038538079,0.3850077980464187,0.0,0.15124590755160047,0.039998013034879265
3257,3.7505464886547404e-6,0.15092313145378583,0.03999392524737969,0.3842285645399337,0.0,0.114367149027444,0.03999038946347347,0.3842285645399337,0.0,0.15118846529681923,0.039998010591659285
3261,3.6951168777476714e-6,0.15087949067148848,0.039993918374016654,0.383450908156979,0.0,0.11428777296865651,0.039990378542648586,0.383450908156979,0.0,0.15113102902777423,0.03999800814843935
3265,3.640509629507932e-6,0.15083587135483992,0.0399939115013743,0.3826748257055477,0.0,0.11420843110868413,0.039990367622904796,0.3826748257055477,0.0,0.1510735987438418,0.03999800570521947
3269,3.5867125427369202e-6,0.15079227347906604,0.039993904629451786,0.38190031400009367,0.0,0.1141291234101121,0.03999035670424078,0.38190031400009367,0.0,0.15101617444439827,0.03999800326199964
3273,3.5337135980476313e-6,0.15074869701945062,0.03999389775824828,0.3811273698615177,0.0,0.11404984983561244,0.03999034578665524,0.3811273698615177,0.0,0.15095875612881998,0.039998000818779855
3277,3.4815009539819128e-6,0.1507051419513353,0.039993890887762895,0.38035599011715526,0.0,0.11397061034794395,0.03999033487014682,0.38035599011715526,0.0,0.15090134379648343,0.03999799837556012
3281,3.4300629448422767e-6,0.15066160825011898,0.039993884017994745,0.379586171600763,0.0,0.11389140490995146,0.03999032395471424,0.379586171600763,0.0,0.1508439374467651,0.03999799593234044
3285,3.3793880780054637e-6,0.15061809589125752,0.039993877148942945,0.37881791115250574,0.0,0.11381223348456557,0.03999031304035617,0.37881791115250574,0.0,0.15078653707904163,0.0399979934891208
3289,3.329465031358088e-6,0.15057460485026428,0.03999387028060652,0.37805120561894384,0.0,0.11373309603480264,0.039990302127071296,0.37805120561894384,0.0,0.1507291426926896,0.039997991045901224
3293,3.2802826506795908e-6,0.15053113510270927,0.03999386341298479,0.37728605185301983,0.0,0.11365399252376425,0.03999029121485833,0.37728605185301983,0.0,0.15067175428708582,0.03999798860268169
3297,3.2318299476395e-6,0.15048768662421927,0.03999385654607676,0.3765224467140458,0.0,0.11357492291463707,0.03999028030371597,0.3765224467140458,0.0,0.15061437186160692,0.0399979861594622
3301,3.1840960962139283e-6,0.15044425939047723,0.03999384967988163,0.37576038706769055,0.0,0.11349588717069228,0.039990269393642905,0.37576038706769055,0.0,0.15055699541562992,0.03999798371624277
3305,3.1370704315517115e-6,0.15040085337722248,0.03999384281439854,0.3749998697859662,0.0,0.11341688525528544,0.03999025848463785,0.3749998697859662,0.0,0.15049962494853164,0.039997981273023384
3309,3.0907424467909762e-6,0.15035746856025028,0.03999383594962655,0.37424089174721625,0.0,0.11333791713185629,0.0399902475766995,0.37424089174721625,0.0,0.15044226045968903,0.03999797882980405
3313,3.0451017912686874e-6,0.15031410491541206,0.039993829085564835,0.37348344983610177,0.0,0.11325898276392825,0.03999023666982658,0.37348344983610177,0.0,0.15038490194847914,0.03999797638658476
3317,3.0001382674118074e-6,0.15027076241861445,0.03999382222221257,0.37272754094358934,0.0,0.11318008211510824,0.03999022576401779,0.37272754094358934,0.0,0.15032754941427912,0.039997973943365524
3321,2.9558418292560586e-6,0.1502274410458195,0.0399938153595689,0.3719731619669382,0.0,0.11310121514908626,0.03999021485927187,0.3719731619669382,0.0,0.15027020285646608,0.03999797150014634
3325,2.912202579722625e-6,0.15018414077304484,0.03999380849763288,0.3712203098096869,0.0,0.11302238182963534,0.03999020395558751,0.3712203098096869,0.0,0.1502128622744173,0.0399979690569272
3329,2.8692107688075338e-6,0.150140861576363,0.039993801636403814,0.3704689813816415,0.0,0.11294358212061102,0.03999019305296345,0.3704689813816415,0.0,0.15015552766751003,0.039997966613708115
3333,2.826856790840576e-6,0.15009760343190132,0.03999379477588079,0.3697191735988622,0.0,0.1128648159859511,0.03999018215139843,0.3697191735988622,0.0,0.15009819903512173,0.039997964170489085
3337,2.7851311830630505e-6,0.15005436631584165,0.03999378791606286,0.36897088338365086,0.0,0.1127860833896754,0.039990171250891146,0.36897088338365086,0.0,0.15004087637662972,0.0399979617272701
3341,2.744024622710825e-6,0.1500111502044204,0.03999378105694927,0.3682241076645388,0.0,0.11270738429588549,0.039990160351440346,0.3682241076645388,0.0,0.14998355969141158,0.03999795928405116
3345,2.7035279253294874e-6,0.14996795507392832,0.039993774198539216,0.3674788433762732,0.0,0.11262871866876423,0.03999014945304478,0.3674788433762732,0.0,0.14992624897884482,0.039997956840832266
3349,2.6636320432078895e-6,0.14992478090071032,0.039993767340831744,0.36673508745980576,0.0,0.1125500864725758,0.039990138555703166,0.36673508745980576,0.0,0.14986894423830704,0.03999795439761343
3353,2.6243280622313594e-6,0.14988162766116467,0.039993760483826135,0.36599283686227907,0.0,0.112471487671665,0.03999012765941425,0.36599283686227907,0.0,0.14981164546917597,0.039997951954394644
3357,2.585607201011737e-6,0.14983849533174404,0.039993753627521486,0.36525208853701474,0.0,0.11239292223045738,0.03999011676417679,0.36525208853701474,0.0,0.14975435267082937,0.039997949511175905
3361,2.5474608085281503e-6,0.1497953838889543,0.039993746771916985,0.3645128394435007,0.0,0.11231439011345885,0.03999010586998952,0.3645128394435007,0.0,0.14969706584264503,0.039997947067957215
3365,2.5098803613889716e-6,0.14975229330935416,0.039993739917011696,0.36377508654737856,0.0,0.11223589128525494,0.03999009497685119,0.36377508654737856,0.0,0.14963978498400085,0.039997944624738574
3369,2.4728574635323602e-6,0.1497092235695564,0.039993733062804945,0.3630388268204314,0.0,0.11215742571051128,0.039990084084760555,0.3630388268204314,0.0,0.14958251009427478,0.03999794218151999
3373,2.436383842825988e-6,0.14966617464622572,0.03999372620929581,0.36230405724057113,0.0,0.11207899335397267,0.03999007319371637,0.36230405724057113,0.0,0.14952524117284485,0.03999793973830145
3377,2.400451350101666e-6,0.1496231465160805,0.039993719356483506,0.36157077479182637,0.0,0.11200059418046326,0.039990062303717405,0.36157077479182637,0.0,0.14946797821908908,0.03999793729508296
3381,2.3650519572558214e-6,0.14958013915589108,0.03999371250436719,0.3608389764643298,0.0,0.11192222815488599,0.03999005141476241,0.3608389764643298,0.0,0.14941072123238563,0.039997934851864515
3385,2.33017775505117e-6,0.1495371525424804,0.03999370565294605,0.36010865925430574,0.0,0.11184389524222241,0.03999004052685016,0.36010865925430574,0.0,0.14935347021211273,0.03999793240864613
3389,2.29582095175279e-6,0.1494941866527236,0.03999369880221919,0.3593798201640583,0.0,0.11176559540753248,0.03999002963997941,0.3593798201640583,0.0,0.14929622515764868,0.03999792996542779
3393,2.261973870907241e-6,0.14945124146354782,0.039993691952185856,0.3586524562019584,0.0,0.11168732861595407,0.03999001875414894,0.3586524562019584,0.0,0.14923898606837172,0.0399979275222095
3397,2.2286289504274987e-6,0.14940831695193196,0.03999368510284533,0.35792656438243214,0.0,0.11160909483270298,0.039990007869357524,0.35792656438243214,0.0,0.14918175294366037,0.039997925078991255
3401,2.195778740182123e-6,0.14936541309490686,0.039993678254196696,0.35720214172594816,0.0,0.11153089402307251,0.03998999698560395,0.35720214172594816,0.0,0.14912452578289298,0.039997922635773064
3405,2.1634159003288377e-6,0.14932252986955455,0.03999367140623907,0.35647918525900535,0.0,0.11145272615243314,0.039989986102886975,0.35647918525900535,0.0,0.14906730458544817,0.03999792019255492
3409,2.1315332004012005e-6,0.14927966725300845,0.03999366455897173,0.35575769201412105,0.0,0.11137459118623234,0.03998997522120539,0.35575769201412105,0.0,0.14901008935070448,0.039997917749336837
3413,2.1001235168864943e-6,0.14923682522245302,0.0399936577123938,0.3550376590298184,0.0,0.11129648908999439,0.03998996434055798,0.3550376590298184,0.0,0.14895288007804058,0.03999791530611879
3417,2.0691798320363573e-6,0.1491940037551241,0.03999365086650455,0.35431908335061435,0.0,0.11121841982931997,0.039989953460943535,0.35431908335061435,0.0,0.14889567676683524,0.039997912862900796
3421,2.0386952323018463e-6,0.1491512028283076,0.03999364402130309,0.353601962027008,0.0,0.11114038336988594,0.03998994258236084,0.353601962027008,0.0,0.14883847941646727,0.039997910419682856
3425,2.008662906381872e-6,0.1491084224193405,0.03999363717678878,0.35288629211546746,0.0,0.11106237967744499,0.03998993170480871,0.35288629211546746,0.0,0.14878128802631538,0.039997907976464964
3429,1.979076144588074e-6,0.14906566250561024,0.03999363033296062,0.35217207067841894,0.0,0.1109844087178257,0.03998992082828592,0.35217207067841894,0.0,0.14872410259575863,0.03999790553324712
3433,1.9499283362230026e-6,0.1490229230645543,0.03999362348981791,0.3514592947842337,0.0,0.1109064704569318,0.039989909952791274,0.3514592947842337,0.0,0.14866692312417595,0.03999790309002933
3437,1.9212129689822905e-6,0.14898020407366028,0.03999361664735984,0.35074796150721665,0.0,0.11082856486074237,0.03998989907832357,0.35074796150721665,0.0,0.14860974961094636,0.039997900646811586
3441,1.8929236269408546e-6,0.14893750551046572,0.039993609805585625,0.3500380679275943,0.0,0.11075069189531128,0.039989888204881634,0.3500380679275943,0.0,0.14855258205544902,0.03999789820359389
3445,1.8650539899197228e-6,0.1488948273525581,0.039993602964494473,0.3493296111315021,0.0,0.11067285152676716,0.03998987733246426,0.3493296111315021,0.0,0.14849542045706313,0.03999789576037625
3449,1.837597830792008e-6,0.14885216957757394,0.039993596124085574,0.34862258821097364,0.0,0.11059504372131268,0.03998986646107025,0.34862258821097364,0.0,0.14843826481516786,0.03999789331715865
3453,1.8105490152138092e-6,0.14880953216319986,0.039993589284358075,0.34791699626392747,0.0,0.1105172684452251,0.039989855590698425,0.34791699626392747,0.0,0.14838111512914257,0.03999789087394111
3457,1.7839014997723945e-6,0.14876691508717094,0.03999358244531125,0.34721283239415623,0.0,0.11043952566485508,0.039989844721347596,0.34721283239415623,0.0,0.14832397139836662,0.03999788843072361
3461,1.7576493307155158e-6,0.14872431832727212,0.03999357560694433,0.3465100937113142,0.0,0.11036181534662733,0.03998983385301659,0.3465100937113142,0.0,0.14826683362221943,0.03999788598750617
3465,1.7317866425423795e-6,0.14868174186133631,0.03999356876925655,0.34580877733090526,0.0,0.11028413745703947,0.039989822985704235,0.34580877733090526,0.0,0.14820970180008053,0.03999788354428877
3469,1.7063076570135536e-6,0.14863918566724602,0.03999356193224702,0.34510888037427184,0.0,0.11020649196266266,0.039989812119409336,0.34510888037427184,0.0,0.1481525759313295,0.03999788110107143
3473,1.6812066813785137e-6,0.148596649722932,0.039993555095915075,0.34441039996858214,0.0,0.11012887883014075,0.039989801254130736,0.34441039996858214,0.0,0.14809545601534588,0.03999787865785413
3477,1.6564781075026434e-6,0.14855413400637302,0.039993548260259894,0.3437133332468191,0.0,0.1100512980261901,0.03998979038986726,0.3437133332468191,0.0,0.14803834205150945,0.039997876214636886
3481,1.6321164102175122e-6,0.14851163849559673,0.039993541425280686,0.3430176773477683,0.0,0.1099737495175996,0.039989779526617746,0.3430176773477683,0.0,0.14798123403919994,0.039997873771419695
3485,1.6081161465641026e-6,0.1484691631686784,0.03999353459097662,0.3423234294160061,0.0,0.10989623327123026,0.039989768664381004,0.3423234294160061,0.0,0.1479241319777972,0.039997871328202546
3489,1.584471954257146e-6,0.1484267080037413,0.03999352775734698,0.3416305866018883,0.0,0.10981874925401489,0.039989757803155904,0.3416305866018883,0.0,0.14786703586668107,0.039997868884985445
3493,1.561178550647975e-6,0.14838427297895657,0.03999352092439108,0.3409391460615379,0.0,0.10974129743295799,0.03998974694294127,0.3409391460615379,0.0,0.14780994570523157,0.0399978664417684
3497,1.5382307311420217e-6,0.1483418580725427,0.03999351409210791,0.3402491049568341,0.0,0.10966387777513542,0.03998973608373595,0.3402491049568341,0.0,0.14775286149282865,0.0399978639985514
3501,1.5156233688384292e-6,0.14829946326276588,0.03999350726049702,0.3395604604554001,0.0,0.10958649024769436,0.03998972522553879,0.3395604604554001,0.0,0.14769578322885243,0.039997861555334455
3505,1.4933514126634889e-6,0.14825708852793934,0.03999350042955732,0.3388732097305916,0.0,0.10950913481785267,0.039989714368348625,0.3388732097305916,0.0,0.14763871091268307,0.03999785911211756
3509,1.471409886241986e-6,0.1482147338464235,0.039993493599288214,0.3381873499614855,0.0,0.10943181145289907,0.03998970351216432,0.3381873499614855,0.0,0.14758164454370082,0.03999785666890071
3513,1.4497938875853832e-6,0.1481723991966259,0.039993486769688995,0.33750287833286774,0.0,0.10935452012019264,0.03998969265698473,0.33750287833286774,0.0,0.14752458412128583,0.03999785422568391
3517,1.4284985867959142e-6,0.14813008455700036,0.03999347994075884,0.3368197920352225,0.0,0.10927726078716264,0.039989681802808714,0.3368197920352225,0.0,0.14746752964481855,0.03999785178246716
3521,1.4075192262706301e-6,0.1480877899060478,0.0399934731124969,0.33613808826471986,0.0,0.10920003342130839,0.03998967094963511,0.33613808826471986,0.0,0.14741048111367933,0.03999784933925046
3525,1.3868511182721366e-6,0.1480455152223155,0.03999346628490251,0.33545776422320495,0.0,0.10912283799019891,0.0399896600974628,0.33545776422320495,0.0,0.14735343852724866,0.03999784689603381
3529,1.3664896454893428e-6,0.148003260484397,0.039993459457974896,0.33477881711818624,0.0,0.10904567446147273,0.03998964924629064,0.33477881711818624,0.0,0.14729640188490706,0.03999784445281722
3533,1.3464302583184994e-6,0.1479610256709322,0.039993452631713305,0.3341012441628238,0.0,0.1089685428028377,0.0399896383961175,0.3341012441628238,0.0,0.1472393711860352,0.039997842009600666
3537,1.3266684751309966e-6,0.14791881076060648,0.03999344580611699,0.33342504257591826,0.0,0.10889144298207057,0.03998962754694225,0.33342504257591826,0.0,0.14718234643001366,0.03999783956638417
3541,1.3071998803908637e-6,0.14787661573215186,0.03999343898118511,0.3327502095818992,0.0,0.10881437496701704,0.03998961669876375,0.3327502095818992,0.0,0.1471253276162232,0.039997837123167714
3545,1.2880201245473247e-6,0.14783444056434517,0.039993432156917,0.33207674241081386,0.0,0.10873733872559126,0.03998960585158088,0.33207674241081386,0.0,0.14706831474404464,0.03999783467995132
3549,1.2691249222651635e-6,0.1477922852360097,0.039993425333312,0.3314046382983157,0.0,0.10866033422577596,0.039989595005392536,0.3314046382983157,0.0,0.14701130781285876,0.03999783223673496
3553,1.2505100518647337e-6,0.14775014972601347,0.03999341851036914,0.33073389448565277,0.0,0.10858336143562171,0.03998958416019757,0.33073389448565277,0.0,0.14695430682204655,0.039997829793518666
3557,1.2321713543006398e-6,0.14770803401326998,0.0399934116880879,0.3300645082196572,0.0,0.1085064203232472,0.03998957331599488,0.3300645082196572,0.0,0.14689731177098897,0.03999782735030242
3561,1.2141047322313837e-6,0.14766593807673795,0.039993404866467325,0.32939647675273287,0.0,0.10842951085683876,0.03998956247278333,0.32939647675273287,0.0,0.14684032265906705,0.03999782490708621
3565,1.196306149104081e-6,0.14762386189542082,0.03999339804550693,0.3287297973428449,0.0,0.1083526330046501,0.03998955163056185,0.3287297973428449,0.0,0.146783339485662,0.03999782246387006
3569,1.1787716282540307e-6,0.14758180544836702,0.039993391225205704,0.32806446725350824,0.0,0.10827578673500222,0.03998954078932928,0.32806446725350824,0.0,0.14672636225015495,0.03999782002065396
3573,1.1614972520138274e-6,0.14753976871466962,0.03999338440556302,0.32740048375377595,0.0,0.10819897201628317,0.039989529949084536,0.32740048375377595,0.0,0.14666939095192708,0.03999781757743791
3577,1.1444791609195072e-6,0.14749775167346596,0.03999337758657818,0.3267378441182287,0.0,0.10812218881694755,0.03998951910982652,0.3267378441182287,0.0,0.1466124255903598,0.039997815134221903
3581,1.127713552447453e-6,0.14745575430393798,0.03999337076825049,0.3260765456269631,0.0,0.10804543710551684,0.03998950827155411,0.3260765456269631,0.0,0.14655546616483442,0.039997812691005954
3585,1.111196680966364e-6,0.14741377658531193,0.03999336395057909,0.3254165855655807,0.0,0.10796871685057874,0.03998949743426622,0.3254165855655807,0.0,0.14649851267473238,0.039997810247790054
3589,1.0949248561793658e-6,0.14737181849685774,0.03999335713356331,0.3247579612251769,0.0,0.10789202802078694,0.03998948659796174,0.3247579612251769,0.0,0.14644156511943515,0.0399978078045742
3593,1.0788944422974144e-6,0.14732988001788966,0.03999335031720242,0.3241006699023297,0.0,0.10781537058486138,0.03998947576263959,0.3241006699023297,0.0,0.1463846234983244,0.0399978053613584
3597,1.0631018580313815e-6,0.14728796112776546,0.03999334350149562,0.3234447088990888,0.0,0.10773874451158731,0.039989464928298656,0.3234447088990888,0.0,0.14632768781078173,0.039997802918142644
3601,1.047543574588558e-6,0.14724606180588673,0.039993336686442345,0.32279007552296407,0.0,0.10766214976981577,0.039989454094937864,0.32279007552296407,0.0,0.14627075805618878,0.03999780047492694
3605,1.0322161160051775e-6,0.14720418203169836,0.039993329872041766,0.32213676708691524,0.0,0.10758558632846285,0.03998944326255613,0.32213676708691524,0.0,0.14621383423392734,0.03999779803171129
3609,1.0171160579700586e-6,0.14716232178468885,0.039993323058293104,0.32148478090934024,0.0,0.10750905415650984,0.039989432431152334,0.32148478090934024,0.0,0.1461569163433792,0.03999779558849568
3613,1.002240026338596e-6,0.14712048104438943,0.0399933162451957,0.3208341143140643,0.0,0.10743255322300278,0.039989421600725425,0.3208341143140643,0.0,0.14610000438392637,0.039997793145280125
3617,9.875846974997634e-7,0.1470786597903751,0.03999330943274889,0.3201847646303293,0.0,0.10735608349705246,0.03998941077127432,0.3201847646303293,0.0,0.14604309835495066,0.03999779070206462
3621,9.73146797314463e-7,0.14703685800226335,0.03999330262095182,0.3195367291927824,0.0,0.10727964494783396,0.039989399942797925,0.3195367291927824,0.0,0.14598619825583414,0.039997788258849164
3625,9.589230996616101e-7,0.14699507565971426,0.03999329580980381,0.31889000534146544,0.0,0.10720323754458656,0.03998938911529516,0.31889000534146544,0.0,0.14592930408595894,0.039997785815633756
3629,9.449104269186517e-7,0.14695331274243112,0.039993288999304356,0.3182445904218038,0.0,0.10712686125661372,0.03998937828876499,0.3182445904218038,0.0,0.14587241584470712,0.039997783372418404
3633,9.311056480521777e-7,0.1469115692301593,0.039993282189452424,0.3176004817845955,0.0,0.10705051605328256,0.03998936746320629,0.3176004817845955,0.0,0.14581553353146098,0.0399977809292031
3637,9.175056787970315e-7,0.14686984510268677,0.03999327538024745,0.3169576767860004,0.0,0.10697420190402378,0.03998935663861802,0.3169576767860004,0.0,0.1457586571456027,0.03999777848598784
3641,9.041074804080678e-7,0.14682814033984343,0.03999326857168873,0.3163161727875294,0.0,0.10689791877833148,0.03998934581499911,0.3163161727875294,0.0,0.14570178668651473,0.03999777604277264
3645,8.909080597824508e-7,0.1467864549215016,0.03999326176377556,0.3156759671560335,0.0,0.10682166664576291,0.039989334992348496,0.3156759671560335,0.0,0.14564492215357935,0.03999777359955748
3649,8.779044675063553e-7,0.14674478882757563,0.03999325495650721,0.3150370572636932,0.0,0.10674544547593845,0.03998932417066512,0.3150370572636932,0.0,0.14558806354617918,0.03999777115634237
3653,8.650937983223665e-7,0.14670314203802154,0.039993248149883,0.3143994404880072,0.0,0.1066692552385411,0.03998931334994791,0.3143994404880072,0.0,0.1455312108636966,0.03999776871312732
3657,8.524731899948622e-7,0.14666151453283666,0.0399932413439022,0.3137631142117825,0.0,0.10659309590331634,0.039989302530195815,0.3137631142117825,0.0,0.14547436410551431,0.039997766269912305
3661,8.400398227537088e-7,0.1466199062920605,0.03999323453856412,0.3131280758231226,0.0,0.10651696744007225,0.039989291711407776,0.3131280758231226,0.0,0.14541752327101493,0.03999776382669735
3665,8.277909185833501e-7,0.14657831729577384,0.03999322773386798,0.3124943227154176,0.0,0.106440869818679,0.03998928089358274,0.3124943227154176,0.0,0.1453606883595812,0.03999776138348244
3669,8.157237410028224e-7,0.14653674752409854,0.03999322092981316,0.31186185228733343,0.0,0.10636480300906856,0.03998927007671966,0.31186185228733343,0.0,0.14530385937059592,0.03999775894026759
3673,8.038355936516297e-7,0.14649519695719765,0.03999321412639903,0.3112306619428005,0.0,0.10628876698123482,0.03998925926081749,0.3112306619428005,0.0,0.14524703630344193,0.039997756497052776
3677,7.921238204911885e-7,0.1464536655752755,0.039993207323624665,0.310600749091004,0.0,0.10621276170523322,0.03998924844587517,0.310600749091004,0.0,0.14519021915750213,0.039997754053838014
3681,7.805858048890021e-7,0.14641215335857716,0.03999320052148968,0.30997211114637235,0.0,0.10613678715118069,0.03998923763189168,0.30997211114637235,0.0,0.14513340793215954,0.03999775161062331
3685,7.692189687931493e-7,0.14637066028738827,0.03999319371999302,0.30934474552856733,0.0,0.106060843289255,0.03998922681886594,0.30934474552856733,0.0,0.1450766026267972,0.03999774916740865
3689,7.580207726401271e-7,0.14632918634203534,0.039993186919134324,0.3087186496624731,0.0,0.10598493008969516,0.03998921600679697,0.3087186496624731,0.0,0.1450198032407982,0.03999774672419404
3693,7.469887144630942e-7,0.14628773150288565,0.03999318011891276,0.30809382097818544,0.0,0.1059090475228011,0.03998920519568367,0.30809382097818544,0.0,0.1449630097735457,0.03999774428097948
3697,7.361203294153646e-7,0.1462462957503461,0.03999317331932763,0.307470256911002,0.0,0.10583319555893293,0.03998919438552504,0.307470256911002,0.0,0.144906222224423,0.03999774183776497
3701,7.25413189139293e-7,0.14620487906486454,0.039993166520378216,0.3068479549014107,0.0,0.10575737416851153,0.039989183576320045,0.3068479549014107,0.0,0.1448494405928134,0.03999773939455051
3705,7.148649015431465e-7,0.14616348142692867,0.039993159722063874,0.3062269123950801,0.0,0.10568158332201771,0.03998917276806764,0.3062269123950801,0.0,0.14479266487810022,0.0399977369513361
3709,7.044731097076862e-7,0.1461221028170661,0.039993152924383935,0.30560712684284846,0.0,0.1056058229899925,0.039989161960766816,0.30560712684284846,0.0,0.14473589507966694,0.03999773450812174
3713,6.942354920780715e-7,0.14608074321584444,0.039993146127337696,0.3049885957007134,0.0,0.10553009314303667,0.03998915115441653,0.3049885957007134,0.0,0.144679131196897,0.03999773206490743
3717,6.841497610665399e-7,0.1460394026038712,0.03999313933092449,0.3043713164298215,0.0,0.10545439375181068,0.039989140349015774,0.3043713164298215,0.0,0.14462237322917396,0.039997729621693165
3721,6.742136633402628e-7,0.14599808096179281,0.039993132535143555,0.3037552864964577,0.0,0.10537872478703428,0.0399891295445635,0.3037552864964577,0.0,0.14456562117588154,0.03999772717847896
3725,6.644249789186391e-7,0.14595677827029613,0.03999312573999428,0.30314050337203524,0.0,0.10530308621948672,0.03998911874105871,0.30314050337203524,0.0,0.14450887503640336,0.03999772473526479
3729,6.547815206771638e-7,0.14591549451010674,0.039993118945476074,0.302526964533085,0.0,0.10522747802000612,0.039989107938500405,0.302526964533085,0.0,0.14445213481012317,0.03999772229205068
3733,6.452811342590658e-7,0.1458742296619898,0.039993112151588094,0.301914667461245,0.0,0.10515190015948957,0.03998909713688753,0.301914667461245,0.0,0.14439540049642482,0.03999771984883662
3737,6.359216967929135e-7,0.14583298370674921,0.039993105358329756,0.30130360964325065,0.0,0.10507635260889281,0.039989086336219094,0.30130360964325065,0.0,0.14433867209469217,0.03999771740562261
3741,6.267011172176587e-7,0.14579175662522814,0.039993098565700304,0.3006937885709237,0.0,0.10500083533923013,0.03998907553649407,0.3006937885709237,0.0,0.1442819496043092,0.03999771496240864
3745,6.176173354196113e-7,0.14575054839830873,0.03999309177369928,0.30008520174116254,0.0,0.10492534832157423,0.03998906473771149,0.30008520174116254,0.0,0.1442252330246599,0.03999771251919473
3749,6.086683219273456e-7,0.1457093590069115,0.03999308498232575,0.29947784665593175,0.0,0.10484989152705579,0.039989053939870296,0.29947784665593175,0.0,0.1441685223551283,0.039997710075980866
3753,5.998520770602754e-7,0.145668188431996,0.03999307819157918,0.2988717208222515,0.0,0.10477446492686356,0.03998904314296952,0.2988717208222515,0.0,0.1441118175950986,0.039997707632767054
3757,5.911666313621186e-7,0.1456270366545599,0.0399930714014589,0.29826682175218794,0.0,0.10469906849224406,0.03998903234700814,0.29826682175218794,0.0,0.14405511874395502,0.039997705189553284
3761,5.826100439606076e-7,0.14558590365563973,0.039993064611964245,0.2976631469628423,0.0,0.10462370219450139,0.039989021551985166,0.2976631469628423,0.0,0.14399842580108174,0.039997702746339577
3765,5.741804033334783e-7,0.14554478941630955,0.03999305782309452,0.29706069397634133,0.0,0.10454836600499706,0.03998901075789961,0.29706069397634133,0.0,0.1439417387658632,0.03999770030312591
3769,5.658758260018975e-7,0.14550369391768234,0.03999305103484905,0.2964594603198269,0.0,0.1044730598951499,0.03998899996475045,0.2964594603198269,0.0,0.1438850576376837,0.03999769785991229
3773,5.576944565094302e-7,0.14546261714090866,0.03999304424722713,0.2958594435254454,0.0,0.10439778383643568,0.0399889891725367,0.2958594435254454,0.0,0.1438283824159277,0.03999769541669873
3777,5.496344670074399e-7,0.14542155906717716,0.039993037460228247,0.29526064113033856,0.0,0.10432253780038721,0.03998897838125739,0.29526064113033856,0.0,0.14377171309997988,0.03999769297348522
3781,5.416940564458407e-7,0.1453805196777141,0.03999303067385159,0.2946630506766323,0.0,0.1042473217585939,0.0399889675909115,0.2946630506766323,0.0,0.14371504968922463,0.03999769053027175
3785,5.338714509736013e-7,0.14533949895378365,0.03999302388809665,0.2940666697114274,0.0,0.1041721356827017,0.039988956801498075,0.2940666697114274,0.0,0.14365839218304674,0.039997688087058336
3789,5.261649027382079e-7,0.14529849687668722,0.03999301710296262,0.29347149578678927,0.0,0.10409697954441288,0.0399889460130161,0.29347149578678927,0.0,0.1436017405808309,0.03999768564384497
3793,5.185726898988916e-7,0.14525751342776394,0.03999301031844892,0.2928775264597374,0.0,0.10402185331548597,0.039988935225464615,0.2928775264597374,0.0,0.1435450948819618,0.039997683200631656
3797,5.11093116159554e-7,0.14521654858839003,0.039993003534554976,0.2922847592922362,0.0,0.10394675696773548,0.03998892443884263,0.2922847592922362,0.0,0.14348845508582436,0.039997680757418386
3801,5.037245103908143e-7,0.14517560233997923,0.03999299675127991,0.29169319185118414,0.0,0.10387169047303176,0.039988913653149154,0.29169319185118414,0.0,0.14343182119180353,0.03999767831420517
3805,4.964652263364077e-7,0.14513467466398194,0.03999298996862329,0.2911028217084043,0.0,0.10379665380330075,0.03998890286838322,0.2911028217084043,0.0,0.1433751931992842,0.039997675870992004
3809,4.893136418455696e-7,0.14509376554188597,0.03999298318658439,0.29051364644063443,0.0,0.10372164693052399,0.03998889208454387,0.29051364644063443,0.0,0.14331857110765145,0.039997673427778886
3813,4.822681593102951e-7,0.1450528749552157,0.03999297640516249,0.28992566362951644,0.0,0.10364666982673824,0.0399888813016301,0.28992566362951644,0.0,0.1432619549162904,0.03999767098456582
3817,4.7532720458840026e-7,0.14501200288553234,0.03999296962435703,0.28933887086158716,0.0,0.10357172246403554,0.03998887051964096,0.28933887086158716,0.0,0.14320534462458614,0.0399976685413528
3821,4.6848922665180745e-7,0.14497114931443372,0.03999296284416734,0.28875326572826804,0.0,0.10349680481456269,0.03998885973857547,0.28875326572826804,0.0,0.14314874023192398,0.03999766609813984
3825,4.617526979602696e-7,0.1449303142235542,0.03999295606459286,0.2881688458258553,0.0,0.10342191685052146,0.03998884895843268,0.2881688458258553,0.0,0.14309214173768914,0.039997663654926914
3829,4.551161134001532e-7,0.1448894975945645,0.03999294928563284,0.2875856087555102,0.0,0.10334705854416823,0.039988838179211623,0.2875856087555102,0.0,0.1430355491412671,0.039997661211714046
3833,4.4857798994725126e-7,0.1448486994091718,0.03999294250728652,0.287003552123249,0.0,0.10327222986781392,0.0399888274009113,0.287003552123249,0.0,0.14297896244204314,0.039997658768501226
3837,4.4213686705709635e-7,0.14480791964911935,0.03999293572955353,0.2864226735399335,0.0,0.10319743079382353,0.0399888166235308,0.2864226735399335,0.0,0.14292238163940282,0.03999765632528846
3841,4.357913055371733e-7,0.1447671582961863,0.03999292895243311,0.28584297062126063,0.0,0.10312266129461638,0.03998880584706914,0.28584297062126063,0.0,0.1428658067327317,0.03999765388207574
3845,4.295398876255239e-7,0.1447264153321881,0.03999292217592463,0.2852644409877532,0.0,0.10304792134266572,0.03998879507152536,0.2852644409877532,0.0,0.14280923772141535,0.03999765143886307
3849,4.233812166743768e-7,0.14468569073897586,0.03999291540002729,0.28468708226475,0.0,0.10297321091049867,0.039988784296898505,0.28468708226475,0.0,0.14275267460483948,0.03999764899565045
3853,4.173139164385855e-7,0.1446449844984364,0.03999290862474077,0.2841108920823958,0.0,0.10289852997069586,0.039988773523187644,0.2841108920823958,0.0,0.14269611738238983,0.03999764655243788
3857,4.1133663164711134e-7,0.1446042965924922,0.03999290185006419,0.2835358680756321,0.0,0.10282387849589145,0.0399887627503918,0.2835358680756321,0.0,0.14263956605345224,0.039997644109225364
3861,4.054480265808756e-7,0.1445636270031015,0.03999289507599702,0.2829620078841868,0.0,0.102749256458773,0.03998875197851004,0.2829620078841868,0.0,0.1425830206174125,0.03999764166601289
3865,3.99646785573444e-7,0.14452297571225756,0.03999288830253854,0.2823893091525652,0.0,0.1026746638320811,0.0399887412075414,0.2823893091525652,0.0,0.14252648107365656,0.039997639222800474
3869,3.939316126393621e-7,0.14448234270198917,0.03999288152968827,0.2818177695300397,0.0,0.10260010058860936,0.03998873043748496,0.2818177695300397,0.0,0.14246994742157043,0.0399976367795881
3873,3.8830123078167564e-7,0.14444172795436044,0.039992874757445514,0.28124738667064053,0.0,0.10252556670120427,0.039988719668339764,0.28124738667064053,0.0,0.14241341966054022,0.03999763433637578
3877,3.827543821083735e-7,0.14440113145147007,0.039992867985809546,0.28067815823314624,0.0,0.10245106214276492,0.03998870890010487,0.28067815823314624,0.0,0.14235689778995203,0.03999763189316351
3881,3.7728982707084437e-7,0.1443605531754526,0.039992861214779844,0.28011008188107345,0.0,0.10237658688624303,0.03998869813277934,0.28011008188107345,0.0,0.14230038180919205,0.039997629449951284
3885,3.719063449868958e-7,0.14431999310847657,0.03999285444435577,0.27954315528266815,0.0,0.10230214090464251,0.039988687366362234,0.27954315528266815,0.0,0.1422438717176465,0.03999762700673912
3889,3.666027329685866e-7,0.14427945123274585,0.039992847674536695,0.2789773761108953,0.0,0.1022277241710196,0.039988676600852625,0.2789773761108953,0.0,0.1421873675147017,0.03999762456352699
3893,3.6137780613267056e-7,0.14423892753049883,0.03999284090532197,0.2784127420434298,0.0,0.1021533366584824,0.03998866583624957,0.2784127420434298,0.0,0.1421308691997441,0.03999762212031492
3897,3.562303969354384e-7,0.14419842198400853,0.039992834136711085,0.2778492507626469,0.0,0.10207897834019115,0.03998865507255216,0.2778492507626469,0.0,0.14207437677216003,0.03999761967710289
3901,3.511593553942203e-7,0.1441579345755821,0.03999282736870331,0.2772868999556123,0.0,0.10200464918935756,0.03998864430975944,0.2772868999556123,0.0,0.1420178902313361,0.03999761723389093
3905,3.461635484275404e-7,0.14411746528756147,0.03999282060129798,0.2767256873140733,0.0,0.10193034917924501,0.03998863354787048,0.2767256873140733,0.0,0.14196140957665887,0.039997614790679
3909,3.412418600845339e-7,0.1440770141023227,0.03999281383449456,0.27616561053444866,0.0,0.10185607828316841,0.03998862278688437,0.27616561053444866,0.0,0.14190493480751493,0.039997612347467126
3913,3.3639319033221303e-7,0.1440365810022758,0.0399928070682925,0.2756066673178196,0.0,0.10178183647449361,0.039988612026800194,0.2756066673178196,0.0,0.1418484659232911,0.0399976099042553
3917,3.3161645633439157e-7,0.14399616596986525,0.03999280030269097,0.2750488553699203,0.0,0.10170762372663786,0.039988601267617,0.2750488553699203,0.0,0.1417920029233739,0.03999760746104353
3921,3.2691059060583087e-7,0.14395576898756884,0.039992793537689655,0.27449217240112816,0.0,0.1016334400130692,0.039988590509333906,0.27449217240112816,0.0,0.14173554580715045,0.039997605017831804
3925,3.2227454165446694e-7,0.14391539003789897,0.03999278677328765,0.273936616126455,0.0,0.10155928530730655,0.03998857975194996,0.273936616126455,0.0,0.14167909457400749,0.03999760257462013
3929,3.17707273748307e-7,0.14387502910340108,0.03999278000948456,0.2733821842655369,0.0,0.10148515958291937,0.03998856899546426,0.2733821842655369,0.0,0.14162264922333195,0.0399976001314085
3933,3.1320776644255463e-7,0.14383468616665482,0.03999277324627969,0.27282887454262555,0.0,0.10141106281352777,0.039988558239875904,0.27282887454262555,0.0,0.1415662097545109,0.039997597688196926
3937,3.0877501443123687e-7,0.14379436121027295,0.03999276648367238,0.2722766846865786,0.0,0.10133699497280206,0.03998854748518396,0.2722766846865786,0.0,0.14150977616693144,0.039997595244985404
3941,3.0440802724416953e-7,0.14375405421690193,0.03999275972166208,0.2717256124308503,0.0,0.1012629560344627,0.03998853673138752,0.2717256124308503,0.0,0.14145334845998073,0.03999759280177393
3945,3.001058293440476e-7,0.1437137651692215,0.039992752960248186,0.27117565551348227,0.0,0.10118894597228041,0.039988525978485685,0.27117565551348227,0.0,0.14139692663304593,0.039997590358562506
3949,2.958674594294116e-7,0.14367349404994462,0.03999274619943011,0.2706268116770942,0.0,0.10111496476007556,0.03998851522647754,0.2706268116770942,0.0,0.1413405106855143,0.03999758791535113
3953,2.916919705395443e-7,0.14363324084181742,0.03999273943920723,0.27007907866887454,0.0,0.10104101237171845,0.039988504475362195,0.27007907866887454,0.0,0.14128410061677327,0.0399975854721398
3957,2.875784296835107e-7,0.14359300552761878,0.03999273267957895,0.2695324542405713,0.0,0.10096708878112877,0.03998849372513873,0.2695324542405713,0.0,0.1412276964262102,0.03999758302892852
3961,2.8352591803011045e-7,0.14355278809016117,0.03999272592054464,0.26898693614848307,0.0,0.10089319396227588,0.03998848297580624,0.26898693614848307,0.0,0.14117129811321255,0.0399975805857173
3965,2.7953352998424594e-7,0.14351258851228926,0.03999271916210369,0.26844252215344927,0.0,0.10081932788917822,0.03998847222736384,0.26844252215344927,0.0,0.14111490567716783,0.039997578142506124
3969,2.756003733835966e-7,0.14347240677688103,0.03999271240425557,0.2678992100208412,0.0,0.10074549053590368,0.03998846147981063,0.2678992100208412,0.0,0.14105851911746364,0.03999757569929499
3973,2.717255697005515e-7,0.14343224286684658,0.03999270564699962,0.2673569975205533,0.0,0.1006716818765688,0.0399884507331457,0.2673569975205533,0.0,0.1410021384334877,0.03999757325608391
3977,2.679082531243239e-7,0.14339209676512896,0.03999269889033528,0.2668158824269933,0.0,0.10059790188533921,0.03998843998736818,0.2668158824269933,0.0,0.14094576362462763,0.03999757081287289
3981,2.6414757076825054e-7,0.1433519684547035,0.03999269213426195,0.2662758625190734,0.0,0.10052415053642935,0.039988429242477155,0.2662758625190734,0.0,0.14088939469027134,0.03999756836966191
3985,2.604426824798396e-7,0.14331185791857798,0.03999268537877905,0.26573693558020123,0.0,0.10045042780410193,0.039988418498471755,0.26573693558020123,0.0,0.1408330316298066,0.039997565926450984
3989,2.567927603311414e-7,0.14327176513979215,0.039992678623885884,0.2651990993982708,0.0,0.10037673366266824,0.03998840775535107,0.2651990993982708,0.0,0.14077667444262132,0.03999756348324011
3993,2.531969889164702e-7,0.1432316901014187,0.03999267186958204,0.2646623517656531,0.0,0.10030306808648803,0.03998839701311422,0.2646623517656531,0.0,0.14072032312810348,0.03999756104002928
3997,2.4965456484803356e-7,0.14319163278656133,0.039992665115866834,0.26412669047918724,0.0,0.10022943104996891,0.03998838627176034,0.26412669047918724,0.0,0.1406639776856412,0.0399975585968185
4001,2.4616469649702466e-7,0.14315159317835682,0.039992658362739616,0.26359211334017163,0.0,0.10015582252756686,0.03998837553128851,0.26359211334017163,0.0,0.14060763811462254,0.03999755615360776
4005,2.4272660445798623e-7,0.143111571259973,0.039992651610199874,0.26305861815435444,0.0,0.1000822424937852,0.03998836479169788,0.26305861815435444,0.0,0.1405513044144356,0.03999755371039709
4009,2.3933952049252655e-7,0.1430715670146097,0.039992644858247,0.26252620273192495,0.0,0.1000086909231754,0.03998835405298755,0.26252620273192495,0.0,0.14049497658446874,0.03999755126718646
4013,2.3600268767904773e-7,0.14303158042549896,0.03999263810688043,0.2619948648875047,0.0,0.09993516779033644,0.03998834331515665,0.2619948648875047,0.0,0.14043865462411018,0.039997548823975874
4017,2.3271536064384344e-7,0.1429916114759036,0.03999263135609957,0.261464602440138,0.0,0.09986167306991459,0.03998833257820431,0.261464602440138,0.0,0.14038233853274829,0.039997546380765345
4021,2.29476804753043e-7,0.14295166014911875,0.03999262460590377,0.26093541321328356,0.0,0.09978820673660363,0.039988321842129644,0.26093541321328356,0.0,0.1403260283097715,0.039997543937554864
4025,2.2628629643055374e-7,0.14291172642847036,0.03999261785629251,0.260407295034805,0.0,0.09971476876514421,0.03998831110693178,0.260407295034805,0.0,0.14026972395456824,0.03999754149434444
4029,2.2314312299537634e-7,0.14287181029731616,0.03999261110726529,0.25988024573696256,0.0,0.09964135913032442,0.039988300372609864,0.25988024573696256,0.0,0.1402134254665271,0.039997539051134054
4033,2.2004658218157443e-7,0.14283191173904486,0.03999260435882138,0.2593542631564036,0.0,0.09956797780697897,0.039988289639163004,0.2593542631564036,0.0,0.14015713284503675,0.039997536607923725
4037,2.1699598190213533e-7,0.14279203073707616,0.03999259761096029,0.25882934513415395,0.0,0.09949462476998927,0.03998827890659034,0.25882934513415395,0.0,0.14010084608948586,0.03999753416471344
4041,2.1399064081535722e-7,0.1427521672748615,0.039992590863681426,0.2583054895156094,0.0,0.09942129999428366,0.03998826817489101,0.2583054895156094,0.0,0.1400445651992631,0.03999753172150321
4045,2.11029887370426e-7,0.1427123213358827,0.039992584116984205,0.2577826941505262,0.0,0.09934800345483671,0.03998825744406415,0.2577826941505262,0.0,0.13998829017375733,0.039997529278293024
4049,2.0811305997915294e-7,0.14267249290365247,0.039992577370868004,0.2572609568930127,0.0,0.09927473512666936,0.03998824671410889,0.2572609568930127,0.0,0.13993202101235747,0.0399975268350829
4053,2.0523950726767217e-7,0.14263268196171447,0.039992570625332347,0.2567402756015203,0.0,0.09920149498484873,0.03998823598502438,0.2567402756015203,0.0,0.13987575771445232,0.03999752439187281
4057,2.024085866500643e-7,0.14259288849364316,0.039992563880376614,0.25622064813883505,0.0,0.09912828300448828,0.03998822525680974,0.25622064813883505,0.0,0.13981950027943102,0.039997521948662774
4061,1.9961966618678743e-7,0.1425531124830436,0.03999255713600028,0.25570207237206843,0.0,0.0990550991607472,0.03998821452946415,0.25570207237206843,0.0,0.13976324870668252,0.0399975195054528
4065,1.968721225212777e-7,0.14251335391355102,0.03999255039220266,0.2551845461726485,0.0,0.09898194342883035,0.03998820380298672,0.2551845461726485,0.0,0.139707002995596,0.03999751706224287
4069,1.9416534154115e-7,0.14247361276883144,0.03999254364898327,0.254668067416312,0.0,0.09890881578398865,0.0399881930773766,0.254668067416312,0.0,0.13965076314556063,0.03999751461903298
4073,1.9149871896290832e-7,0.1424338890325812,0.03999253690634153,0.2541526339830945,0.0,0.09883571620151836,0.03998818235263296,0.2541526339830945,0.0,0.13959452915596574,0.03999751217582315
4077,1.8887165867436306e-7,0.14239418268852694,0.0399925301642768,0.2536382437573225,0.0,0.09876264465676114,0.03998817162875491,0.2536382437573225,0.0,0.13953830102620052,0.03999750973261336
4081,1.8628357380289558e-7,0.14235449372042513,0.03999252342278859,0.25312489462760474,0.0,0.09868960112510397,0.03998816090574164,0.25312489462760474,0.0,0.13948207875565444,0.03999750728940363
4085,1.837338860238998e-7,0.14231482211206267,0.0399925166818764,0.25261258448682283,0.0,0.09861658558197897,0.039988150183592294,0.25261258448682283,0.0,0.13942586234371687,0.03999750484619394
4089,1.812220259120637e-7,0.14227516784725638,0.03999250994153962,0.2521013112321233,0.0,0.09854359800286339,0.039988139462306026,0.2521013112321233,0.0,0.13936965178977742,0.0399975024029843
4093,1.7874743201285858e-7,0.1422355309098528,0.0399925032017775,0.2515910727649086,0.0,0.09847063836327916,0.03998812874188196,0.2515910727649086,0.0,0.1393134470932256,0.039997499959774724
4097,1.76309551519027e-7,0.14219591128372883,0.0399924964625898,0.251081866990829,0.0,0.09839770663879324,0.0399881180223193,0.251081866990829,0.0,0.13925724825345098,0.039997497516565186
4101,1.7390783982535515e-7,0.14215630895279058,0.03999248972397571,0.25057369181977324,0.0,0.09832480280501721,0.03998810730361718,0.25057369181977324,0.0,0.1392010552698434,0.0399974950733557
4105,1.715417600878905e-7,0.14211672390097413,0.03999248298593482,0.2500665451658603,0.0,0.09825192683760693,0.03998809658577477,0.2500665451658603,0.0,0.13914486814179244,0.039997492630146264
4109,1.6921078390357393e-7,0.1420771561122447,0.03999247624846643,0.24956042494743116,0.0,0.09817907871226281,0.03998808586879122,0.24956042494743116,0.0,0.1390886868686881,0.03999749018693688
4113,1.6691439039278775e-7,0.14203760557059755,0.039992469511570046,0.24905532908703978,0.0,0.09810625840472957,0.0399880751526657,0.24905532908703978,0.0,0.1390325114499202,0.03999748774372754
4117,1.6465206656250935e-7,0.14199807226005695,0.03999246277524522,0.24855125551144455,0.0,0.09803346589079594,0.039988064437397386,0.24855125551144455,0.0,0.13897634188487873,0.039997485300518255
4121,1.6242330679120667e-7,0.14195855616467667,0.039992456039491316,0.2480482021516005,0.0,0.09796070114629465,0.039988053722985445,0.2480482021516005,0.0,0.13892017817295366,0.039997482857309016
4125,1.6022761319681644e-7,0.14191905726853993,0.0399924493043077,0.24754616694264983,0.0,0.0978879641471025,0.03998804300942902,0.24754616694264983,0.0,0.138864020313535,0.03999748041409983
4129,1.5806449512510918e-7,0.14187957555575842,0.039992442569693906,0.24704514782391404,0.0,0.09781525486913986,0.03998803229672731,0.24704514782391404,0.0,0.13880786830601305,0.0399974779708907
4133,1.5593346944030957e-7,0.14184011101047367,0.03999243583564929,0.2465451427388852,0.0,0.09774257328837077,0.03998802158487946,0.2465451427388852,0.0,0.13875172214977788,0.039997475527681604
4137,1.5383405993659154e-7,0.1418006636168558,0.03999242910217347,0.24604614963521804,0.0,0.09766991938080291,0.039988010873884684,0.24604614963521804,0.0,0.13869558184421985,0.039997473084472566
4141,1.5176579763195126e-7,0.14176123335910387,0.039992422369265715,0.24554816646472066,0.0,0.09759729312248715,0.03998800016374212,0.24554816646472066,0.0,0.13863944738872924,0.039997470641263584
4145,1.4972822018338846e-7,0.1417218202214459,0.039992415636925654,0.24505119118334667,0.0,0.0975246944895178,0.03998798945445097,0.24505119118334667,0.0,0.1385833187826965,0.039997468198054636
4149,1.4772087258410269e-7,0.1416824241881383,0.03999240890515266,0.24455522175118707,0.0,0.09745212345803207,0.0399879787460104,0.24455522175118707,0.0,0.13852719602551206,0.03999746575484575
4153,1.457433061812603e-7,0.14164304524346655,0.039992402173946034,0.24406025613246107,0.0,0.09737958000421046,0.03998796803841958,0.24406025613246107,0.0,0.13847107911656642,0.039997463311636915
4157,1.4379507937579278e-7,0.14160368337174467,0.03999239544330553,0.2435662922955083,0.0,0.09730706410427628,0.039987957331677725,0.2435662922955083,0.0,0.13841496805525016,0.03999746086842813
4161,1.418757566439043e-7,0.14156433855731473,0.039992388713230305,0.2430733282127806,0.0,0.0972345757344955,0.03998794662578397,0.2430733282127806,0.0,0.13835886284095403,0.03999745842521938
4165,1.3998490931964877e-7,0.1415250107845479,0.039992381983720106,0.24258136186083318,0.0,0.09716211487117685,0.03998793592073755,0.24258136186083318,0.0,0.13830276347306864,0.039997455982010696
4169,1.381221146989995e-7,0.14148570003784317,0.03999237525477411,0.24209039122031664,0.0,0.09708968149067168,0.039987925216537615,0.24209039122031664,0.0,0.1382466699509848,0.039997453538802054
4173,1.362869568261667e-7,0.14144640630162794,0.0399923685263919,0.2416004142759686,0.0,0.09701727556937353,0.03998791451318337,0.2416004142759686,0.0,0.1381905822740934,0.03999745109559347
4177,1.344790255999981e-7,0.14140712956035803,0.03999236179857304,0.24111142901660568,0.0,0.09694489708371842,0.039987903810674,0.24111142901660568,0.0,0.1381345004417852,0.03999744865238493
4181,1.3269791708205502e-7,0.14136786979851684,0.039992355071316814,0.24062343343511475,0.0,0.0968725460101845,0.039987893109008694,0.24062343343511475,0.0,0.13807842445345136,0.03999744620917643
4185,1.3094323332698892e-7,0.14132862700061619,0.03999234834462285,0.24013642552844497,0.0,0.09680022232529184,0.03998788240818667,0.24013642552844497,0.0,0.13802235430848278,0.03999744376596799
4189,1.2921458229374523e-7,0.14128940115119576,0.03999234161849045,0.23965040329759985,0.0,0.09672792600560268,0.03998787170820708,0.23965040329759985,0.0,0.1379662900062706,0.0399974413227596
4193,1.2751157775714667e-7,0.14125019223482305,0.03999233489291908,0.23916536474762845,0.0,0.09665565702772101,0.03998786100906913,0.23916536474762845,0.0,0.13791023154620596,0.03999743887955126
4197,1.2583383922251234e-7,0.14121100023609337,0.039992328167908375,0.2386813078876175,0.0,0.09658341536829237,0.03998785031077204,0.2386813078876175,0.0,0.1378541789276801,0.039997436436342966
4201,1.2418099192007407e-7,0.1411718251396298,0.03999232144345763,0.2381982307306835,0.0,0.0965112010040042,0.039987839613314986,0.2381982307306835,0.0,0.13779813215008438,0.039997433993134726
4205,1.2255266632093436e-7,0.1411326669300829,0.03999231471956646,0.23771613129396404,0.0,0.09643901391158509,0.03998782891669719,0.23771613129396404,0.0,0.13774209121281006,0.039997431549926535
4209,1.2094849885610926e-7,0.141093525592131,0.03999230799623419,0.23723500759860996,0.0,0.09636685406780517,0.039987818220917834,0.23723500759860996,0.0,0.13768605611524848,0.03999742910671839
4213,1.1936813103290362e-7,0.1410544011104798,0.03999230127346037,0.2367548576697771,0.0,0.09629472144947578,0.03998780752597614,0.2367548576697771,0.0,0.1376300268567913,0.0399974266635103
4217,1.1781120975719013e-7,0.14101529346986205,0.03999229455124453,0.23627567953661857,0.0,0.09622261603344924,0.0399877968318713,0.23627567953661857,0.0,0.1375740034368299,0.03999742422030225
4221,1.1627738717235117e-7,0.14097620265503863,0.03999228782958593,0.23579747123227604,0.0,0.09615053779661924,0.039987786138602516,0.23579747123227604,0.0,0.137517985854756,0.03999742177709426
4225,1.1476632066356133e-7,0.14093712865079683,0.0399922811084843,0.235320230793872,0.0,0.09607848671591998,0.03998777544616901,0.235320230793872,0.0,0.13746197410996114,0.03999741933388632
4229,1.1327767229931491e-7,0.14089807144195163,0.03999227438793892,0.23484395626250198,0.0,0.09600646276832663,0.03998776475456998,0.23484395626250198,0.0,0.13740596820183712,0.03999741689067843
4233,1.1181111003814295e-7,0.14085903101334485,0.03999226766794933,0.234368645683226,0.0,0.09593446593085501,0.039987754063804636,0.234368645683226,0.0,0.1373499681297758,0.03999741444747058
4237,1.1036630573178384e-7,0.14082000734984554,0.03999226094851504,0.2338942971050606,0.0,0.0958624961805616,0.039987743373872196,0.2338942971050606,0.0,0.13729397389316894,0.03999741200426279
4241,1.0894293665423367e-7,0.1407810004363496,0.0399922542296355,0.23342090858097145,0.0,0.09579055349454317,0.039987732684771876,0.23342090858097145,0.0,0.13723798549140848,0.03999740956105504
4245,1.0754068494820681e-7,0.1407420102577796,0.039992247511310135,0.23294847816786457,0.0,0.09571863784993684,0.03998772199650289,0.23294847816786457,0.0,0.13718200292388646,0.03999740711784735
4249,1.061592373151083e-7,0.1407030367990854,0.03999224079353846,0.2324770039265787,0.0,0.0956467492239201,0.03998771130906444,0.2324770039265787,0.0,0.13712602618999487,0.039997404674639706
4253,1.0479828478361089e-7,0.1406640800452431,0.03999223407632,0.23200648392187734,0.0,0.09557488759371033,0.039987700622455775,0.23200648392187734,0.0,0.1370700552891258,0.039997402231432104
4257,1.0345752376241532e-7,0.14062513998125578,0.039992227359654166,0.23153691622244107,0.0,0.09550305293656516,0.0399876899366761,0.23153691622244107,0.0,0.13701409022067146,0.03999739978822456
4261,1.0213665437122958e-7,0.1405862165921527,0.039992220643540494,0.231068298900859,0.0,0.09543124522978182,0.03998767925172462,0.231068298900859,0.0,0.13695813098402404,0.03999739734501707
4265,1.008353816538284e-7,0.14054730986299002,0.03999221392797848,0.23060063003362127,0.0,0.09535946445069761,0.03998766856760058,0.23060063003362127,0.0,0.13690217757857592,0.03999739490180962
4269,9.955341463241223e-8,0.14050841977885006,0.03999220721296751,0.23013390770111133,0.0,0.09528771057668925,0.03998765788430318,0.23013390770111133,0.0,0.13684623000371943,0.039997392458602225
4273,9.829046712276452e-8,0.14046954632484193,0.03999220049850713,0.2296681299875976,0.0,0.09521598358517343,0.03998764720183168,0.2296681299875976,0.0,0.136790288258847,0.039997390015394874
4277,9.70462569504821e-8,0.14043068948610055,0.039992193784596904,0.2292032949812258,0.0,0.09514428345360579,0.03998763652018529,0.2292032949812258,0.0,0.1367343523433511,0.03999738757218758
4281,9.58205058063696e-8,0.14039184924778714,0.039992187071236106,0.22873940077401134,0.0,0.09507261015948161,0.03998762583936322,0.22873940077401134,0.0,0.13667842225662433,0.03999738512898033
4285,9.461294038696599e-8,0.14035302559508916,0.03999218035842442,0.22827644546183112,0.0,0.09500096368033531,0.03998761515936472,0.22827644546183112,0.0,0.1366224979980592,0.03999738268577314
4289,9.34232904109425e-8,0.1403142185132203,0.03999217364616128,0.22781442714441594,0.0,0.0949293439937405,0.03998760448018903,0.22781442714441594,0.0,0.13656657956704848,0.03999738024256599
4293,9.225129015983519e-8,0.1402754279874197,0.0399921669344461,0.22735334392534245,0.0,0.09485775107730973,0.03998759380183536,0.22735334392534245,0.0,0.13651066696298492,0.039997377799358885
4297,9.109667793900673e-8,0.1402366540029532,0.03999216022327843,0.22689319391202592,0.0,0.09478618490869468,0.03998758312430296,0.22689319391202592,0.0,0.13645476018526131,0.03999737535615184
4301,8.995919577843375e-8,0.14019789654511197,0.03999215351265785,0.22643397521571185,0.0,0.09471464546558561,0.03998757244759106,0.22643397521571185,0.0,0.1363988592332705,0.03999737291294484
4305,8.883858929531127e-8,0.140159155599213,0.039992146802583735,0.22597568595146836,0.0,0.09464313272571152,0.039987561771698904,0.22597568595146836,0.0,0.13634296410640545,0.03999737046973789
4309,8.773460835774711e-8,0.14012043115059927,0.03999214009305556,0.2255183242381789,0.0,0.09457164666684012,0.03998755109662572,0.2255183242381789,0.0,0.1362870748040591,0.039997368026531
4313,8.664700622788976e-8,0.1400817231846389,0.0399921333840729,0.22506188819853398,0.0,0.09450018726677738,0.039987540422370745,0.22506188819853398,0.0,0.13623119132562458,0.039997365583324146
4317,8.55755399877217e-8,0.14004303168672622,0.03999212667563516,0.22460637595902358,0.0,0.0944287545033681,0.03998752974893323,0.22460637595902358,0.0,0.13617531367049499,0.03999736314011734
4321,8.451997008410107e-8,0.1400043566422806,0.039992119967741865,0.22415178564992982,0.0,0.09435734835449497,0.039987519076312414,0.22415178564992982,0.0,0.13611944183806346,0.039997360696910594
4325,8.348006075561206e-8,0.139965698036747,0.03999211326039261,0.22369811540531884,0.0,0.09428596879807886,0.03998750840450756,0.22369811540531884,0.0,0.13606357582772333,0.039997358253703895
4329,8.245557966000592e-8,0.13992705585559592,0.03999210655358676,0.22324536336303336,0.0,0.09421461581207913,0.03998749773351787,0.22324536336303336,0.0,0.13600771563886785,0.039997355810497244
4333,8.144629782183403e-8,0.13988843008432267,0.03999209984732387,0.22279352766468485,0.0,0.09414328937449254,0.03998748706334263,0.22279352766468485,0.0,0.1359518612708904,0.03999735336729064
4337,8.04519899018179e-8,0.13984982070844845,0.03999209314160352,0.22234260645564646,0.0,0.09407198946335424,0.03998747639398109,0.22234260645564646,0.0,0.13589601272318447,0.039997350924084095
4341,7.947243366610512e-8,0.13981122771351912,0.03999208643642499,0.22189259788504462,0.0,0.09400071605673684,0.039987465725432464,0.22189259788504462,0.0,0.13584016999514348,0.03999734848087759
4345,7.850741025680489e-8,0.13977265108510584,0.03999207973178799,0.22144350010575184,0.0,0.09392946913275071,0.03998745505769603,0.22144350010575184,0.0,0.13578433308616106,0.03999734603767114
4349,7.755670406283245e-8,0.13973409080880467,0.03999207302769197,0.2209953112743794,0.0,0.09385824866954381,0.03998744439077104,0.2209953112743794,0.0,0.13572850199563086,0.03999734359446474
4353,7.662010259197323e-8,0.1396955468702368,0.03999206632413634,0.2205480295512692,0.0,0.0937870546453015,0.03998743372465673,0.2205480295512692,0.0,0.13567267672294647,0.039997341151258387
4357,7.569739682389905e-8,0.13965701925504817,0.039992059621120755,0.22010165310048663,0.0,0.09371588703824658,0.039987423059352385,0.22010165310048663,0.0,0.13561685726750175,0.03999733870805208
4361,7.478838044220064e-8,0.13961850794890968,0.039992052918644626,0.21965618008981275,0.0,0.09364474582663906,0.03998741239485724,0.21965618008981275,0.0,0.13556104362869043,0.039997336264845834
4365,7.389285026928824e-8,0.1395800129375167,0.03999204621670746,0.21921160869073725,0.0,0.0935736309887761,0.03998740173117056,0.21921160869073725,0.0,0.13550523580590648,0.039997333821639634
4369,7.301060622071955e-8,0.13954153420658982,0.039992039515308754,0.21876793707845035,0.0,0.09350254250299206,0.0399873910682916,0.21876793707845035,0.0,0.13544943379854377,0.039997331378433476
4373,7.214145142099256e-8,0.13950307174187362,0.039992032814448006,0.21832516343183553,0.0,0.093431480347658,0.03998738040621961,0.21832516343183553,0.0,0.13539363760599638,0.03999732893522737
4377,7.128519143815302e-8,0.1394646255291379,0.03999202611412477,0.21788328593346243,0.0,0.09336044450118217,0.039987369744953864,0.21788328593346243,0.0,0.13533784722765824,0.039997326492021326
4381,7.044163496196286e-8,0.13942619555417624,0.039992019414338505,0.21744230276957877,0.0,0.09328943494200936,0.039987359084493634,0.21744230276957877,0.0,0.1352820626629237,0.039997324048815314
4385,6.961059376055928e-8,0.13938778180280725,0.03999201271508884,0.2170022121301032,0.0,0.09321845164862108,0.039987348424838184,0.2170022121301032,0.0,0.13522628391118677,0.039997321605609364
4389,6.879188183767722e-8,0.1393493842608736,0.039992006016375196,0.21656301220861812,0.0,0.09314749459953545,0.03998733776598677,0.21656301220861812,0.0,0.13517051097184177,0.03999731916240346
4393,6.79853165925831e-8,0.13931100291424245,0.039991999318197,0.2161247012023618,0.0,0.09307656377330704,0.03998732710793866,0.2161247012023618,0.0,0.13511474384428307,0.0399973167191976
4397,6.71907175774165e-8,0.13927263774880488,0.03999199262055394,0.2156872773122212,0.0,0.09300565914852672,0.039987316450693124,0.2156872773122212,0.0,0.135058982527905,0.039997314275991805
4401,6.640790733866654e-8,0.1392342887504764,0.03999198592344533,0.2152507387427246,0.0,0.09293478070382184,0.039987305794249424,0.2152507387427246,0.0,0.135003227022102,0.03999731183278605
4405,6.563671089634829e-8,0.1391959559051965,0.03999197922687095,0.21481508370203437,0.0,0.0928639284178557,0.03998729513860686,0.21481508370203437,0.0,0.13494747732626866,0.03999730938958034
4409,6.487695618570674e-8,0.13915763919892893,0.03999197253083003,0.21438031040193925,0.0,0.09279310226932787,0.039987284483764665,0.21438031040193925,0.0,0.13489173343979946,0.03999730694637468
4413,6.412847313775911e-8,0.13911933861766101,0.03999196583532223,0.21394641705784723,0.0,0.09272230223697371,0.039987273829722135,0.21394641705784723,0.0,0.13483599536208907,0.03999730450316908
4417,6.33910948425625e-8,0.13908105414740432,0.03999195914034713,0.21351340188877843,0.0,0.09265152829956472,0.039987263176478556,0.21351340188877843,0.0,0.13478026309253224,0.039997302059963526
4421,6.266465623058011e-8,0.13904278577419435,0.039991952445904116,0.21308126311735734,0.0,0.092580780435908,0.039987252524033186,0.21308126311735734,0.0,0.13472453663052367,0.03999729961675802
4425,6.194899523706012e-8,0.13900453348408992,0.03999194575199284,0.21264999896980574,0.0,0.09251005862484644,0.039987241872385317,0.21264999896980574,0.0,0.13466881597545824,0.03999729717355256
4429,6.124395188493621e-8,0.13896629726317383,0.039991939058612674,0.21221960767593567,0.0,0.09243936284525851,0.03998723122153422,0.21221960767593567,0.0,0.1346131011267308,0.03999729473034716
4433,6.054936872951309e-8,0.13892807709755287,0.039991932365763226,0.21179008746914174,0.0,0.09236869307605826,0.039987220571479166,0.21179008746914174,0.0,0.13455739208373635,0.0399972922871418
4437,5.986509026283289e-8,0.13888987297335684,0.03999192567344393,0.21136143658639409,0.0,0.09229804929619505,0.039987209922219435,0.21136143658639409,0.0,0.13450168884586983,0.03999728984393649
4441,5.919096400001868e-8,0.13885168487673963,0.039991918981654426,0.21093365326823105,0.0,0.0922274314846538,0.03998719927375434,0.21093365326823105,0.0,0.13444599141252642,0.03999728740073123
4445,5.852683924393448e-8,0.13881351279387802,0.039991912290394206,0.21050673575875228,0.0,0.09215683962045426,0.039987188626083144,0.21050673575875228,0.0,0.1343902997831012,0.039997284957526025
4449,5.7872567451862453e-8,0.13877535671097263,0.039991905599662814,0.21008068230561103,0.0,0.09208627368265172,0.03998717797920514,0.21008068230561103,0.0,0.13433461395698937,0.039997282514320866
4453,5.722800244269393e-8,0.13873721661424737,0.0399918989094596,0.20965549116000715,0.0,0.09201573365033629,0.0399871673331196,0.20965549116000715,0.0,0.13427893393358625,0.03999728007111576
4457,5.6593000444498786e-8,0.13869909248994927,0.039991892219784386,0.20923116057668026,0.0,0.09194521950263308,0.03998715668782584,0.20923116057668026,0.0,0.13422325971228713,0.0399972776279107
4461,5.5967419421371414e-8,0.13866098432434876,0.0399918855306364,0.20880768881390205,0.0,0.09187473121870213,0.03998714604332312,0.20880768881390205,0.0,0.1341675912924874,0.039997275184705694
4465,5.535111936207245e-8,0.13862289210373913,0.039991878842015466,0.20838507413346927,0.0,0.09180426877773822,0.039987135399610754,0.20838507413346927,0.0,0.13411192867358251,0.039997272741500736
4469,5.4743963050029156e-8,0.13858481581443738,0.03999187215392082,0.2079633148006971,0.0,0.09173383215897075,0.03998712475668802,0.2079633148006971,0.0,0.13405627185496805,0.03999727029829583
4473,5.414581443052694e-8,0.1385467554427829,0.039991865466352125,0.2075424090844112,0.0,0.09166342134166386,0.039987114114554204,0.2075424090844112,0.0,0.1340006208360395,0.039997267855090966
4477,5.355654018228753e-8,0.1385087109751385,0.039991858779309,0.20712235525694125,0.0,0.09159303630511602,0.03998710347320862,0.20712235525694125,0.0,0.1339449756161926,0.039997265411886154
4481,5.2976008485977914e-8,0.13847068239788957,0.039991852092790894,0.20670315159411348,0.0,0.09152267702866021,0.03998709283265057,0.20670315159411348,0.0,0.13388933619482304,0.0399972629686814
4485,5.240408947597029e-8,0.13843266969744486,0.03999184540679727,0.206284796375244,0.0,0.0914523434916638,0.03998708219287933,0.206284796375244,0.0,0.1338337025713265,0.03999726052547669
4489,5.1840655611085e-8,0.1383946728602352,0.03999183872132773,0.20586728788313124,0.0,0.09138203567352814,0.0399870715538942,0.20586728788313124,0.0,0.133778074745099,0.03999725808227203
4493,5.128558092570498e-8,0.13835669187271488,0.03999183203638181,0.20545062440404915,0.0,0.09131175355368903,0.03998706091569449,0.20545062440404915,0.0,0.13372245271553634,0.03999725563906741
4497,5.073874140184686e-8,0.13831872672136036,0.039991825351959005,0.20503480422774045,0.0,0.09124149711161604,0.039987050278279486,0.20503480422774045,0.0,0.13366683648203442,0.03999725319586286
4501,5.020001486168938e-8,0.13828077739267108,0.03999181866805887,0.20461982564740902,0.0,0.09117126632681291,0.03998703964164851,0.20461982564740902,0.0,0.1336112260439893,0.03999725075265834
4505,4.966928101996751e-8,0.13824284387316896,0.03999181198468094,0.20420568695971322,0.0,0.09110106117881726,0.039987029005800846,0.20420568695971322,0.0,0.13355562140079708,0.03999724830945388
4509,4.914642105685097e-8,0.1382049261493981,0.039991805301824834,0.20379238646475908,0.0,0.09103088164720026,0.03998701837073583,0.20379238646475908,0.0,0.13350002255185398,0.03999724586624947
4513,4.863131839238986e-8,0.13816702420792545,0.03999179861948996,0.20337992246609296,0.0,0.09096072771156707,0.03998700773645272,0.20337992246609296,0.0,0.13344442949655613,0.03999724342304511
4517,4.812385793933672e-8,0.13812913803534027,0.03999179193767591,0.20296829327069474,0.0,0.09089059935155619,0.03998699710295087,0.20296829327069474,0.0,0.13338884223429984,0.039997240979840795
4521,4.7623925997762086e-8,0.13809126761825402,0.03999178525638223,0.20255749718897084,0.0,0.09082049654683995,0.039986986470229566,0.20255749718897084,0.0,0.13333326076448143,0.03999723853663653
4525,4.713141135061368e-8,0.1380534129433007,0.03999177857560847,0.20214753253474754,0.0,0.09075041927712395,0.03998697583828812,0.20214753253474754,0.0,0.1332776850864973,0.03999723609343232
4529,4.6646203637115e-8,0.13801557399713593,0.03999177189535409,0.2017383976252636,0.0,0.09068036752214703,0.03998696520712583,0.2017383976252636,0.0,0.13322211519974395,0.039997233650228156
4533,4.616819460965377e-8,0.13797775076643826,0.03999176521561878,0.20133009078116362,0.0,0.09061034126168147,0.039986954576742034,0.20133009078116362,0.0,0.13316655110361783,0.039997231207024045
4537,4.5697277228418966e-8,0.1379399432379077,0.039991758536402,0.2009226103264913,0.0,0.09054034047553264,0.03998694394713603,0.2009226103264913,0.0,0.13311099279751565,0.03999722876381998
4541,4.523334659891037e-8,0.13790215139826698,0.039991751857703234,0.20051595458868224,0.0,0.09047036514353919,0.03998693331830713,0.20051595458868224,0.0,0.13305544028083396,0.03999722632061597
4545,4.4776298746654645e-8,0.13786437523425996,0.03999174517952208,0.20011012189855706,0.0,0.09040041524557245,0.03998692269025465,0.20011012189855706,0.0,0.13299989355296954,0.039997223877412
4549,4.4326031795760166e-8,0.1378266147326532,0.0399917385018581,0.1997051105903151,0.0,0.0903304907615369,0.03998691206297792,0.1997051105903151,0.0,0.13294435261331916,0.039997221434208086
4553,4.388244506499058e-8,0.13778886988023475,0.03999173182471084,0.19930091900152683,0.0,0.09026059167136993,0.03998690143647625,0.19930091900152683,0.0,0.13288881746127967,0.039997218991004224
4557,4.34454394457719e-8,0.13775114066381441,0.039991725148079825,0.19889754547312752,0.0,0.0901907179550413,0.03998689081074895,0.19889754547312752,0.0,0.1328332880962479,0.03999721654780041
4561,4.301491729981669e-8,0.1377134270702241,0.039991718471964595,0.1984949883494102,0.0,0.09012086959255397,0.039986880185795354,0.1984949883494102,0.0,0.13277776451762088,0.03999721410459665
4565,4.2590782437385835e-8,0.13767572908631714,0.03999171179636463,0.1980932459780192,0.0,0.09005104656394307,0.03998686956161476,0.1980932459780192,0.0,0.13272224672479566,0.03999721166139293
4569,4.2172940176187813e-8,0.13763804669896856,0.039991705121279655,0.19769231670994286,0.0,0.08998124884927645,0.039986858938206526,0.19769231670994286,0.0,0.13266673471716925,0.039997209218189264
4573,4.1761296919027744e-8,0.137600379895075,0.03999169844670912,0.19729219889950703,0.0,0.08991147642865424,0.03998684831556996,0.19729219889950703,0.0,0.13261122849413898,0.039997206774985646
4577,4.1355760934622685e-8,0.13756272866155475,0.03999169177265252,0.1968928909043686,0.0,0.08984172928220908,0.039986837693704376,0.1968928909043686,0.0,0.13255572805510185,0.03999720433178208
4581,4.0956241615953135e-8,0.13752509298534749,0.039991685099109546,0.19649439108550812,0.0,0.08977200739010574,0.03998682707260912,0.19649439108550812,0.0,0.13250023339945532,0.03999720188857856
4585,4.0562649539948367e-8,0.13748747285341426,0.03999167842607964,0.19609669780722352,0.0,0.08970231073254109,0.03998681645228352,0.19609669780722352,0.0,0.13244474452659663,0.039997199445375095
4589,4.017489684806849e-8,0.1374498682527375,0.03999167175356231,0.1956998094371235,0.0,0.08963263928974426,0.039986805832726874,0.1956998094371235,0.0,0.13238926143592322,0.03999719700217168
4593,3.979289682636586e-8,0.13741227917032123,0.03999166508155728,0.1953037243461204,0.0,0.08956299304197632,0.03998679521393854,0.1953037243461204,0.0,0.13233378412683255,0.039997194558968316
4597,3.9416564206459564e-8,0.13737470559319034,0.039991658410064,0.19490844090842377,0.0,0.08949337196953018,0.039986784595917854,0.19490844090842377,0.0,0.13227831259872216,0.039997192115764996
4601,3.904581506614124e-8,0.1373371475083911,0.039991651739081965,0.19451395750153366,0.0,0.0894237760527307,0.03998677397866412,0.19451395750153366,0.0,0.13222284685098964,0.03999718967256173
4605,3.8680566330262555e-8,0.13729960490299123,0.03999164506861082,0.19412027250623412,0.0,0.08935420527193458,0.03998676336217669,0.19412027250623412,0.0,0.13216738688303264,0.039997187229358515
4609,3.832073647297299e-8,0.1372620777640789,0.03999163839865009,0.1937273843065863,0.0,0.08928465960752996,0.0399867527464549,0.1937273843065863,0.0,0.13211193269424898,0.03999718478615535
4613,3.7966245179177696e-8,0.13722456607876393,0.03999163172919935,0.1933352912899217,0.0,0.08921513903993683,0.03998674213149808,0.1933352912899217,0.0,0.13205648428403635,0.03999718234295222
4617,3.761701308628053e-8,0.1371870698341769,0.03999162506025816,0.19294399184683622,0.0,0.08914564354960648,0.03998673151730557,0.19294399184683622,0.0,0.13200104165179258,0.03999717989974916
4621,3.727296224702997e-8,0.13714958901746926,0.039991618391826085,0.19255348437118275,0.0,0.08907617311702185,0.03998672090387671,0.19255348437118275,0.0,0.13194560479691564,0.03999717745654614
4625,3.693401579154621e-8,0.13711212361581357,0.03999161172390259,0.19216376726006493,0.0,0.0890067277226971,0.03998671029121082,0.19216376726006493,0.0,0.13189017371880346,0.03999717501334317
4629,3.6600097910488875e-8,0.137074673616403,0.03999160505648732,0.19177483891383085,0.0,0.08893730734717771,0.03998669967930727,0.19177483891383085,0.0,0.1318347484168541,0.03999717257014025
4633,3.6271134158200003e-8,0.13703723900645154,0.039991598389579906,0.19138669773606595,0.0,0.08886791197104035,0.03998668906816539,0.19138669773606595,0.0,0.13177932889046565,0.03999717012693738
4637,3.594705095575994e-8,0.1369998197731942,0.0399915917231797,0.1909993421335868,0.0,0.08879854157489293,0.0399866784577845,0.1909993421335868,0.0,0.13172391513903625,0.03999716768373456
4641,3.562777589453687e-8,0.13696241590388628,0.03999158505728654,0.19061277051643435,0.0,0.08872919613937429,0.039986667848163994,0.19061277051643435,0.0,0.13166850716196415,0.03999716524053179
4645,3.5313237720547164e-8,0.13692502738580387,0.039991578391899756,0.1902269812978679,0.0,0.08865987564515417,0.03998665723930316,0.1902269812978679,0.0,0.13161310495864767,0.03999716279732907
4649,3.500336591760679e-8,0.1368876542062437,0.03999157172701899,0.1898419728943578,0.0,0.08859058007293337,0.039986646631201384,0.1898419728943578,0.0,0.13155770852848508,0.0399971603541264
4653,3.469809157274147e-8,0.1368502963525229,0.039991565062643876,0.18945774372557955,0.0,0.08852130940344341,0.039986636023858,0.18945774372557955,0.0,0.13150231787087488,0.03999715791092378
4657,3.4397346239603967e-8,0.1368129538119792,0.03999155839877385,0.18907429221440727,0.0,0.08845206361744659,0.039986625417272346,0.18907429221440727,0.0,0.13144693298521548,0.03999715546772121
4661,3.410106272392439e-8,0.1367756265719706,0.039991551735408554,0.1886916167869069,0.0,0.08838284269573579,0.039986614811443784,0.1886916167869069,0.0,0.13139155387090545,0.039997153024518686
4665,3.380917506872437e-8,0.1367383146198758,0.03999154507254757,0.18830971587232992,0.0,0.08831364661913463,0.039986604206371665,0.18830971587232992,0.0,0.13133618052734328,0.03999715058131621
4669,3.352161781853679e-8,0.1367010179430931,0.03999153841019044,0.1879285879031071,0.0,0.08824447536849692,0.03998659360205534,0.1879285879031071,0.0,0.13128081295392782,0.039997148138113794
4673,3.323832680577764e-8,0.1366637365290421,0.03999153174833675,0.18754823131484172,0.0,0.08817532892470728,0.03998658299849415,0.18754823131484172,0.0,0.13122545115005763,0.03999714569491142
4677,3.295923865584839e-8,0.13662647036516162,0.03999152508698607,0.18716864454630336,0.0,0.08810620726868043,0.03998657239568747,0.18716864454630336,0.0,0.13117009511513164,0.0399971432517091
4681,3.268429109350439e-8,0.13658921943891125,0.03999151842613796,0.18678982603942135,0.0,0.08803711038136146,0.039986561793634634,0.18678982603942135,0.0,0.13111474484854857,0.039997140808506824
4685,3.2413422848610635e-8,0.13655198373777058,0.03999151176579193,0.18641177423927868,0.0,0.0879680382437257,0.039986551192335,0.18641177423927868,0.0,0.13105940034970748,0.0399971383653046
4689,3.214657324205781e-8,0.13651476324923917,0.039991505105947615,0.18603448759410524,0.0,0.08789899083677843,0.03998654059178794,0.18603448759410524,0.0,0.1310040616180072,0.03999713592210243
4693,3.1883682572673424e-8,0.13647755796083677,0.03999149844660465,0.18565796455527153,0.0,0.08782996814155522,0.03998652999199281,0.18565796455527153,0.0,0.13094872865284682,0.039997133478900306
4697,3.162469218406284e-8,0.1364403678601026,0.03999149178776249,0.18528220357728267,0.0,0.08776097013912132,0.03998651939294895,0.18528220357728267,0.0,0.13089340145362546,0.039997131035698234
4701,3.136954413105451e-8,0.13640319293459652,0.03999148512942075,0.1849072031177715,0.0,0.08769199681057219,0.03998650879465574,0.1849072031177715,0.0,0.13083808001974226,0.03999712859249621
4705,3.111818148717968e-8,0.13636603317189783,0.03999147847157896,0.1845329616374927,0.0,0.08762304813703299,0.03998649819711252,0.1845329616374927,0.0,0.1307827643505965,0.03999712614929424
4709,3.087054833183817e-8,0.1363288885596056,0.0399914718142369,0.18415947760031606,0.0,0.08755412409965853,0.0399864876003187,0.18415947760031606,0.0,0.1307274544455874,0.03999712370609231
4713,3.0626588776820336e-8,0.1362917590853389,0.03999146515739382,0.18378674947322074,0.0,0.08748522467963345,0.03998647700427358,0.18378674947322074,0.0,0.13067215030411436,0.039997121262890435
4717,3.0386248956021356e-8,0.13625464473673632,0.03999145850104958,0.18341477572628845,0.0,0.08741634985817186,0.03998646640897657,0.18341477572628845,0.0,0.13061685192557676,0.039997118819688614
4721,3.0149474610706136e-8,0.13621754550145615,0.03999145184520354,0.18304355483269724,0.0,0.08734749961651744,0.039986455814427016,0.18304355483269724,0.0,0.1305615593093741,0.039997116376486834
4725,2.9916213239956566e-8,0.1361804613671765,0.03999144518985551,0.1826730852687157,0.0,0.08727867393594346,0.03998644522062429,0.1826730852687157,0.0,0.13050627245490592,0.03999711393328511
4729,2.9686412486836585e-8,0.1361433923215948,0.03999143853500487,0.18230336551369608,0.0,0.08720987279775247,0.03998643462756777,0.18230336551369608,0.0,0.13045099136157184,0.039997111490083434
4733,2.9460021008030743e-8,0.13610633835242822,0.03999143188065121,0.18193439405006837,0.0,0.08714109618327628,0.039986424035256804,0.18193439405006837,0.0,0.13039571602877148,0.03999710904688181
4737,2.923698846220258e-8,0.1360692994474131,0.03999142522679429,0.18156616936333422,0.0,0.08707234407387598,0.039986413443690784,0.18156616936333422,0.0,0.13034044645590456,0.039997106603680235
4741,2.9017264617655584e-8,0.13603227559430556,0.03999141857343352,0.18119868994206034,0.0,0.08700361645094193,0.03998640285286906,0.18119868994206034,0.0,0.13028518264237093,0.039997104160478705
4745,2.8800800863006278e-8,0.13599526678088092,0.03999141192056856,0.18083195427787255,0.0,0.08693491329589334,0.03998639226279102,0.18083195427787255,0.0,0.13022992458757038,0.039997101717277224
4749,2.8587548434337497e-8,0.13595827299493365,0.039991405268198915,0.1804659608654495,0.0,0.0868662345901787,0.03998638167345603,0.1804659608654495,0.0,0.1301746722909029,0.0399970992740758
4753,2.8377460005899152e-8,0.13592129422427796,0.03999139861632422,0.18010070820251667,0.0,0.08679758031527532,0.03998637108486346,0.18010070820251667,0.0,0.13011942575176833,0.03999709683087442
4757,2.817048847839033e-8,0.1358843304567468,0.03999139196494415,0.1797361947898399,0.0,0.08672895045268936,0.039986360497012714,0.1797361947898399,0.0,0.13006418496956687,0.03999709438767309
4761,2.7966587528934395e-8,0.13584738168019278,0.03999138531405804,0.17937241913121937,0.0,0.08666034498395596,0.03998634990990312,0.17937241913121937,0.0,0.13000894994369855,0.03999709194447182
4765,2.7765711680982933e-8,0.13581044788248747,0.03999137866366573,0.17900937973348371,0.0,0.08659176389063886,0.03998633932353409,0.17900937973348371,0.0,0.12995372067356342,0.03999708950127059
4769,2.7567816053715964e-8,0.13577352905152104,0.03999137201376671,0.1786470751064834,0.0,0.08652320715433034,0.039986328737905,0.1786470751064834,0.0,0.12989849715856192,0.03999708705806941
4773,2.7372856352067283e-8,0.13573662517520355,0.039991365364360494,0.17828550376308494,0.0,0.08645467475665174,0.03998631815301521,0.17828550376308494,0.0,0.12984327939809426,0.039997084614868283
4777,2.718078917722641e-8,0.13569973624146367,0.03999135871544683,0.17792466421916486,0.0,0.08638616667925239,0.03998630756886413,0.17792466421916486,0.0,0.12978806739156074,0.039997082171667205
4781,2.6991571536416582e-8,0.13566286223824872,0.03999135206702514,0.1775645549936033,0.0,0.08631768290381032,0.039986296985451114,0.1775645549936033,0.0,0.12973286113836177,0.039997079728466174
4785,2.6805161233708972e-8,0.13562600315352544,0.03999134541909517,0.17720517460827817,0.0,0.086249223412032,0.03998628640277557,0.17720517460827817,0.0,0.1296776606378979,0.03999707728526519
4789,2.662151637989555e-8,0.1355891589752793,0.039991338771656365,0.1768465215880589,0.0,0.08618078818565222,0.03998627582083686,0.1768465215880589,0.0,0.12962246588956963,0.039997074842064266
4793,2.644059618434969e-8,0.13555232969151418,0.03999133212470835,0.1764885944608008,0.0,0.08611237720643379,0.03998626523963437,0.1764885944608008,0.0,0.12956727689277758,0.03999707239886339
4797,2.6262360224883763e-8,0.13551551529025338,0.039991325478250746,0.1761313917573384,0.0,0.08604399045616798,0.03998625465916749,0.1761313917573384,0.0,0.12951209364692234,0.03999706995566255
4801,2.6086768438655407e-8,0.13547871575953832,0.03999131883228311,0.1757749120114798,0.0,0.08597562791667404,0.03998624407943562,0.1757749120114798,0.0,0.12945691615140476,0.03999706751246177
4805,2.591378183437992e-8,0.13544193108742966,0.03999131218680514,0.17541915376000075,0.0,0.08590728956979927,0.03998623350043814,0.17541915376000075,0.0,0.12940174440562552,0.03999706506926105
4809,2.5743361762323386e-8,0.1354051612620061,0.039991305541816374,0.17506411554263837,0.0,0.08583897539741898,0.039986222922174436,0.17506411554263837,0.0,0.12934657840898553,0.03999706262606036
4813,2.5575469906035644e-8,0.13536840627136548,0.03999129889731624,0.1747097959020851,0.0,0.08577068538143644,0.039986212344643876,0.1747097959020851,0.0,0.12929141816088574,0.039997060182859735
4817,2.5410069074536146e-8,0.13533166610362396,0.039991292253304625,0.1743561933839833,0.0,0.08570241950378261,0.0399862017678459,0.1743561933839833,0.0,0.12923626366072705,0.03999705773965915
4821,2.5247121912574163e-8,0.13529494074691586,0.03999128560978091,0.17400330653691848,0.0,0.08563417774641631,0.03998619119177985,0.17400330653691848,0.0,0.12918111490791057,0.03999705529645862
4825,2.5086592494134928e-8,0.13525823018939467,0.039991278966744766,0.1736511339124139,0.0,0.08556596009132408,0.03998618061644516,0.1736511339124139,0.0,0.12912597190183728,0.039997052853258136
4829,2.4928444632534366e-8,0.13522153441923146,0.039991272324195706,0.17329967406492436,0.0,0.08549776652052003,0.03998617004184119,0.17329967406492436,0.0,0.12907083464190852,0.0399970504100577
4833,2.4772643073556482e-8,0.1351848534246165,0.03999126568213349,0.17294892555183053,0.0,0.085429597016046,0.03998615946796736,0.17294892555183053,0.0,0.12901570312752536,0.039997047966857324
4837,2.4619153007074488e-8,0.1351481871937577,0.039991259040557614,0.17259888693343273,0.0,0.08536145155997102,0.03998614889482306,0.17259888693343273,0.0,0.12896057735808916,0.039997045523656995
4841,2.4467940219665817e-8,0.1351115357148816,0.03999125239946763,0.17224955677294504,0.0,0.08529333013439196,0.039986138322407674,0.17224955677294504,0.0,0.12890545733300124,0.03999704308045671
4845,2.4318970686166056e-8,0.13507489897623282,0.039991245758863196,0.1719009336364898,0.0,0.08522523272143274,0.03998612775072061,0.1719009336364898,0.0,0.12885034305166307,0.039997040637256474
4849,2.417221144340037e-8,0.13503827696607434,0.039991239118743915,0.17155301609309126,0.0,0.08515715930324477,0.03998611717976126,0.17155301609309126,0.0,0.12879523451347608,0.03999703819405629
4853,2.4027629381176115e-8,0.1350016696726872,0.03999123247910939,0.17120580271466979,0.0,0.08508910986200666,0.03998610660952903,0.17120580271466979,0.0,0.12874013171784182,0.039997035750856155
4857,2.3885192516559192e-8,0.13496507708437022,0.03999122583995922,0.17085929207603634,0.0,0.08502108437992409,0.03998609604002333,0.17085929207603634,0.0,0.1286850346641619,0.039997033307656076
4861,2.3744868785219027e-8,0.13492849918944078,0.03999121920129295,0.1705134827548862,0.0,0.08495308283922995,0.03998608547124354,0.1705134827548862,0.0,0.12862994335183797,0.03999703086445604
4865,2.360662691529552e-8,0.1348919359762342,0.03999121256311019,0.17016837333179335,0.0,0.08488510522218422,0.039986074903189076,0.17016837333179335,0.0,0.12857485778027172,0.039997028421256055
4869,2.34704359399824e-8,0.13485538743310327,0.03999120592541068,0.16982396239020456,0.0,0.08481715151107375,0.039986064335859356,0.16982396239020456,0.0,0.12851977794886504,0.03999702597805612
4873,2.3336265671011877e-8,0.13481885354841924,0.03999119928819394,0.16948024851643378,0.0,0.08474922168821235,0.039986053769253765,0.16948024851643378,0.0,0.12846470385701966,0.039997023534856235
4877,2.320408581088279e-8,0.13478233431057124,0.03999119265145941,0.16913723029965608,0.0,0.08468131573594073,0.03998604320337169,0.16913723029965608,0.0,0.12840963550413761,0.0399970210916564
4881,2.3073867147664954e-8,0.13474582970796573,0.039991186015207,0.1687949063319018,0.0,0.08461343363662617,0.03998603263821259,0.1687949063319018,0.0,0.1283545728896208,0.03999701864845662
4885,2.2945580266763694e-8,0.1347093397290275,0.039991179379436026,0.1684532752080513,0.0,0.08454557537266308,0.03998602207377583,0.1684532752080513,0.0,0.12829951601287123,0.039997016205256884
4889,2.281919682600936e-8,0.13467286436219875,0.0399911727441463,0.16811233552582852,0.0,0.08447774092647205,0.03998601151006083,0.16811233552582852,0.0,0.12824446487329105,0.03999701376205719
4893,2.2694688267720022e-8,0.13463640359593976,0.03999116610933736,0.16777208588579554,0.0,0.08440993028050063,0.039986000947067016,0.16777208588579554,0.0,0.12818941947028237,0.03999701131885756
4897,2.257202701377685e-8,0.134599957418728,0.039991159475008746,0.167432524891347,0.0,0.08434214341722275,0.039985990384793765,0.167432524891347,0.0,0.12813437980324754,0.03999700887565797
4901,2.245118557840794e-8,0.13456352581905895,0.03999115284116013,0.16709365114870406,0.0,0.08427438031913878,0.039985979823240515,0.16709365114870406,0.0,0.12807934587158873,0.03999700643245843
4905,2.2332137042689387e-8,0.13452710878544547,0.03999114620779112,0.1667554632669088,0.0,0.08420664096877559,0.039985969262406676,0.1667554632669088,0.0,0.12802431767470832,0.03999700398925895
4909,2.221485456776562e-8,0.13449070630641818,0.03999113957490138,0.1664179598578185,0.0,0.08413892534868624,0.03998595870229166,0.1664179598578185,0.0,0.1279692952120087,0.03999700154605951
4913,2.2099312190098134e-8,0.1344543183705249,0.03999113294249039,0.16608113953610013,0.0,0.08407123344145026,0.03998594814289486,0.16608113953610013,0.0,0.12791427848289236,0.03999699910286012
4917,2.1985484014398955e-8,0.13441794496633105,0.039991126310557866,0.16574500091922428,0.0,0.08400356522967331,0.03998593758421573,0.16574500091922428,0.0,0.12785926748676188,0.039996996659660784
4921,2.1873344688687368e-8,0.1343815860824197,0.0399911196791034,0.1654095426274598,0.0,0.08393592069598714,0.03998592702625366,0.1654095426274598,0.0,0.12780426222301977,0.039996994216461496
4925,2.176286891783551e-8,0.13434524170739087,0.039991113048126595,0.1650747632838681,0.0,0.08386829982304964,0.03998591646900808,0.1650747632838681,0.0,0.1277492626910688,0.039996991773262255
4929,2.1654032339170045e-8,0.1343089118298623,0.03999110641762691,0.1647406615142973,0.0,0.08380070259354486,0.03998590591247839,0.1647406615142973,0.0,0.12769426889031155,0.03999698933006307
4933,2.1546810315389224e-8,0.13427259643846856,0.039991099787604276,0.16440723594737677,0.0,0.08373312899018251,0.039985895356664025,0.16440723594737677,0.0,0.12763928082015094,0.039996986886863935
4937,2.144117905054574e-8,0.13423629552186195,0.03999109315805806,0.16407448521451154,0.0,0.08366557899569846,0.0399858848015644,0.16407448521451154,0.0,0.12758429847998976,0.03999698444366484
4941,2.133711510413441e-8,0.13420000906871193,0.03999108652898795,0.1637424079498765,0.0,0.08359805259285438,0.03998587424717894,0.1637424079498765,0.0,0.12752932186923088,0.0399969820004658
4945,2.1234594905193433e-8,0.13416373706770474,0.03999107990039358,0.1634110027904109,0.0,0.08353054976443768,0.03998586369350706,0.1634110027904109,0.0,0.12747435098727733,0.03999697955726681
4949,2.1133595788395076e-8,0.13412747950754414,0.039991073272274545,0.16308026837581274,0.0,0.08346307049326147,0.0399858531405482,0.16308026837581274,0.0,0.12741938583353213,0.039996977114067876
4953,2.103409518795492e-8,0.13409123637695092,0.039991066644630396,0.1627502033485333,0.0,0.08339561476216466,0.039985842588301755,0.1627502033485333,0.0,0.12736442640739837,0.03999697467086898
4957,2.0936070792754082e-8,0.13405500766466275,0.03999106001746083,0.16242080635377132,0.0,0.08332818255401164,0.039985832036767165,0.16242080635377132,0.0,0.12730947270827922,0.039996972227670145
4961,2.083950054150097e-8,0.13401879335943429,0.03999105339076553,0.1620920760394676,0.0,0.08326077385169225,0.039985821485943866,0.1620920760394676,0.0,0.12725452473557788,0.039996969784471356
4965,2.0744363098167476e-8,0.13398259345003766,0.03999104676454397,0.16176401105629956,0.0,0.08319338863812213,0.03998581093583127,0.16176401105629956,0.0,0.1271995824886976,0.039996967341272616
4969,2.065063712648155e-8,0.13394640792526114,0.039991040138795834,0.16143661005767546,0.0,0.083126026896242,0.039985800386428814,0.16143661005767546,0.0,0.12714464596704178,0.039996964898073924
4973,2.0558301685769413e-8,0.1339102367739104,0.039991033513520784,0.16110987169972887,0.0,0.08305868860901802,0.03998578983773592,0.16110987169972887,0.0,0.12708971517001386,0.03999696245487528
4977,2.0467336145859228e-8,0.13387407998480796,0.039991026888718265,0.16078379464131362,0.0,0.08299137375944188,0.03998577928975202,0.16078379464131362,0.0,0.12703479009701718,0.039996960011676685
4981,2.0377720262826186e-8,0.13383793754679313,0.03999102026438814,0.16045837754399758,0.0,0.08292408233053025,0.03998576874247654,0.16045837754399758,0.0,0.12697987074745543,0.039996957568478146
4985,2.0289433854002903e-8,0.1338018094487216,0.03999101364052992,0.1601336190720577,0.0,0.08285681430532506,0.039985758195908924,0.1601336190720577,0.0,0.12692495712073204,0.039996955125279655
4989,2.020245727401193e-8,0.1337656956794664,0.03999100701714323,0.15980951789247425,0.0,0.08278956966689341,0.0399857476500486,0.15980951789247425,0.0,0.12687004921625078,0.03999695268208121
4993,2.0116771009965327e-8,0.13372959622791686,0.03999100039422758,0.15948607267492568,0.0,0.08272234839832748,0.03998573710489498,0.15948607267492568,0.0,0.12681514703341534,0.03999695023888282
4997,2.003235607757792e-8,0.13369351108297894,0.03999099377178279,0.1591632820917827,0.0,0.08265515048274437,0.03998572656044753,0.1591632820917827,0.0,0.12676025057162948,0.039996947795684475
5001,1.994919353629854e-8,0.13365744023357565,0.03999098714980828,0.15884114481810313,0.0,0.08258797590328622,0.03998571601670565,0.15884114481810313,0.0,0.12670535983029704,0.039996945352486185
5005,1.9867264805490488e-8,0.13362138366864587,0.039990980528303945,0.1585196595316265,0.0,0.08252082464311994,0.039985705473668816,0.1585196595316265,0.0,0.12665047480882197,0.03999694290928794
5009,1.9786551580175458e-8,0.13358534137714567,0.03999097390726911,0.15819882491276838,0.0,0.08245369668543741,0.03998569493133643,0.15819882491276838,0.0,0.12659559550660818,0.039996940466089745
5013,1.970703590704968e-8,0.13354931334804726,0.039990967286703594,0.15787863964461507,0.0,0.08238659201345519,0.03998568438970795,0.15787863964461507,0.0,0.1265407219230597,0.0399969380228916
5017,1.9628699779940966e-8,0.13351329957033947,0.039990960666606956,0.1575591024129185,0.0,0.08231951061041462,0.0399856738487828,0.1575591024129185,0.0,0.12648585405758067,0.039996935579693506
5021,1.9551526017002826e-8,0.1334773000330275,0.03999095404697888,0.1572402119060903,0.0,0.08225245245958175,0.03998566330856044,0.1572402119060903,0.0,0.12643099190957524,0.039996933136495466
5025,1.947549705521716e-8,0.1334413147251328,0.03999094742781889,0.15692196681519674,0.0,0.08218541754424698,0.03998565276904029,0.15692196681519674,0.0,0.12637613547844762,0.03999693069329747
5029,1.940059622818752e-8,0.13340534363569337,0.03999094080912667,0.1566043658339532,0.0,0.08211840584772549,0.0399856422302218,0.1566043658339532,0.0,0.126321284763602,0.039996928250099525
5033,1.932680648071577e-8,0.13336938675376342,0.03999093419090186,0.15628740765871926,0.0,0.08205141735335697,0.03998563169210441,0.15628740765871926,0.0,0.1262664397644428,0.03999692580690163
5037,1.925411156661512e-8,0.13333344406841352,0.0399909275731441,0.1559710909884926,0.0,0.08198445204450533,0.03998562115468757,0.1559710909884926,0.0,0.12621160048037436,0.03999692336370378
5041,1.918249516387916e-8,0.13329751556873023,0.03999092095585295,0.15565541452490414,0.0,0.081917509904559,0.03998561061797071,0.15565541452490414,0.0,0.12615676691080122,0.03999692092050599
5045,1.911194135165628e-8,0.13326160124381684,0.03999091433902802,0.15534037697221284,0.0,0.08185059091693085,0.039985600081953274,0.15534037697221284,0.0,0.12610193905512782,0.03999691847730824
5049,1.9042434126133084e-8,0.13322570108279186,0.039990907722669104,0.15502597703729995,0.0,0.08178369506505763,0.039985589546634726,0.15502597703729995,0.0,0.12604711691275888,0.03999691603411055
5053,1.8973958197904088e-8,0.13318981507479097,0.0399909011067758,0.154712213429664,0.0,0.08171682233240081,0.039985579012014515,0.154712213429664,0.0,0.1259923004830989,0.0399969135909129
5057,1.890649818762246e-8,0.13315394320896543,0.03999089449134754,0.15439908486141526,0.0,0.08164997270244553,0.039985568478092065,0.15439908486141526,0.0,0.12593748976555266,0.0399969111477153
5061,1.8840039022967098e-8,0.13311808547448223,0.03999088787638417,0.15408659004727096,0.0,0.08158314615870133,0.03998555794486683,0.15408659004727096,0.0,0.1258826847595249,0.039996908704517754
5065,1.877456593536291e-8,0.133082241860525,0.03999088126188515,0.15377472770454934,0.0,0.08151634268470165,0.039985547412338264,0.15377472770454934,0.0,0.12582788546442056,0.03999690626132026
5069,1.871006405616295e-8,0.13304641235629294,0.03999087464785028,0.15346349655316482,0.0,0.08144956226400397,0.03998553688050582,0.15346349655316482,0.0,0.12577309187964442,0.03999690381812281
5073,1.864651921426884e-8,0.13301059695100115,0.039990868034279134,0.15315289531562276,0.0,0.0813828048801896,0.03998552634936896,0.15315289531562276,0.0,0.1257183040046015,0.03999690137492542
5077,1.8583917132052562e-8,0.1329747956338811,0.039990861421171274,0.15284292271701394,0.0,0.08131607051686393,0.0399855158189271,0.15284292271701394,0.0,0.12566352183869672,0.039996898931728066
5081,1.8522243822614913e-8,0.13293900839417955,0.03999085480852639,0.15253357748500943,0.0,0.0812493591576559,0.03998550528917972,0.15253357748500943,0.0,0.1256087453813353,0.03999689648853077
5085,1.8461485506559433e-8,0.1329032352211595,0.03999084819634414,0.1522248583498557,0.0,0.08118267078621852,0.03998549476012627,0.1522248583498557,0.0,0.12555397463192225,0.03999689404533352
5089,1.8401628608929533e-8,0.13286747610409932,0.03999084158462414,0.15191676404436885,0.0,0.08111600538622823,0.0399854842317662,0.15191676404436885,0.0,0.12549920958986288,0.03999689160213632
5093,1.8342659836227508e-8,0.13283173103229345,0.03999083497336604,0.1516092933039298,0.0,0.08104936294138525,0.039985473704098974,0.1516092933039298,0.0,0.1254444502545625,0.03999688915893917
5097,1.8284565773050673e-8,0.1327959999950523,0.03999082836256948,0.15130244486647892,0.0,0.08098274343541349,0.039985463177124037,0.15130244486647892,0.0,0.1253896966254263,0.03999688671574207
5101,1.822733367996929e-8,0.13276028298170112,0.03999082175223409,0.1509962174725111,0.0,0.0809161468520601,0.03998545265084085,0.1509962174725111,0.0,0.1253349487018598,0.039996884272545025
5105,1.8170950769909712e-8,0.13272457998158166,0.03999081514235951,0.15069060986507016,0.0,0.08084957317509618,0.03998544212524888,0.15069060986507016,0.0,0.12528020648326835,0.039996881829348026
5109,1.811540428526149e-8,0.13268889098405084,0.03999080853294523,0.150385620789744,0.0,0.08078302238831576,0.03998543160034755,0.150385620789744,0.0,0.1252254699690575,0.03999687938615107
5113,1.80606818955966e-8,0.13265321597848131,0.03999080192399119,0.15008124899465955,0.0,0.08071649447553672,0.03998542107613637,0.15008124899465955,0.0,0.1251707391586329,0.039996876942954174
5117,1.8006771294447896e-8,0.13261755495426092,0.039990795315496805,0.1497774932304772,0.0,0.08064998942059991,0.039985410552614765,0.1497774932304772,0.0,0.1251160140514001,0.03999687449975732
5121,1.7953660597021552e-8,0.13258190790079372,0.03999078870746179,0.14947435225038605,0.0,0.0805835072073697,0.039985400029782216,0.14947435225038605,0.0,0.12506129464676483,0.03999687205656052
5125,1.7901337856941063e-8,0.13254627480749845,0.03999078209988579,0.14917182481009875,0.0,0.0805170478197336,0.03998538950763817,0.14917182481009875,0.0,0.12500658094413283,0.039996869613363774
5129,1.784979146404102e-8,0.13251065566380985,0.039990775492768436,0.1488699096678462,0.0,0.0804506112416022,0.039985378986182096,0.1488699096678462,0.0,0.12495187294291003,0.039996867170167066
5133,1.77990095811444e-8,0.13247505045917776,0.03999076888610931,0.14856860558437257,0.0,0.08038419745690939,0.03998536846541346,0.14856860558437257,0.0,0.12489717064250212,0.039996864726970414
5137,1.7748981422987468e-8,0.13243945918306738,0.03999076227990812,0.1482679113229302,0.0,0.08031780644961199,0.039985357945331715,0.1482679113229302,0.0,0.12484247404231527,0.03999686228377382
5141,1.7699695251299546e-8,0.13240388182495932,0.03999075567416458,0.14796782564927477,0.0,0.08025143820368985,0.039985347425936346,0.14796782564927477,0.0,0.12478778314175536,0.03999685984057726
5145,1.765114045476358e-8,0.13236831837434967,0.03999074906887827,0.14766834733165965,0.0,0.08018509270314592,0.03998533690722681,0.14766834733165965,0.0,0.12473309794022847,0.039996857397380764
5149,1.7603305784538086e-8,0.13233276882074943,0.03999074246404876,0.14736947514083137,0.0,0.08011876993200588,0.03998532638920257,0.14736947514083137,0.0,0.12467841843714078,0.03999685495418431
5153,1.7556181033693088e-8,0.13229723315368508,0.03999073585967577,0.14707120785002448,0.0,0.0800524698743184,0.03998531587186309,0.14707120785002448,0.0,0.12462374463189847,0.039996852510987904
5157,1.7509755352996918e-8,0.132261711362698,0.03999072925575887,0.14677354423495625,0.0,0.07998619251415487,0.039985305355207834,0.14677354423495625,0.0,0.12456907652390785,0.03999685006779155
5161,1.7464018449826974e-8,0.132226203437345,0.03999072265229777,0.1464764830738219,0.0,0.07991993783560943,0.03998529483923629,0.1464764830738219,0.0,0.12451441411257513,0.03999684762459525
5165,1.741896018549703e-8,0.132190709367198,0.0399907160492922,0.14618002314728962,0.0,0.07985370582279908,0.03998528432394793,0.14618002314728962,0.0,0.12445975739730682,0.039996845181398996
5169,1.7374570332639907e-8,0.1321552291418438,0.039990709446741726,0.14588416323849532,0.0,0.07978749645986313,0.03998527380934221,0.14588416323849532,0.0,0.1244051063775092,0.03999684273820279
5173,1.7330838973428136e-8,0.13211976275088438,0.03999070284464593,0.1455889021330378,0.0,0.07972130973096396,0.039985263295418606,0.1455889021330378,0.0,0.12435046105258893,0.039996840295006636
5177,1.728775657744002e-8,0.13208431018393674,0.03999069624300454,0.1452942386189737,0.0,0.07965514562028604,0.03998525278217659,0.1452942386189737,0.0,0.12429582142195253,0.03999683785181054
5181,1.724531327866618e-8,0.13204887143063304,0.03999068964181723,0.1450001714868127,0.0,0.0795890041120368,0.039985242269615646,0.1450001714868127,0.0,0.12424118748500657,0.03999683540861448
5185,1.720349951411142e-8,0.13201344648061986,0.039990683041083545,0.14470669952951234,0.0,0.07952288519044567,0.03998523175773523,0.14470669952951234,0.0,0.1241865592411578,0.03999683296541848
5189,1.716230642208994e-8,0.13197803532355912,0.039990676440803175,0.14441382154247304,0.0,0.07945678883976477,0.03998522124653483,0.14441382154247304,0.0,0.124131936689813,0.03999683052222252
5193,1.7121724238337963e-8,0.1319426379491277,0.03999066984097587,0.1441215363235335,0.0,0.0793907150442685,0.03998521073601392,0.1441215363235335,0.0,0.12407731983037898,0.03999682807902662
5197,1.7081744296217657e-8,0.131907254347017,0.03999066324160122,0.1438298426729653,0.0,0.07932466378825356,0.03998520022617198,0.1438298426729653,0.0,0.12402270866226257,0.039996825635830756
5201,1.7042357342815647e-8,0.13187188450693355,0.03999065664267879,0.14353873939346826,0.0,0.0792586350560388,0.03998518971700847,0.14353873939346826,0.0,0.12396810318487073,0.03999682319263495
5205,1.7003554818382886e-8,0.13183652841859844,0.03999065004420832,0.14324822529016557,0.0,0.0791926288319655,0.03998517920852289,0.14324822529016557,0.0,0.12391350339761047,0.039996820749439194
5209,1.6965328053401634e-8,0.1318011860717475,0.039990643446189446,0.14295829917059863,0.0,0.07912664510039677,0.03998516870071471,0.14295829917059863,0.0,0.12385890929988888,0.03999681830624349
5213,1.6927668186687535e-8,0.1317658574561314,0.03999063684862184,0.14266895984472244,0.0,0.07906068384571814,0.03998515819358341,0.14266895984472244,0.0,0.12380432089111304,0.03999681586304783
5217,1.689056728463185e-8,0.1317305425615154,0.03999063025150515,0.14238020612490043,0.0,0.07899474505233686,0.03998514768712848,0.14238020612490043,0.0,0.12374973817069015,0.03999681341985223
5221,1.6854016817660232e-8,0.13169524137767966,0.03999062365483901,0.14209203682589996,0.0,0.07892882870468257,0.039985137181349384,0.14209203682589996,0.0,0.12369516113802748,0.039996810976656666
5225,1.6818008539358064e-8,0.13165995389441842,0.039990617058623036,0.14180445076488704,0.0,0.07886293478720648,0.03998512667624561,0.14180445076488704,0.0,0.1236405897925323,0.03999680853346116
5229,1.678253448462731e-8,0.13162468010154105,0.03999061046285693,0.14151744676142164,0.0,0.0787970632843819,0.039985116171816645,0.14151744676142164,0.0,0.12358602413361204,0.03999680609026571
5233,1.67475866475836e-8,0.13158941998887125,0.039990603867540435,0.1412310236374531,0.0,0.07873121418070406,0.03998510566806199,0.1412310236374531,0.0,0.123531464160674,0.0399968036470703
5237,1.6713157380156393e-8,0.13155417354624716,0.03999059727267306,0.14094518021731492,0.0,0.07866538746068978,0.03998509516498108,0.14094518021731492,0.0,0.12347690987312587,0.039996801203874936
5241,1.6679238829842046e-8,0.13151894076352152,0.03999059067825452,0.14065991532771993,0.0,0.07859958310887787,0.039985084662573465,0.14065991532771993,0.0,0.12342236127037505,0.03999679876067963
5245,1.6645823658584073e-8,0.13148372163056168,0.03999058408428443,0.140375227797756,0.0,0.0785338011098287,0.039985074160838574,0.140375227797756,0.0,0.1233678183518292,0.03999679631748437
5249,1.6612904160340995e-8,0.13144851613724892,0.03999057749076263,0.1400911164588805,0.0,0.07846804144812432,0.039985063659775937,0.1400911164588805,0.0,0.12331328111689603,0.03999679387428916
5253,1.6580473060129786e-8,0.13141332427347924,0.03999057089768851,0.1398075801449161,0.0,0.07840230410836835,0.03998505315938501,0.1398075801449161,0.0,0.12325874956498332,0.039996791431094005
5257,1.6548523111996935e-8,0.13137814602916337,0.03999056430506188,0.1395246176920455,0.0,0.07833658907518617,0.0399850426596653,0.1395246176920455,0.0,0.12320422369549874,0.03999678898789889
5261,1.651704717753501e-8,0.1313429813942255,0.039990557712882444,0.13924222793880722,0.0,0.07827089633322444,0.0399850321606163,0.13924222793880722,0.0,0.12314970350785033,0.03999678654470384
5265,1.6486038224202142e-8,0.13130783035860483,0.039990551121149756,0.13896040972609028,0.0,0.07820522586715146,0.03998502166223749,0.13896040972609028,0.0,0.12309518900144593,0.03999678410150882
5269,1.6455489403886033e-8,0.13127269291225463,0.039990544529863545,0.13867916189712964,0.0,0.07813957766165683,0.039985011164528364,0.13867916189712964,0.0,0.12304068017569351,0.039996781658313864
5273,1.64253937310111e-8,0.13123756904514222,0.039990537939023435,0.13839848329750173,0.0,0.0780739517014516,0.039985000667488405,0.13839848329750173,0.0,0.12298617703000118,0.039996779215118954
5277,1.6395744481430003e-8,0.13120245874724928,0.039990531348629066,0.13811837277511926,0.0,0.07800834797126802,0.03998499017111711,0.13811837277511926,0.0,0.12293167956377696,0.03999677677192409
5281,1.6366535190946436e-8,0.13116736200857176,0.039990524758680104,0.13783882918022666,0.0,0.07794276645585982,0.039984979675413986,0.13783882918022666,0.0,0.12287718777642904,0.039996774328729286
5285,1.6337759253360706e-8,0.13113227881911932,0.03999051816917633,0.13755985136539567,0.0,0.07787720714000179,0.03998496918037852,0.13755985136539567,0.0,0.12282270166736575,0.03999677188553452
5289,1.6309410159278824e-8,0.13109720916891646,0.03999051158011732,0.13728143818552008,0.0,0.07781167000849007,0.0399849586860102,0.13728143818552008,0.0,0.12276822123599533,0.039996769442339805
5293,1.628148181511866e-8,0.13106215304800084,0.0399905049915026,0.1370035884978114,0.0,0.07774615504614173,0.03998494819230851,0.1370035884978114,0.0,0.12271374648172613,0.039996766999145145
5297,1.6253967820746703e-8,0.13102711044642495,0.039990498403332124,0.13672630116179407,0.0,0.07768066223779513,0.039984937699272985,0.13672630116179407,0.0,0.12265927740396658,0.03999676455595054
5301,1.622686186865418e-8,0.13099208135425502,0.03999049181560534,0.1364495750393009,0.0,0.07761519156830951,0.03998492720690308,0.1364495750393009,0.0,0.12260481400212511,0.039996762112755976
5305,1.620015822303213e-8,0.13095706576157098,0.03999048522832199,0.13617340899446814,0.0,0.07754974302256526,0.03998491671519833,0.13617340899446814,0.0,0.1225503562756104,0.03999675966956146
5309,1.617385059724945e-8,0.1309220636584673,0.03999047864148166,0.13589780189373094,0.0,0.07748431658546365,0.0399849062241582,0.13589780189373094,0.0,0.12249590422383086,0.039996757226366995
5313,1.6147933353786884e-8,0.13088707503505162,0.039990472055084166,0.1356227526058189,0.0,0.07741891224192676,0.03998489573378221,0.1356227526058189,0.0,0.12244145784619538,0.039996754783172585
5317,1.612240062196749e-8,0.1308520998814463,0.03999046546912909,0.1353482600017511,0.0,0.07735352997689782,0.03998488524406986,0.1353482600017511,0.0,0.12238701714211253,0.03999675233997822
5321,1.60972467772079e-8,0.1308171381877869,0.039990458883616055,0.1350743229548316,0.0,0.07728816977534055,0.03998487475502064,0.1350743229548316,0.0,0.12233258211099114,0.03999674989678391
5325,1.6072465879171183e-8,0.13078218994422305,0.039990452298544726,0.13480094034064494,0.0,0.0772228316222396,0.03998486426663404,0.13480094034064494,0.0,0.1222781527522401,0.039996747453589644
5329,1.6048052951782722e-8,0.13074725514091814,0.03999044571391491,0.13452811103705137,0.0,0.07715751550260028,0.03998485377890961,0.13452811103705137,0.0,0.12222372906526831,0.03999674501039543
5333,1.6024001979936297e-8,0.13071233376804967,0.03999043912972612,0.1342558339241822,0.0,0.07709222140144878,0.0399848432918468,0.1342558339241822,0.0,0.1221693110494847,0.03999674256720127
5337,1.6000307990450752e-8,0.13067742581580824,0.039990432545978186,0.1339841078844353,0.0,0.07702694930383162,0.03998483280544516,0.1339841078844353,0.0,0.12211489870429837,0.039996740124007155
5341,1.597696536916461e-8,0.1306425312743986,0.039990425962670634,0.1337129318024707,0.0,0.0769616991948161,0.039984822319704155,0.1337129318024707,0.0,0.1220604920291184,0.03999673768081309
5345,1.595396922106769e-8,0.1306076501340391,0.03999041937980313,0.13344230456520562,0.0,0.07689647105948993,0.0399848118346233,0.13344230456520562,0.0,0.12200609102335389,0.03999673523761907
5349,1.5931314087886457e-8,0.13057278238496178,0.039990412797375405,0.13317222506181003,0.0,0.07683126488296163,0.03998480135020212,0.13317222506181003,0.0,0.12195169568641409,0.0399967327944251
5353,1.5908995068064863e-8,0.13053792801741204,0.0399904062153872,0.13290269218370246,0.0,0.07676608065035972,0.03998479086644011,0.13290269218370246,0.0,0.12189730601770839,0.03999673035123119
5357,1.5887007335168516e-8,0.13050308702164937,0.03999039963383805,0.13263370482454484,0.0,0.0767009183468336,0.03998478038333677,0.13263370482454484,0.0,0.12184292201664597,0.03999672790803733
5361,1.5865345736289422e-8,0.1304682593879462,0.03999039305272769,0.13236526188023834,0.0,0.07663577795755261,0.03998476990089162,0.13236526188023834,0.0,0.12178854368263639,0.03999672546484351
5365,1.584400551175294e-8,0.13043344510658894,0.03999038647205573,0.13209736224891894,0.0,0.07657065946770665,0.039984759419104156,0.13209736224891894,0.0,0.12173417101508899,0.03999672302164974
5369,1.5822981893597054e-8,0.13039864416787744,0.03999037989182205,0.1318300048309525,0.0,0.07650556286250591,0.03998474893797392,0.1318300048309525,0.0,0.12167980401341341,0.039996720578456026
5373,1.580227026474004e-8,0.13036385656212485,0.03999037331202605,0.13156318852893056,0.0,0.0764404881271807,0.03998473845750038,0.13156318852893056,0.0,0.12162544267701914,0.03999671813526236
5377,1.5781865837426418e-8,0.13032908227965775,0.03999036673266753,0.13129691224766574,0.0,0.07637543524698161,0.039984727977683064,0.13129691224766574,0.0,0.12157108700531591,0.039996715692068745
5381,1.576176405280967e-8,0.13029432131081653,0.03999036015374625,0.13103117489418736,0.0,0.07631040420717931,0.03998471749852149,0.13103117489418736,0.0,0.12151673699771334,0.039996713248875174
5385,1.57419605798206e-8,0.13025957364595447,0.03999035357526173,0.13076597537773674,0.0,0.07624539499306457,0.039984707020015164,0.13076597537773674,0.0,0.12146239265362128,0.03999671080568166
5389,1.5722450913788915e-8,0.13022483927543843,0.03999034699721376,0.13050131260976272,0.0,0.07618040758994837,0.03998469654216361,0.13050131260976272,0.0,0.12140805397244962,0.039996708362488184
5393,1.5703230695733995e-8,0.13019011818964862,0.039990340419601915,0.13023718550391764,0.0,0.07611544198316152,0.03998468606496633,0.13023718550391764,0.0,0.12135372095360812,0.03999670591929477
5397,1.5684295631385143e-8,0.13015541037897851,0.03999033384242597,0.12997359297605224,0.0,0.07605049815805483,0.03998467558842284,0.12997359297605224,0.0,0.12129939359650685,0.0399967034761014
5401,1.566564141006294e-8,0.13012071583383467,0.03999032726568553,0.12971053394421164,0.0,0.07598557609999905,0.039984665112532666,0.12971053394421164,0.0,0.1212450719005558,0.03999670103290808
5405,1.5647264104238243e-8,0.13008603454463735,0.03999032068938032,0.12944800732863068,0.0,0.07592067579438506,0.03998465463729531,0.12944800732863068,0.0,0.12119075586516506,0.039996698589714816
5409,1.5629159447731354e-8,0.1300513665018197,0.039990314113510034,0.12918601205172978,0.0,0.07585579722662321,0.03998464416271031,0.12918601205172978,0.0,0.12113644548974475,0.0399966961465216
5413,1.5611323235308294e-8,0.1300167116958279,0.03999030753807419,0.12892454703811015,0.0,0.07579094038214382,0.039984633688777145,0.12892454703811015,0.0,0.12108214077370505,0.03999669370332842
5417,1.5593751722195746e-8,0.12998207011712148,0.03999030096307274,0.1286636112145495,0.0,0.07572610524639689,0.03998462321549538,0.1286636112145495,0.0,0.12102784171645627,0.0399966912601353
5421,1.5576440902385268e-8,0.12994744175617326,0.03999029438850517,0.12840320350999793,0.0,0.07566129180485234,0.039984612742864495,0.12840320350999793,0.0,0.12097354831740881,0.03999668881694224
5425,1.555938690818212e-8,0.12991282660346895,0.039990287814371195,0.128143322855573,0.0,0.07559650004299967,0.039984602270884045,0.128143322855573,0.0,0.12091926057597291,0.039996686373749216
5429,1.5542585929283128e-8,0.12987822464950732,0.03999028124067046,0.12788396818455577,0.0,0.07553172994634778,0.03998459179955352,0.12788396818455577,0.0,0.12086497849155912,0.03999668393055625
5433,1.5526034292028473e-8,0.1298436358848003,0.039990274667402764,0.12762513843238632,0.0,0.07546698150042555,0.03998458132887246,0.12762513843238632,0.0,0.12081070206357794,0.03999668148736332
5437,1.550972805806054e-8,0.12980906029987263,0.039990268094567724,0.12736683253665926,0.0,0.07540225469078107,0.039984570858840385,0.12736683253665926,0.0,0.12075643129143994,0.03999667904417045
5441,1.549366374435952e-8,0.12977449788526235,0.03999026152216496,0.1271090494371194,0.0,0.07533754950298208,0.0399845603894568,0.1271090494371194,0.0,0.12070216617455569,0.03999667660097763
5445,1.547783792192259e-8,0.12973994863152005,0.03999025495019422,0.12685178807565747,0.0,0.07527286592261587,0.03998454992072126,0.12685178807565747,0.0,0.12064790671233608,0.039996674157784864
5449,1.546224673448657e-8,0.1297054125292097,0.039990248378655176,0.12659504739630595,0.0,0.075208203935289,0.03998453945263326,0.12659504739630595,0.0,0.12059365290419163,0.03999667171459214
5453,1.5446887018952607e-8,0.1296708895689079,0.03999024180754753,0.12633882634523425,0.0,0.0751435635266275,0.039984528985192336,0.12633882634523425,0.0,0.12053940474953331,0.03999666927139947
5457,1.543175510329735e-8,0.12963637974120407,0.039990235236870945,0.12608312387074477,0.0,0.07507894468227663,0.039984518518398016,0.12608312387074477,0.0,0.12048516224777195,0.039996666828206844
5461,1.5416847686748597e-8,0.1296018830367007,0.03999022866662513,0.12582793892326866,0.0,0.07501434738790105,0.039984508052249824,0.12582793892326866,0.0,0.12043092539831853,0.03999666438501428
5465,1.5402161438603397e-8,0.1295673994460131,0.03999022209680968,0.1255732704553611,0.0,0.07494977162918474,0.03998449758674728,0.1255732704553611,0.0,0.12037669420058392,0.03999666194182175
5469,1.5387693077578083e-8,0.12953292895976887,0.0399902155274244,0.12531911742169724,0.0,0.0748852173918307,0.03998448712188993,0.12531911742169724,0.0,0.12032246865397936,0.039996659498629274
5473,1.5373439371076445e-8,0.12949847156860925,0.03999020895846891,0.12506547877906815,0.0,0.07482068466156142,0.03998447665767728,0.12506547877906815,0.0,0.120268248757916,0.039996657055436854
5477,1.5359397134440947e-8,0.12946402726318745,0.03999020238994292,0.12481235348637609,0.0,0.07475617342411815,0.03998446619410888,0.12481235348637609,0.0,0.12021403451180493,0.039996654612244484
5481,1.5345563230288658e-8,0.12942959603416962,0.03999019582184606,0.12455974050463045,0.0,0.07469168366526138,0.03998445573118423,0.12455974050463045,0.0,0.1201598259150574,0.039996652169052155
5485,1.533193456776925e-8,0.12939517787223487,0.0399901892541781,0.1243076387969435,0.0,0.07462721537077077,0.0399844452689029,0.1243076387969435,0.0,0.12010562296708469,0.03999664972585988
5489,1.5318508181979412e-8,0.12936077276807462,0.039990182686938686,0.12405604732852621,0.0,0.07456276852644476,0.039984434807264393,0.12405604732852621,0.0,0.12005142566729823,0.03999664728266766
5493,1.530528083283178e-8,0.1293263807123932,0.03999017612012746,0.12380496506668379,0.0,0.07449834311810113,0.03998442434626824,0.12380496506668379,0.0,0.11999723401510942,0.03999664483947549
5497,1.529224988538303e-8,0.129292001695907,0.039990169553744154,0.12355439098081152,0.0,0.07443393913157606,0.039984413885913984,0.12355439098081152,0.0,0.1199430480099298,0.03999664239628336
5501,1.5279412187887948e-8,0.12925763570934592,0.039990162987788555,0.12330432404239075,0.0,0.07436955655272522,0.03998440342620116,0.12330432404239075,0.0,0.1198888676511709,0.03999663995309129
5505,1.5266764791997635e-8,0.12922328274345146,0.03999015642226027,0.12305476322498433,0.0,0.0743051953674226,0.039984392967129315,0.12305476322498433,0.0,0.1198346929382443,0.039996637509899256
5509,1.5254305272436534e-8,0.12918894278897822,0.0399901498571589,0.12280570750423257,0.0,0.07424085556156138,0.039984382508697944,0.12280570750423257,0.0,0.11978052387056175,0.03999663506670728
5513,1.5242030525049123e-8,0.1291546158366931,0.03999014329248423,0.12255715585784917,0.0,0.07417653712105336,0.03998437205090661,0.12255715585784917,0.0,0.11972636044753497,0.03999663262351536
5517,1.5229937807352783e-8,0.12912030187737558,0.03999013672823587,0.12230910726561671,0.0,0.07411224003182912,0.039984361593754826,0.12230910726561671,0.0,0.11967220266857578,0.039996630180323484
5521,1.5218024737897443e-8,0.1290860009018175,0.03999013016441369,0.1220615607093827,0.0,0.0740479642798378,0.03998435113724217,0.1220615607093827,0.0,0.11961805053309593,0.039996627737131654
5525,1.520628817442126e-8,0.12905171290082293,0.039990123601017134,0.12181451517305529,0.0,0.07398370985104726,0.03998434068136813,0.12181451517305529,0.0,0.11956390404050746,0.03999662529393988
5529,1.519472581505799e-8,0.12901743786520878,0.03999011703804611,0.12156796964259926,0.0,0.07391947673144408,0.03998433022613228,0.12156796964259926,0.0,0.11950976319022229,0.03999662285074815
5533,1.5183335076479116e-8,0.12898317578580398,0.03999011047550022,0.12132192310603161,0.0,0.07385526490703342,0.039984319771534146,0.12132192310603161,0.0,0.11945562798165257,0.03999662040755648
5537,1.517211317340314e-8,0.12894892665344992,0.03999010391337911,0.12107637455341755,0.0,0.07379107436383885,0.03998430931757326,0.12107637455341755,0.0,0.11940149841421029,0.03999661796436485
5541,1.5161057918963787e-8,0.12891469045900023,0.039990097351682664,0.12083132297686644,0.0,0.07372690508790243,0.039984298864249194,0.12083132297686644,0.0,0.11934737448730773,0.03999661552117327
5545,1.5150166522753312e-8,0.12888046719332089,0.03999009079041028,0.12058676737052747,0.0,0.07366275706528477,0.03998428841156144,0.12058676737052747,0.0,0.11929325620035709,0.03999661307798174
5549,1.5139436871729444e-8,0.12884625684729037,0.039990084229561886,0.12034270673058554,0.0,0.07359863028206493,0.03998427795950957,0.12034270673058554,0.0,0.11923914355277057,0.039996610634790264
5553,1.512886624823102e-8,0.12881205941179863,0.039990077669137106,0.12009914005525743,0.0,0.07353452472434005,0.03998426750809312,0.12009914005525743,0.0,0.11918503654396058,0.03999660819159884
5557,1.5118452530803032e-8,0.12877787487774878,0.03999007110913557,0.1198560663447873,0.0,0.07347044037822607,0.03998425705731162,0.1198560663447873,0.0,0.11913093517333953,0.03999660574840746
5561,1.5108193312669127e-8,0.1287437032360557,0.03999006454955704,0.11961348460144276,0.0,0.07340637722985703,0.039984246607164625,0.11961348460144276,0.0,0.11907683944031991,0.03999660330521613
5565,1.5098086381735e-8,0.1287095444776461,0.03999005799040121,0.1193713938295108,0.0,0.0733423352653851,0.03998423615765168,0.1193713938295108,0.0,0.11902274934431425,0.039996600862024854
5569,1.5088129239578717e-8,0.1286753985934593,0.03999005143166778,0.11912979303529377,0.0,0.07327831447098074,0.03998422570877234,0.11912979303529377,0.0,0.11896866488473515,0.03999659841883362
5573,1.5078319901798594e-8,0.12864126557444672,0.039990044873356445,0.11888868122710508,0.0,0.07321431483283292,0.039984215260526125,0.11888868122710508,0.0,0.1189145860609953,0.039996595975642445
5577,1.5068656096652266e-8,0.1286071454115715,0.0399900383154669,0.11864805741526525,0.0,0.07315033633714836,0.039984204812912594,0.11864805741526525,0.0,0.1188605128725074,0.03999659353245131
5581,1.5059135664998542e-8,0.12857303809580922,0.039990031757998847,0.11840792061209802,0.0,0.07308637897015195,0.0399841943659313,0.11840792061209802,0.0,0.11880644531868419,0.03999659108926023
5585,1.5049756559819673e-8,0.12853894361814716,0.03999002520095199,0.11816826983192595,0.0,0.07302244271808682,0.03998418391958178,0.11816826983192595,0.0,0.11875238339893857,0.0399965886460692
5589,1.504051652537883e-8,0.1285048619695849,0.03999001864432597,0.11792910409106658,0.0,0.07295852756721408,0.03998417347386358,0.11792910409106658,0.0,0.11869832711268347,0.03999658620287822
5593,1.5031413497229714e-8,0.12847079314113385,0.039990012088120475,0.1176904224078285,0.0,0.0728946335038128,0.03998416302877625,0.1176904224078285,0.0,0.11864427645933176,0.03999658375968729
5597,1.5022445601704955e-8,0.12843673712381748,0.03999000553233537,0.11745222380250703,0.0,0.07283076051417998,0.039984152584319345,0.11745222380250703,0.0,0.1185902314382965,0.03999658131649641
5601,1.501361083515489e-8,0.12840269390867104,0.0399899989769701,0.11721450729738044,0.0,0.07276690858463075,0.039984142140492396,0.11721450729738044,0.0,0.11853619204899077,0.03999657887330557
5605,1.5004906983384576e-8,0.12836866348674172,0.03998999242202467,0.11697727191670576,0.0,0.07270307770149778,0.03998413169729499,0.11697727191670576,0.0,0.1184821582908278,0.0399965764301148
5609,1.4996332422096526e-8,0.1283346458490886,0.039989985867498475,0.11674051668671505,0.0,0.07263926785113188,0.03998412125472664,0.11674051668671505,0.0,0.11842813016322071,0.039996573986924064
5613,1.4987884915147477e-8,0.128300640986783,0.039989979313391356,0.11650424063561106,0.0,0.07257547901990172,0.03998411081278691,0.11650424063561106,0.0,0.11837410766558279,0.03999657154373338
5617,1.4979562815420875e-8,0.1282666488909074,0.03998997275970315,0.11626844279356338,0.0,0.07251171119419333,0.03998410037147538,0.11626844279356338,0.0,0.11832009079732735,0.03999656910054275
5621,1.4971364183475548e-8,0.12823266955255647,0.03998996620643335,0.11603312219270467,0.0,0.07244796436041104,0.03998408993079156,0.11603312219270467,0.0,0.11826607955786791,0.03999656665735216
5625,1.4963287267603313e-8,0.12819870296283684,0.03998995965358171,0.11579827786712632,0.0,0.07238423850497658,0.03998407949073502,0.11579827786712632,0.0,0.11821207394661781,0.03999656421416163
5629,1.4955330022937887e-8,0.1281647491128664,0.03998995310114797,0.11556390885287468,0.0,0.07232053361432922,0.039984069051305325,0.11556390885287468,0.0,0.1181580739629906,0.03999656177097115
5633,1.4947490911907795e-8,0.12813080799377533,0.039989946549131815,0.11533001418794721,0.0,0.07225684967492614,0.03998405861250201,0.11533001418794721,0.0,0.11810407960639986,0.03999655932778071
5637,1.493976810296353e-8,0.12809687959670496,0.039989939997532975,0.11509659291228827,0.0,0.0721931866732419,0.03998404817432465,0.11509659291228827,0.0,0.11805009087625921,0.039996556884590334
5641,1.4932159950723265e-8,0.12806296391280889,0.03998993344635113,0.1148636440677854,0.0,0.07212954459576888,0.039984037736772796,0.1148636440677854,0.0,0.11799610777198233,0.0399965544414
5645,1.4924664434962597e-8,0.128029060933252,0.03998992689558592,0.11463116669826519,0.0,0.0720659234290167,0.03998402729984598,0.11463116669826519,0.0,0.11794213029298302,0.039996551998209715
5649,1.4917280361544642e-8,0.1279951706492109,0.039989920345237136,0.11439915984948969,0.0,0.0720023231595126,0.03998401686354379,0.11439915984948969,0.0,0.11788815843867506,0.03999654955501948
5653,1.4910005840410246e-8,0.1279612930518738,0.03998991379530453,0.11416762256915206,0.0,0.07193874377380123,0.03998400642786578,0.11416762256915206,0.0,0.11783419220847235,0.039996547111829296
5657,1.4902839086047837e-8,0.12792742813244057,0.03998990724578762,0.11393655390687289,0.0,0.07187518525844472,0.03998399599281149,0.11393655390687289,0.0,0.11778023160178885,0.03999654466863916
5661,1.4895778737495697e-8,0.12789357588212263,0.03998990069668638,0.1137059529141965,0.0,0.0718116476000226,0.0399839855583805,0.1137059529141965,0.0,0.11772627661803854,0.03999654222544907
5665,1.4888823217304041e-8,0.12785973629214284,0.03998989414800023,0.11347581864458656,0.0,0.07174813078513156,0.03998397512457235,0.11347581864458656,0.0,0.1176723272566355,0.03999653978225904
5669,1.4881970731131825e-8,0.12782590935373575,0.03998988759972917,0.11324615015342257,0.0,0.07168463480038581,0.03998396469138663,0.11324615015342257,0.0,0.1176183835169939,0.039996537339069056
5673,1.487521998826008e-8,0.1277920950581472,0.039989881051872594,0.11301694649799601,0.0,0.07162115963241673,0.03998395425882286,0.11301694649799601,0.0,0.11756444539852787,0.03999653489587912
5677,1.486856940030213e-8,0.12775829339663478,0.03998987450443047,0.11278820673750618,0.0,0.07155770526787295,0.03998394382688065,0.11278820673750618,0.0,0.11751051290065165,0.039996532452689235
5681,1.4862017481345345e-8,0.12772450436046717,0.03998986795740242,0.11255992993305658,0.0,0.07149427169342024,0.03998393339555952,0.11255992993305658,0.0,0.1174565860227796,0.0399965300094994
5685,1.4855562767523669e-8,0.127690727940925,0.03998986141078806,0.11233211514765092,0.0,0.0714308588957417,0.039983922964859045,0.11233211514765092,0.0,0.11740266476432604,0.03999652756630961
5689,1.4849203896781017e-8,0.1276569641292997,0.03998985486458717,0.11210476144618947,0.0,0.07136746686153732,0.03998391253477879,0.11210476144618947,0.0,0.11734874912470543,0.03999652512311987
5693,1.4842939288177827e-8,0.12762321291689455,0.0399898483187995,0.11187786789546499,0.0,0.07130409557752448,0.039983902105318325,0.11187786789546499,0.0,0.11729483910333216,0.03999652267993018
5697,1.48367676221418e-8,0.12758947429502382,0.03998984177342473,0.11165143356415892,0.0,0.07124074503043745,0.039983891676477215,0.11165143356415892,0.0,0.11724093469962102,0.039996520236740545
5701,1.4830687439675624e-8,0.12755574825501356,0.039989835228462514,0.11142545752283786,0.0,0.07117741520702756,0.03998388124825502,0.11142545752283786,0.0,0.11718703591298649,0.039996517793550956
5705,1.4824697542491954e-8,0.1275220347882006,0.039989828683912695,0.11119993884394933,0.0,0.0711141060940629,0.03998387082065131,0.11119993884394933,0.0,0.11713314274284314,0.039996515350361424
5709,1.4818796592309225e-8,0.12748833388593353,0.03998982213977491,0.11097487660181819,0.0,0.07105081767832899,0.039983860393665645,0.11097487660181819,0.0,0.11707925518860585,0.03999651290717193
5713,1.4812983030420797e-8,0.12745464553957184,0.03998981559604879,0.11075026987264296,0.0,0.07098754994662797,0.03998384996729759,0.11075026987264296,0.0,0.1170253732496894,0.03999651046398249
5717,1.4807255718109457e-8,0.1274209697404865,0.039989809052734145,0.1105261177344917,0.0,0.0709243028857788,0.039983839541546724,0.1105261177344917,0.0,0.11697149692550864,0.0399965080207931
5721,1.4801613616042061e-8,0.12738730648005966,0.03998980250983066,0.11030241926729849,0.0,0.07086107648261755,0.03998382911641261,0.11030241926729849,0.0,0.11691762621547845,0.039996505577603765
5725,1.4796054902972412e-8,0.1273536557496846,0.039989795967338065,0.11007917355285952,0.0,0.07079787072399686,0.03998381869189482,0.11007917355285952,0.0,0.1168637611190138,0.039996503134414475
5729,1.4790578897591253e-8,0.12732001754076577,0.039989789425256,0.1098563796748295,0.0,0.07073468559678633,0.0399838082679929,0.1098563796748295,0.0,0.1168099016355298,0.039996500691225234
5733,1.4785184056042124e-8,0.12728639184471896,0.039989782883584374,0.10963403671871765,0.0,0.07067152108787225,0.039983797844706466,0.10963403671871765,0.0,0.11675604776444148,0.03999649824803605
5737,1.4779869333171071e-8,0.12725277865297063,0.03998977634232264,0.10941214377188403,0.0,0.0706083771841576,0.039983787422035046,0.10941214377188403,0.0,0.11670219950516411,0.039996495804846904
5741,1.4774633221157805e-8,0.12721917795695886,0.03998976980147065,0.109190699923536,0.0,0.07054525387256208,0.03998377699997823,0.109190699923536,0.0,0.1166483568571128,0.039996493361657816
5745,1.4769475030680136e-8,0.1271855897481325,0.03998976326102813,0.10896970426472417,0.0,0.07048215114002203,0.0399837665785356,0.10896970426472417,0.0,0.1165945198197029,0.039996490918468776
5749,1.4764393288900236e-8,0.12715201401795176,0.039989756720994724,0.10874915588833885,0.0,0.0704190689734904,0.0399837561577067,0.10874915588833885,0.0,0.11654068839234968,0.039996488475279784
5753,1.475938702059519e-8,0.12711845075788744,0.03998975018137023,0.10852905388910623,0.0,0.07035600735993679,0.039983745737491125,0.10852905388910623,0.0,0.11648686257446869,0.03999648603209085
5757,1.4754454947053569e-8,0.12708489995942168,0.03998974364215434,0.10830939736358489,0.0,0.07029296628634715,0.03998373531788845,0.10830939736358489,0.0,0.11643304236547532,0.039996483588901954
5761,1.4749595966317695e-8,0.12705136161404754,0.039989737103346766,0.10809018541016174,0.0,0.07022994573972427,0.03998372489889824,0.10809018541016174,0.0,0.11637922776478504,0.03999648114571311
5765,1.4744809072884921e-8,0.1270178357132691,0.039989730564947215,0.10787141712904856,0.0,0.07016694570708715,0.03998371448052007,0.10787141712904856,0.0,0.11632541877181354,0.03999647870252432
5769,1.4740093277327591e-8,0.12698432224860137,0.03998972402695535,0.10765309162227836,0.0,0.07010396617547135,0.03998370406275351,0.10765309162227836,0.0,0.11627161538597644,0.03999647625933558
5773,1.4735447526023117e-8,0.12695082121157006,0.03998971748937095,0.10743520799370142,0.0,0.07004100713192873,0.03998369364559816,0.10743520799370142,0.0,0.11621781760668944,0.039996473816146884
5777,1.4730870700893089e-8,0.1269173325937121,0.0399897109521938,0.1072177653489818,0.0,0.06997806856352766,0.039983683229053574,0.1072177653489818,0.0,0.11616402543336828,0.03999647137295824
5781,1.4726361619155946e-8,0.1268838563865753,0.03998970441542341,0.1070007627955938,0.0,0.06991515045735294,0.03998367281311933,0.1070007627955938,0.0,0.11611023886542889,0.03999646892976965
5785,1.472191943356529e-8,0.12685039258171807,0.03998969787905979,0.10678419944281796,0.0,0.06985225280050548,0.03998366239779503,0.10678419944281796,0.0,0.116056457902287,0.0399964664865811
5789,1.4717543311812994e-8,0.12681694117070968,0.03998969134310237,0.10656807440173768,0.0,0.06978937558010254,0.03998365198308021,0.10656807440173768,0.0,0.11600268254335869,0.03999646404339261
5793,1.4713232035879232e-8,0.12678350214513062,0.03998968480755099,0.10635238678523537,0.0,0.06972651878327776,0.03998364156897448,0.10635238678523537,0.0,0.11594891278805992,0.03999646160020417
5797,1.4708984802698844e-8,0.12675007549657172,0.03998967827240555,0.10613713570798912,0.0,0.06966368239718088,0.03998363115547743,0.10613713570798912,0.0,0.1158951486358069,0.039996459157015773
5801,1.4704800503133005e-8,0.12671666121663488,0.039989671737665454,0.10592232028646867,0.0,0.06960086640897789,0.039983620742588606,0.10592232028646867,0.0,0.1158413900860156,0.03999645671382743
5805,1.4700678202299596e-8,0.1266832592969325,0.03998966520333059,0.10570793963893198,0.0,0.06953807080585081,0.039983610330307603,0.10570793963893198,0.0,0.11578763713810233,0.03999645427063914
5809,1.4696617219450093e-8,0.12664986972908793,0.03998965866940066,0.10549399288542179,0.0,0.0694752955749979,0.03998359991863401,0.10549399288542179,0.0,0.11573388979148329,0.03999645182745089
5813,1.4692616326891555e-8,0.126616492504735,0.03998965213587539,0.1052804791477616,0.0,0.06941254070363341,0.039983589507567405,0.1052804791477616,0.0,0.11568014804557478,0.039996449384262694
5817,1.4688674951094586e-8,0.1265831276155187,0.0399896456027545,0.1050673975495524,0.0,0.0693498061789879,0.03998357909710737,0.1050673975495524,0.0,0.11562641189979325,0.03999644694107455
5821,1.4684791971170322e-8,0.12654977505309387,0.03998963907003772,0.10485474721616898,0.0,0.06928709198830751,0.03998356868725349,0.10485474721616898,0.0,0.1155726813535551,0.03999644449788645
5825,1.4680966599650867e-8,0.12651643480912694,0.0399896325377247,0.10464252727475627,0.0,0.0692243981188549,0.03998355827800533,0.10464252727475627,0.0,0.11551895640627688,0.03999644205469841
5829,1.4677197901760824e-8,0.12648310687529432,0.03998962600581522,0.10443073685422583,0.0,0.06916172455790837,0.0399835478693625,0.10443073685422583,0.0,0.1154652370573751,0.03999643961151041
5833,1.467348527575613e-8,0.12644979124328326,0.039989619474309096,0.10421937508525217,0.0,0.06909907129276205,0.03998353746132458,0.10421937508525217,0.0,0.11541152330626639,0.03999643716832247
5837,1.4669827571777699e-8,0.12641648790479126,0.03998961294320588,0.10400844110026947,0.0,0.06903643831072621,0.039983527053891146,0.10400844110026947,0.0,0.11535781515236745,0.03999643472513457
5841,1.4666224212880899e-8,0.12638319685152716,0.0399896064125054,0.1037979340334676,0.0,0.06897382559912697,0.03998351664706179,0.1037979340334676,0.0,0.11530411259509496,0.03999643228194672
5845,1.4662674313890888e-8,0.1263499180752094,0.03998959988220736,0.10358785302078885,0.0,0.06891123314530614,0.03998350624083609,0.10358785302078885,0.0,0.1152504156338658,0.03999642983875893
5849,1.465917708167312e-8,0.1263166515675677,0.039989593352311496,0.1033781971999244,0.0,0.06884866093662148,0.03998349583521365,0.1033781971999244,0.0,0.11519672426809686,0.03999642739557118
5853,1.4655731814938524e-8,0.12628339732034172,0.039989586822817454,0.10316896571031059,0.0,0.06878610896044637,0.03998348543019403,0.10316896571031059,0.0,0.11514303849720506,0.03999642495238348
5857,1.4652337423567556e-8,0.12625015532528197,0.03998958029372503,0.10296015769312546,0.0,0.06872357720417015,0.03998347502577684,0.10296015769312546,0.0,0.1150893583206073,0.039996422509195835
5861,1.4648993629716469e-8,0.12621692557414926,0.03998957376503402,0.1027517722912854,0.0,0.06866106565519763,0.03998346462196167,0.1027517722912854,0.0,0.11503568373772073,0.03999642006600824
5865,1.4645699285850436e-8,0.12618370805871496,0.039989567236744086,0.10254380864944139,0.0,0.06859857430094951,0.03998345421874812,0.10254380864944139,0.0,0.11498201474796241,0.03999641762282069
5869,1.4642453976291428e-8,0.12615050277076056,0.039989560708854885,0.10233626591397557,0.0,0.06853610312886196,0.03998344381613574,0.10233626591397557,0.0,0.11492835135074957,0.03999641517963319
5873,1.4639256815764652e-8,0.12611730970207818,0.039989554181366196,0.10212914323299775,0.0,0.06847365212638681,0.03998343341412415,0.10212914323299775,0.0,0.11487469354549931,0.03999641273644574
5877,1.4636106929744166e-8,0.12608412884447034,0.039989547654277764,0.10192243975634206,0.0,0.06841122128099153,0.03998342301271293,0.10192243975634206,0.0,0.11482104133162907,0.039996410293258344
5881,1.4633003934837448e-8,0.12605096018974987,0.03998954112758929,0.10171615463556313,0.0,0.06834881058015925,0.03998341261190168,0.10171615463556313,0.0,0.11476739470855615,0.03999640785007099
5885,1.46299468173917e-8,0.12601780372973986,0.039989534601300475,0.10151028702393285,0.0,0.06828642001138834,0.03998340221168998,0.10151028702393285,0.0,0.11471375367569787,0.03999640540688369
5889,1.4626935134637387e-8,0.12598465945627363,0.03998952807541113,0.10130483607643694,0.0,0.06822404956219288,0.03998339181207743,0.10130483607643694,0.0,0.11466011823247188,0.03999640296369644
5893,1.4623968133607962e-8,0.1259515273611952,0.039989521549921,0.10109980094977125,0.0,0.06816169922010236,0.039983381413063644,0.10109980094977125,0.0,0.11460648837829557,0.03999640052050924
5897,1.4621045151401885e-8,0.1259184074363584,0.039989515024829614,0.10089518080233845,0.0,0.0680993689726618,0.03998337101464817,0.10089518080233845,0.0,0.11455286411258665,0.039996398077322096
5901,1.4618165615028474e-8,0.12588529967362763,0.039989508500136994,0.10069097479424467,0.0,0.06803705880743142,0.039983360616830645,0.10069097479424467,0.0,0.11449924543476271,0.03999639563413499
5905,1.4615328640856182e-8,0.12585220406487724,0.03998950197584259,0.10048718208729579,0.0,0.06797476871198693,0.03998335021961063,0.10048718208729579,0.0,0.11444563234424146,0.03999639319094794
5909,1.4612533835304373e-8,0.1258191206019919,0.03998949545194634,0.10028380184499422,0.0,0.06791249867391944,0.03998333982298775,0.10028380184499422,0.0,0.11439202484044073,0.039996390747760936
5913,1.4609780493858476e-8,0.1257860492768667,0.03998948892844791,0.10008083323253535,0.0,0.06785024868083514,0.03998332942696159,0.10008083323253535,0.0,0.1143384229227783,0.03999638830457399
5917,1.460706792126199e-8,0.12575299008140653,0.03998948240534695,0.09987827541680425,0.0,0.06778801872035586,0.03998331903153173,0.09987827541680425,0.0,0.11428482659067211,0.03999638586138709
5921,1.4604395751737287e-8,0.12571994300752673,0.03998947588264327,0.09967612756637208,0.0,0.06772580878011836,0.03998330863669779,0.09967612756637208,0.0,0.11423123584354009,0.03999638341820024
5925,1.4601763147977054e-8,0.1256869080471526,0.03998946936033666,0.09947438885149276,0.0,0.06766361884777479,0.03998329824245936,0.09947438885149276,0.0,0.11417765068080028,0.039996380975013436
5929,1.459916968196199e-8,0.1256538851922196,0.039989462838426734,0.0992730584440997,0.0,0.06760144891099243,0.03998328784881603,0.0992730584440997,0.0,0.11412407110187077,0.039996378531826686
5933,1.4596614533964102e-8,0.1256208744346733,0.03998945631691328,0.0990721355178021,0.0,0.06753929895745373,0.039983277455767414,0.0990721355178021,0.0,0.11407049710616965,0.03999637608863998
5937,1.4594097373377959e-8,0.12558787576646935,0.039989449795796064,0.09887161924788178,0.0,0.06747716897485641,0.0399832670633131,0.09887161924788178,0.0,0.1140169286931152,0.039996373645453324
5941,1.4591617557717214e-8,0.12555488917957341,0.03998944327507464,0.09867150881128983,0.0,0.06741505895091304,0.03998325667145268,0.09867150881128983,0.0,0.1139633658621257,0.03999637120226673
5945,1.4589174613021191e-8,0.12552191466596124,0.039989436754749,0.09847180338664306,0.0,0.06735296887335152,0.039983246280185784,0.09847180338664306,0.0,0.11390980861261935,0.03999636875908017
5949,1.4586767753187413e-8,0.1254889522176183,0.03998943023481877,0.0982725021542207,0.0,0.06729089872991453,0.039983235889511984,0.0982725021542207,0.0,0.1138562569440146,0.03999636631589367
5953,1.4584396600657719e-8,0.12545600182654063,0.039989423715283606,0.09807360429596106,0.0,0.06722884850835995,0.03998322549943088,0.09807360429596106,0.0,0.11380271085572993,0.03999636387270721
5957,1.4582060785847916e-8,0.12542306348473373,0.03998941719614332,0.09787510899545822,0.0,0.06716681819646067,0.0399832151099421,0.09787510899545822,0.0,0.11374917034718383,0.03999636142952081
5961,1.4579759626684726e-8,0.12539013718421338,0.03998941067739765,0.09767701543795856,0.0,0.06710480778200441,0.039983204721045225,0.09767701543795856,0.0,0.11369563541779493,0.039996358986334454
5965,1.4577492528915242e-8,0.12535722291700505,0.03998940415904632,0.09747932281035744,0.0,0.06704281725279389,0.03998319433273986,0.09747932281035744,0.0,0.11364210606698164,0.03999635654314815
5969,1.457525906611428e-8,0.12532432067514435,0.039989397641089,0.09728203030119602,0.0,0.06698084659664669,0.03998318394502561,0.09728203030119602,0.0,0.1135885822941628,0.0399963540999619
5973,1.4573058659178966e-8,0.12529143045067642,0.03998939112352564,0.09708513710065768,0.0,0.06691889580139532,0.0399831735579021,0.09708513710065768,0.0,0.11353506409875717,0.03999635165677569
5977,1.4570890976665308e-8,0.1252585522356568,0.03998938460635569,0.09688864240056486,0.0,0.0668569648548871,0.0399831631713689,0.09688864240056486,0.0,0.1134815514801836,0.039996349213589535
5981,1.4568755454178313e-8,0.12522568602215065,0.03998937808957903,0.09669254539437576,0.0,0.06679505374498432,0.03998315278542563,0.09669254539437576,0.0,0.11342804443786085,0.03999634677040343
5985,1.456665169467298e-8,0.1251928318022325,0.039989371573195404,0.09649684527718091,0.0,0.06673316245956348,0.0399831424000719,0.09649684527718091,0.0,0.1133745429712079,0.03999634432721737
5989,1.4564578987834258e-8,0.12515998956798766,0.03998936505720454,0.09630154124569996,0.0,0.06667129098651661,0.039983132015307316,0.09630154124569996,0.0,0.11332104707964372,0.03999634188403137
5993,1.4562537110846739e-8,0.12512715931151044,0.03998935854160618,0.09610663249827828,0.0,0.06660943931375003,0.03998312163113147,0.09610663249827828,0.0,0.1132675567625874,0.03999633944084541
5997,1.4560525607508644e-8,0.12509434102490513,0.039989352026400055,0.0959121182348839,0.0,0.06654760742918475,0.039983111247543994,0.0959121182348839,0.0,0.11321407201945806,0.039996336997659504
6001,1.4558543788114925e-8,0.12506153470028608,0.03998934551158592,0.09571799765710393,0.0,0.0664857953207566,0.03998310086454448,0.09571799765710393,0.0,0.1131605928496748,0.03999633455447364
6005,1.4556591530233746e-8,0.1250287403297769,0.03998933899716349,0.09552426996814141,0.0,0.06642400297641596,0.03998309048213254,0.09552426996814141,0.0,0.11310711925265693,0.03999633211128784
6009,1.455466815741443e-8,0.1249959579055114,0.03998933248313245,0.09533093437281222,0.0,0.06636223038412783,0.039983080100307766,0.09533093437281222,0.0,0.11305365122782371,0.03999632966810208
6013,1.4552773320011941e-8,0.12496318741963286,0.03998932596949261,0.09513799007754146,0.0,0.06630047753187182,0.0399830697190698,0.09513799007754146,0.0,0.11300018877459446,0.039996327224916375
6017,1.455090659465719e-8,0.12493042886429429,0.03998931945624378,0.09494543629036042,0.0,0.06623874440764219,0.03998305933841823,0.09494543629036042,0.0,0.11294673189238862,0.039996324781730715
6021,1.4549067564293176e-8,0.12489768223165806,0.03998931294338552,0.09475327222090343,0.0,0.06617703099944741,0.03998304895835267,0.09475327222090343,0.0,0.11289328058062569,0.03999632233854511
6025,1.4547255818029298e-8,0.12486494751389685,0.03998930643091775,0.09456149708040429,0.0,0.06611533729531083,0.039983038578872726,0.09456149708040429,0.0,0.11283983483872521,0.039996319895359546
6029,1.454547087098324e-8,0.12483222470319233,0.039989299918840024,0.09437011008169331,0.0,0.06605366328327004,0.03998302819997802,0.09437011008169331,0.0,0.11278639466610671,0.039996317452174045
6033,1.454371256463448e-8,0.12479951379173623,0.03998929340715227,0.09417911043919391,0.0,0.06599200895137722,0.03998301782166815,0.09417911043919391,0.0,0.11273296006218991,0.039996315008988585
6037,1.4541980105677371e-8,0.12476681477172964,0.03998928689585416,0.09398849736891965,0.0,0.06593037428769888,0.03998300744394275,0.09398849736891965,0.0,0.11267953102639452,0.039996312565803174
6041,1.4540273587595551e-8,0.12473412763538314,0.03998928038494536,0.09379827008847064,0.0,0.06586875928031573,0.03998299706680141,0.09379827008847064,0.0,0.11262610755814026,0.03999631012261781
6045,1.4538592308742501e-8,0.12470145237491721,0.03998927387442569,0.09360842781703055,0.0,0.0658071639173233,0.03998298669024375,0.09360842781703055,0.0,0.11257268965684708,0.0399963076794325
6049,1.4536935973563016e-8,0.12466878898256158,0.03998926736429488,0.09341896977536353,0.0,0.06574558818683111,0.03998297631426939,0.09341896977536353,0.0,0.11251927732193479,0.03999630523624724
6053,1.4535304292082141e-8,0.12463613745055557,0.03998926085455269,0.09322989518581071,0.0,0.06568403207696308,0.03998296593887794,0.09322989518581071,0.0,0.11246587055282331,0.03999630279306203
6057,1.4533696739542639e-8,0.12460349777114803,0.03998925434519885,0.09304120327228713,0.0,0.06562249557585735,0.03998295556406903,0.09304120327228713,0.0,0.11241246934893276,0.03999630034987687
6061,1.453211295677882e-8,0.12457086993659727,0.03998924783623311,0.09285289326027875,0.0,0.06556097867166635,0.03998294518984225,0.09285289326027875,0.0,0.11235907370968316,0.03999629790669176
6065,1.453055283021204e-8,0.1245382539391712,0.0399892413276552,0.09266496437683895,0.0,0.06549948135255686,0.03998293481619723,0.09266496437683895,0.0,0.11230568363449464,0.0399962954635067
6069,1.4529015690901414e-8,0.12450564977114682,0.03998923481946485,0.09247741585058557,0.0,0.06543800360670966,0.03998292444313359,0.09247741585058557,0.0,0.11225229912278749,0.039996293020321684
6073,1.4527501515782237e-8,0.12447305742481096,0.03998922831166176,0.09229024691169761,0.0,0.06537654542231978,0.039982914070650924,0.09229024691169761,0.0,0.11219892017398188,0.039996290577136724
6077,1.452600964617797e-8,0.12444047689245963,0.039989221804245856,0.09210345679191233,0.0,0.06531510678759642,0.039982903698748885,0.09210345679191233,0.0,0.11214554678749818,0.03999628813395181
6081,1.4524540069134093e-8,0.12440790816639849,0.03998921529721662,0.0919170447245217,0.0,0.06525368769076294,0.03998289332742705,0.0919170447245217,0.0,0.11209217896275665,0.03999628569076696
6085,1.4523092216035694e-8,0.12437535123894208,0.0399892087905741,0.09173100994436953,0.0,0.06519228812005658,0.03998288295668509,0.09173100994436953,0.0,0.11203881669917792,0.03999628324758214
6089,1.4521665763383949e-8,0.12434280610241477,0.03998920228431775,0.09154535168784836,0.0,0.06513090806372887,0.03998287258652257,0.09154535168784836,0.0,0.11198545999618237,0.03999628080439738
6093,1.4520260552671889e-8,0.12431027274915012,0.03998919577844745,0.09136006919289609,0.0,0.06506954751004534,0.039982862216939134,0.09136006919289609,0.0,0.11193210885319065,0.03999627836121267
6097,1.4518876189853011e-8,0.12427775117149098,0.03998918927296308,0.09117516169899306,0.0,0.06500820644728544,0.03998285184793442,0.09117516169899306,0.0,0.11187876326962332,0.039996275918028006
6101,1.4517512285539493e-8,0.12424524136178947,0.039989182767864166,0.0909906284471588,0.0,0.0649468848637426,0.039982841479508015,0.0909906284471588,0.0,0.11182542324490101,0.039996273474843386
6105,1.4516168775270433e-8,0.12421274331240717,0.03998917626315053,0.0908064686799491,0.0,0.06488558274772435,0.03998283111165955,0.0908064686799491,0.0,0.11177208877844454,0.03999627103165883
6109,1.4514845118608318e-8,0.12418025701571467,0.03998916975882194,0.09062268164145265,0.0,0.06482430008755205,0.039982820744388664,0.09062268164145265,0.0,0.11171875986967476,0.03999626858847431
6113,1.451354117996689e-8,0.12414778246409211,0.03998916325487814,0.09043926657728805,0.0,0.0647630368715609,0.03998281037769496,0.09043926657728805,0.0,0.11166543651801249,0.039996266145289845
6117,1.4512256427753352e-8,0.12411531964992854,0.039989156751318894,0.09025622273460088,0.0,0.06470179308809998,0.03998280001157807,0.09025622273460088,0.0,0.11161211872287864,0.03999626370210543
6121,1.4510990895278124e-8,0.12408286856562238,0.03998915024814394,0.09007354936206029,0.0,0.06464056872553232,0.03998278964603761,0.09007354936206029,0.0,0.11155880648369412,0.03999626125892107
6125,1.4509743979423254e-8,0.12405042920358142,0.03998914374535295,0.08989124570985609,0.0,0.06457936377223476,0.0399827792810732,0.08989124570985609,0.0,0.11150549979988007,0.039996258815736756
6129,1.4508515641874052e-8,0.1240180015562224,0.039989137242945755,0.08970931102969582,0.0,0.06451817821659804,0.03998276891668448,0.08970931102969582,0.0,0.11145219867085758,0.03999625637255249
6133,1.4507305528106573e-8,0.12398558561597117,0.03998913074092216,0.08952774457480132,0.0,0.0644570120470263,0.03998275855287107,0.08952774457480132,0.0,0.1113989030960478,0.03999625392936827
6137,1.4506113367747054e-8,0.1239531813752631,0.0399891242392818,0.08934654559990603,0.0,0.06439586525193793,0.03998274818963257,0.08934654559990603,0.0,0.11134561307487201,0.03999625148618411
6141,1.450493897452109e-8,0.12392078882654226,0.039989117738024466,0.08916571336125159,0.0,0.06433473781976458,0.03998273782696865,0.08916571336125159,0.0,0.1112923286067514,0.03999624904299999
6145,1.4503781845763756e-8,0.12388840796226201,0.03998911123714992,0.08898524711658519,0.0,0.06427362973895179,0.039982727464878895,0.08898524711658519,0.0,0.1112390496911074,0.039996246599815925
6149,1.4502641883133679e-8,0.12385603877488494,0.03998910473665793,0.08880514612515612,0.0,0.06421254099795895,0.03998271710336296,0.08880514612515612,0.0,0.11118577632736142,0.03999624415663191
6153,1.450151907221097e-8,0.12382368125688252,0.039989098236548185,0.08862540964771291,0.0,0.06415147158525883,0.03998270674242046,0.08862540964771291,0.0,0.11113250851493484,0.03999624171344794
6157,1.450041268157675e-8,0.12379133540073524,0.0399890917368205,0.08844603694650045,0.0,0.06409042148933786,0.03998269638205101,0.08844603694650045,0.0,0.11107924625324932,0.03999623927026402
6161,1.4499322784397726e-8,0.12375900119893286,0.03998908523747463,0.08826702728525664,0.0,0.06402939069869615,0.03998268602225426,0.08826702728525664,0.0,0.11102598954172634,0.03999623682708016
6165,1.4498248976992393e-8,0.12372667864397413,0.03998907873851024,0.08808837992920954,0.0,0.06396837920184736,0.03998267566302982,0.08808837992920954,0.0,0.1109727383797876,0.039996234383896344
6169,1.4497191259719895e-8,0.12369436772836655,0.039989072239927155,0.08791009414507449,0.0,0.06390738698731853,0.03998266530437733,0.08791009414507449,0.0,0.11091949276685473,0.03999623194071258
6173,1.4496149236067167e-8,0.12366206844462675,0.03998906574172513,0.08773216920105081,0.0,0.06384641404365046,0.03998265494629641,0.08773216920105081,0.0,0.11086625270234958,0.03999622949752886
6177,1.4495122513033792e-8,0.1236297807852806,0.039989059243903904,0.087554604366819,0.0,0.06378546035939733,0.039982644588786705,0.087554604366819,0.0,0.11081301818569397,0.03999622705434519
6181,1.4494111181581791e-8,0.12359750474286257,0.03998905274646324,0.08737739891353766,0.0,0.06372452592312679,0.039982634231847836,0.08737739891353766,0.0,0.11075978921630984,0.03999622461116157
6185,1.4493114695391854e-8,0.12356524030991634,0.03998904624940281,0.08720055211384058,0.0,0.06366361072341986,0.03998262387547942,0.08720055211384058,0.0,0.11070656579361904,0.039996222167978004
6189,1.4492133072105137e-8,0.12353298747899424,0.039989039752722465,0.08702406324183362,0.0,0.06360271474887116,0.03998261351968111,0.08702406324183362,0.0,0.1106533479170437,0.03999621972479448
6193,1.4491166092393468e-8,0.12350074624265776,0.039989033256422,0.08684793157309184,0.0,0.0635418379880884,0.03998260316445254,0.08684793157309184,0.0,0.11060013558600575,0.03999621728161101
6197,1.4490213299937329e-8,0.12346851659347698,0.03998902676050105,0.08667215638465656,0.0,0.0634809804296929,0.03998259280979332,0.08667215638465656,0.0,0.1105469287999274,0.03999621483842759
6201,1.4489274802219272e-8,0.1234362985240312,0.039989020264959436,0.08649673695503221,0.0,0.06342014206231919,0.0399825824557031,0.08649673695503221,0.0,0.11049372755823081,0.03999621239524422
6205,1.4488350069194879e-8,0.12340409202690847,0.03998901376979683,0.08632167256418354,0.0,0.06335932287461535,0.0399825721021815,0.08632167256418354,0.0,0.11044053186033827,0.0399962099520609
6209,1.4487439134529472e-8,0.1233718970947056,0.03998900727501321,0.08614696249353264,0.0,0.06329852285524232,0.03998256174922818,0.08614696249353264,0.0,0.11038734170567197,0.03999620750887763
6213,1.4486541794697976e-8,0.12333971372002814,0.03998900078060805,0.08597260602595594,0.0,0.06323774199287469,0.03998255139684273,0.08597260602595594,0.0,0.11033415709365446,0.039996205065694415
6217,1.4485657608935786e-8,0.1233075418954908,0.039988994286581245,0.08579860244578123,0.0,0.06317698027620011,0.03998254104502482,0.08579860244578123,0.0,0.11028097802370804,0.03999620262251124
6221,1.44847866199647e-8,0.12327538161371661,0.039988987792932626,0.08562495103878483,0.0,0.06311623769391952,0.03998253069377408,0.08562495103878483,0.0,0.11022780449525531,0.03999620017932812
6225,1.448392863319076e-8,0.12324323286733778,0.03998898129966188,0.08545165109218866,0.0,0.06305551423474698,0.03998252034309015,0.08545165109218866,0.0,0.11017463650771875,0.03999619773614505
6229,1.4483083216637327e-8,0.12321109564899517,0.039988974806768676,0.08527870189465718,0.0,0.0629948098874098,0.039982509992972634,0.08527870189465718,0.0,0.11012147406052089,0.03999619529296203
6233,1.4482250341606922e-8,0.12317896995133822,0.039988968314252867,0.08510610273629451,0.0,0.06293412464064832,0.0399824996434212,0.08510610273629451,0.0,0.11006831715308456,0.03999619284977906
6237,1.448142998220575e-8,0.12314685576702537,0.0399889618221142,0.08493385290864175,0.0,0.0628734584832162,0.03998248929443548,0.08493385290864175,0.0,0.11001516578483247,0.03999619040659613
6241,1.4480621714867363e-8,0.12311475308872344,0.03998895533035236,0.08476195170467367,0.0,0.06281281140387991,0.03998247894601509,0.08476195170467367,0.0,0.1099620199551874,0.03999618796341326
6245,1.4479825519175724e-8,0.12308266190910819,0.039988948838967225,0.08459039841879609,0.0,0.06275218339141912,0.039982468598159696,0.08459039841879609,0.0,0.1099088796635721,0.03999618552023044
6249,1.4479040976963374e-8,0.12305058222086403,0.03998894234795849,0.084419192346843,0.0,0.06269157443462663,0.03998245825086892,0.084419192346843,0.0,0.10985574490940957,0.039996183077047665
6253,1.4478268073137032e-8,0.12301851401668387,0.03998893585732598,0.08424833278607348,0.0,0.06263098452230809,0.03998244790414242,0.08424833278607348,0.0,0.10980261569212275,0.03999618063386494
6257,1.4477506795194492e-8,0.12298645728926953,0.039988929367069256,0.08407781903516891,0.0,0.06257041364328235,0.03998243755797979,0.08407781903516891,0.0,0.10974949201113468,0.03999617819068227
6261,1.4476756812864902e-8,0.12295441203133135,0.03998892287718838,0.08390765039423012,0.0,0.06250986178638104,0.03998242721238073,0.08390765039423012,0.0,0.10969637386586846,0.03999617574749965
6265,1.4476017718299357e-8,0.12292237823558813,0.03998891638768281,0.08373782616477458,0.0,0.062449328940448946,0.03998241686734483,0.08373782616477458,0.0,0.10964326125574728,0.03999617330431707
6269,1.4475289826922762e-8,0.12289035589476734,0.039988909898552596,0.08356834564973334,0.0,0.062388815094343464,0.03998240652287177,0.08356834564973334,0.0,0.10959015418019433,0.03999617086113455
6273,1.447457265573999e-8,0.12285834500160527,0.03998890340979722,0.08339920815344826,0.0,0.06232832023693522,0.039982396178961155,0.08339920815344826,0.0,0.10953705263863286,0.039996168417952074
6277,1.4473866124601397e-8,0.12282634554884664,0.03998889692141659,0.08323041298166932,0.0,0.06226784435710753,0.039982385835612644,0.08323041298166932,0.0,0.10948395663048624,0.03999616597476965
6281,1.447317007565392e-8,0.12279435752924442,0.039988890433410564,0.08306195944155147,0.0,0.062207387443756625,0.03998237549282589,0.08306195944155147,0.0,0.1094308661551778,0.039996163531587275
6285,1.4472484353383159e-8,0.12276238093556055,0.03998888394577872,0.08289384684165198,0.0,0.06214694948579147,0.03998236515060052,0.08289384684165198,0.0,0.10937778121213101,0.03999616108840495
6289,1.4471808804575253e-8,0.1227304157605652,0.03998887745852087,0.08272607449192762,0.0,0.0620865304721339,0.03998235480893617,0.08272607449192762,0.0,0.10932470180076943,0.03999615864522268
6293,1.4471143278299094e-8,0.12269846199703731,0.03998887097163681,0.08255864170373171,0.0,0.06202613039171867,0.039982344467832505,0.08255864170373171,0.0,0.10927162792051662,0.03999615620204045
6297,1.4470487625861438e-8,0.12266651963776413,0.039988864485126285,0.08239154778981136,0.0,0.061965749233493204,0.03998233412728915,0.08239154778981136,0.0,0.10921855957079622,0.039996153758858274
6301,1.4469841700766241e-8,0.12263458867554125,0.03998885799898903,0.08222479206430461,0.0,0.061905386986417385,0.039982323787305755,0.08222479206430461,0.0,0.10916549675103196,0.039996151315676146
6305,1.446920543879062e-8,0.12260266910317294,0.0399888515132248,0.08205837384273774,0.0,0.061845043639464324,0.039982313447881966,0.08205837384273774,0.0,0.10911243946064757,0.03999614887249407
6309,1.4468578457497503e-8,0.12257076091347205,0.0399888450278335,0.08189229244202227,0.0,0.06178471918161939,0.03998230310901743,0.08189229244202227,0.0,0.10905938769906676,0.03999614642931205
6313,1.4467960776992066e-8,0.12253886409925929,0.039988838542814806,0.08172654718045225,0.0,0.061724413601880634,0.0399822927707118,0.08172654718045225,0.0,0.1090063414657135,0.03999614398613007
6317,1.4467352499547606e-8,0.12250697865336449,0.039988832058168326,0.08156113737770157,0.0,0.06166412688925913,0.0399822824329647,0.08156113737770157,0.0,0.10895330076001172,0.039996141542948144
6321,1.4466752928619287e-8,0.12247510456862523,0.039988825573894125,0.08139606235482097,0.0,0.0616038590327781,0.039982272095775796,0.08139606235482097,0.0,0.10890026558138532,0.039996139099766265
6325,1.4466162490886401e-8,0.12244324183788793,0.039988819089991676,0.0812313214342353,0.0,0.06154361002147375,0.039982261759144724,0.0812313214342353,0.0,0.10884723592925853,0.039996136656584434
6329,1.446558081415505e-8,0.1224113904540072,0.03998881260646102,0.08106691393974094,0.0,0.06148337984439469,0.039982251423071144,0.08106691393974094,0.0,0.1087942118030554,0.03999613421340266
6333,1.446500768835852e-8,0.12237955040984594,0.03998880612330165,0.08090283919650272,0.0,0.06142316849060194,0.03998224108755468,0.08090283919650272,0.0,0.10874119320220006,0.03999613177022093
6337,1.446444306553103e-8,0.12234772169827557,0.03998879964051347,0.08073909653105137,0.0,0.061362975949169354,0.039982230752595,0.08073909653105137,0.0,0.1086881801261168,0.03999612932703925
6341,1.4463886739436152e-8,0.12231590431217568,0.03998879315809631,0.08057568527128062,0.0,0.06130280220918298,0.03998222041819175,0.08057568527128062,0.0,0.10863517257422976,0.03999612688385762
6345,1.4463338745966058e-8,0.12228409824443409,0.0399887866760498,0.0804126047464446,0.0,0.06124264725974153,0.03998221008434458,0.0804126047464446,0.0,0.10858217054596345,0.039996124440676045
6349,1.4462798962688914e-8,0.12225230348794702,0.03998878019437385,0.08024985428715493,0.0,0.06118251108995616,0.039982199751053146,0.08024985428715493,0.0,0.10852917404074229,0.03999612199749451
6353,1.446226710880652e-8,0.12222052003561909,0.03998877371306809,0.080087433225378,0.0,0.06112239368895041,0.039982189418317084,0.080087433225378,0.0,0.1084761830579907,0.03999611955431303
6357,1.4461743065495401e-8,0.12218874788036312,0.03998876723213227,0.07992534089443237,0.0,0.06106229504586034,0.03998217908613603,0.07992534089443237,0.0,0.10842319759713318,0.03999611711113161
6361,1.4461226875855982e-8,0.12215698701509974,0.03998876075156632,0.07976357662898582,0.0,0.06100221514983408,0.03998216875450967,0.07976357662898582,0.0,0.10837021765759433,0.03999611466795022
6365,1.4460718424561337e-8,0.12212523743275838,0.039988754271369886,0.07960213976505273,0.0,0.06094215399003251,0.03998215842343764,0.07960213976505273,0.0,0.10831724323879888,0.0399961122247689
6369,1.4460217357735503e-8,0.12209349912627658,0.03998874779154277,0.07944102963999145,0.0,0.06088211155562891,0.039982148092919584,0.07944102963999145,0.0,0.10826427434017154,0.03999610978158761
6373,1.445972380369804e-8,0.12206177208859988,0.039988741312084776,0.07928024559250138,0.0,0.06082208783580838,0.03998213776295517,0.07928024559250138,0.0,0.10821131096113708,0.03999610733840638
6377,1.445923757209354e-8,0.12203005631268202,0.03998873483299551,0.07911978696262037,0.0,0.06076208281976876,0.03998212743354403,0.07911978696262037,0.0,0.10815835310112029,0.039996104895225204
6381,1.445875855428664e-8,0.12199835179148504,0.03998872835427502,0.07895965309172198,0.0,0.06070209649671998,0.03998211710468584,0.07895965309172198,0.0,0.10810540075954608,0.039996102452044074
6385,1.445828664325134e-8,0.12196665851797903,0.03998872187592278,0.0787998433225129,0.0,0.06064212885588436,0.039982106776380234,0.0787998433225129,0.0,0.1080524539358394,0.03999610000886299
6389,1.4457821733548977e-8,0.12193497648514225,0.03998871539793884,0.07864035699903002,0.0,0.06058217988649621,0.039982096448626894,0.07864035699903002,0.0,0.10799951262942528,0.039996097565681954
6393,1.4457363801397408e-8,0.12190330568596115,0.039988708920322705,0.07848119346663786,0.0,0.06052224957780232,0.03998208612142543,0.07848119346663786,0.0,0.10794657683972879,0.03999609512250098
6397,1.445691250420145e-8,0.12187164611343024,0.03998870244307427,0.07832235207202601,0.0,0.06046233791906155,0.03998207579477553,0.07832235207202601,0.0,0.10789364656617499,0.03999609267932004
6401,1.445646798140814e-8,0.12183999776055207,0.03998869596619339,0.0781638321632062,0.0,0.06040244489954483,0.039982065468676845,0.0781638321632062,0.0,0.10784072180818915,0.03999609023613916
6405,1.4456030133700323e-8,0.12180836062033724,0.03998868948967968,0.07800563308950981,0.0,0.0603425705085354,0.03998205514312902,0.07800563308950981,0.0,0.10778780256519652,0.039996087792958324
6409,1.4455598622976326e-8,0.1217767346858046,0.03998868301353306,0.07784775420158505,0.0,0.06028271473532867,0.03998204481813173,0.07784775420158505,0.0,0.10773488883662244,0.03999608534977754
6413,1.4455173673185733e-8,0.12174511994998098,0.039988676537753155,0.07769019485139451,0.0,0.06022287756923197,0.039982034493684614,0.07769019485139451,0.0,0.10768198062189227,0.039996082906596814
6417,1.4454754788935395e-8,0.12171351640590115,0.039988670062339776,0.0775329543922123,0.0,0.060163058999564686,0.03998202416978733,0.0775329543922123,0.0,0.10762907792043128,0.03999608046341613
6421,1.4454342437276737e-8,0.12168192404660796,0.039988663587292764,0.07737603217862143,0.0,0.060103259015658494,0.03998201384643953,0.07737603217862143,0.0,0.10757618073166526,0.0399960780202355
6425,1.4453935965438737e-8,0.12165034286515226,0.039988657112611785,0.07721942756651129,0.0,0.06004347760685689,0.03998200352364089,0.07721942756651129,0.0,0.10752328905501947,0.03999607557705491
6429,1.44535355228829e-8,0.12161877285459281,0.03998865063829668,0.07706313991307484,0.0,0.05998371476251545,0.03998199320139106,0.07706313991307484,0.0,0.10747040288991976,0.03999607313387438
6433,1.445314110024443e-8,0.12158721400799659,0.03998864416434734,0.07690716857680602,0.0,0.05992397047200184,0.03998198287968971,0.07690716857680602,0.0,0.10741752223579164,0.03999607069069389
6437,1.4452752689483288e-8,0.12155566631843835,0.03998863769076323,0.07675151291749724,0.0,0.05986424472469563,0.03998197255853646,0.07675151291749724,0.0,0.10736464709206098,0.03999606824751346
6441,1.445236972326782e-8,0.12152412977900073,0.039988631217544465,0.0765961722962366,0.0,0.05980453750998822,0.039981962237931025,0.0765961722962366,0.0,0.10731177745815348,0.03999606580433307
6445,1.4451992676672546e-8,0.12149260438277451,0.03998862474469052,0.07644114607540528,0.0,0.05974484881728308,0.039981951917873015,0.07644114607540528,0.0,0.10725891333349498,0.03999606336115274
6449,1.4451621145092698e-8,0.1214610901228583,0.03998861827220146,0.076286433618675,0.0,0.05968517863599556,0.03998194159836213,0.076286433618675,0.0,0.10720605471751136,0.03999606091797245
6453,1.4451255125604319e-8,0.12142958699235859,0.03998861180007677,0.07613203429100543,0.0,0.05962552695555297,0.039981931279397996,0.07613203429100543,0.0,0.10715320160962878,0.039996058474792213
6457,1.4450894536429765e-8,0.12139809498438961,0.03998860532831637,0.07597794745864143,0.0,0.05956589376539421,0.03998192096098029,0.07597794745864143,0.0,0.10710035400927306,0.03999605603161203
6461,1.4450539377089615e-8,0.12136661409207392,0.039988598856920105,0.07582417248911055,0.0,0.05950627905497032,0.039981910643108694,0.07582417248911055,0.0,0.10704751191587039,0.03999605358843189
6465,1.4450189408042953e-8,0.12133514430854145,0.039988592385887596,0.07567070875122053,0.0,0.05944668281374412,0.03998190032578283,0.07567070875122053,0.0,0.10699467532884692,0.03999605114525181
6469,1.4449844631182896e-8,0.12130368562693021,0.03998858591521878,0.07551755561505652,0.0,0.05938710503119007,0.03998189000900241,0.07551755561505652,0.0,0.1069418442476289,0.03999604870207177
6473,1.4449504889392457e-8,0.121272238040386,0.03998857944491329,0.07536471245197852,0.0,0.05932754569679457,0.03998187969276705,0.07536471245197852,0.0,0.10688901867164255,0.039996046258891776
6477,1.4449170266950567e-8,0.12124080154206265,0.03998857297497088,0.07521217863461906,0.0,0.059268004800055694,0.039981869377076415,0.07521217863461906,0.0,0.10683619860031417,0.03999604381571185
6481,1.4448840528929249e-8,0.12120937612512139,0.03998856650539152,0.07505995353688023,0.0,0.05920848233048313,0.03998185906193021,0.07505995353688023,0.0,0.10678338403307013,0.03999604137253196
6485,1.4448515841927178e-8,0.12117796178273162,0.03998856003617473,0.07490803653393141,0.0,0.05914897827759864,0.039981848747328054,0.07490803653393141,0.0,0.10673057496933698,0.03999603892935212
6489,1.4448195973212736e-8,0.12114655850807032,0.03998855356732051,0.07475642700220651,0.0,0.05908949263093537,0.03998183843326964,0.07475642700220651,0.0,0.10667777140854114,0.03999603648617233
6493,1.4447880691130035e-8,0.1211151662943224,0.03998854709882862,0.07460512431940167,0.0,0.05903002538003825,0.039981828119754634,0.07460512431940167,0.0,0.10662497335010923,0.039996034042992595
6497,1.4447570085424755e-8,0.12108378513468007,0.03998854063069862,0.07445412786447235,0.0,0.05897057651446382,0.039981817806782685,0.07445412786447235,0.0,0.10657218079346789,0.0399960315998129
6501,1.4447264246891206e-8,0.12105241502234394,0.03998853416293054,0.07430343701763104,0.0,0.05891114602378038,0.03998180749435346,0.07430343701763104,0.0,0.1065193937380438,0.039996029156633264
6505,1.4446962866920981e-8,0.12102105595052186,0.03998852769552395,0.07415305116034471,0.0,0.058851733897567635,0.03998179718246663,0.07415305116034471,0.0,0.1064666121832637,0.039996026713453675
6509,1.4446665958263196e-8,0.12098970791242962,0.03998852122847887,0.07400296967533213,0.0,0.05879234012541705,0.03998178687112188,0.07400296967533213,0.0,0.1064138361285544,0.039996024270274134
6513,1.4446373454582465e-8,0.12095837090129061,0.0399885147617948,0.07385319194656137,0.0,0.058732964696931525,0.039981776560318844,0.07385319194656137,0.0,0.10636106557334268,0.03999602182709465
6517,1.4446085290522997e-8,0.12092704491033608,0.03998850829547167,0.07370371735924747,0.0,0.05867360760172582,0.0399817662500572,0.07370371735924747,0.0,0.10630830051705562,0.039996019383915206
6521,1.4445801481791323e-8,0.12089572993280451,0.039988501829509325,0.0735545452998496,0.0,0.058614268829425775,0.03998175594033663,0.0735545452998496,0.0,0.10625554095912018,0.03999601694073582
6525,1.4445521724699451e-8,0.1208644259619426,0.039988495363907466,0.07340567515606879,0.0,0.058554948369669055,0.0399817456311568,0.07340567515606879,0.0,0.1062027868989633,0.03999601449755648
6529,1.4445246277106233e-8,0.12083313299100425,0.03998848889866581,0.07325710631684525,0.0,0.05849564621210472,0.03998173532251736,0.07325710631684525,0.0,0.10615003833601222,0.03999601205437719
6533,1.44449746770183e-8,0.12080185101325125,0.0399884824337842,0.07310883817235604,0.0,0.058436362346393225,0.039981725014418,0.07310883817235604,0.0,0.10609729526969394,0.039996009611197945
6537,1.4444707424393037e-8,0.12077058002195291,0.039988475969262416,0.07296087011401241,0.0,0.05837709676220668,0.039981714706858365,0.07296087011401241,0.0,0.10604455769943581,0.03999600716801875
6541,1.4444443978967844e-8,0.12073932001038608,0.03998846950510018,0.07281320153445733,0.0,0.05831784944922842,0.03998170439983814,0.07281320153445733,0.0,0.10599182562466518,0.039996004724839614
6545,1.444418436196767e-8,0.1207080709718354,0.039988463041297335,0.07266583182756312,0.0,0.05825862039715333,0.039981694093357,0.07266583182756312,0.0,0.10593909904480925,0.03999600228166052
6549,1.4443928755663844e-8,0.12067683289959277,0.039988456577853715,0.07251876038842875,0.0,0.05819940959568744,0.03998168378741462,0.07251876038842875,0.0,0.1058863779592955,0.039995999838481476
6553,1.4443676862670297e-8,0.12064560578695789,0.03998845011476906,0.07237198661337754,0.0,0.058140217034548525,0.039981673482010656,0.07237198661337754,0.0,0.1058336623675514,0.039995997395302484
6557,1.444342862670804e-8,0.12061438962723806,0.03998844365204299,0.07222550989995465,0.0,0.05808104270346539,0.03998166317714477,0.07222550989995465,0.0,0.10578095226900437,0.03999599495212355
6561,1.4443184152506772e-8,0.120583184413748,0.03998843718967557,0.07207932964692451,0.0,0.05802188659217844,0.03998165287281667,0.07207932964692451,0.0,0.1057282476630822,0.03999599250894465
6565,1.4442943305354793e-8,0.12055199013980991,0.0399884307276663,0.07193344525426842,0.0,0.05796274869043907,0.039981642569026,0.07193344525426842,0.0,0.10567554854921232,0.03999599006576581
6569,1.4442706111532148e-8,0.12052080679875354,0.03998842426601525,0.0717878561231821,0.0,0.05790362898801029,0.03998163226577245,0.0717878561231821,0.0,0.10562285492682259,0.03999598762258701
6573,1.4442472277762574e-8,0.12048963438391629,0.03998841780472192,0.07164256165607326,0.0,0.05784452747466613,0.039981621963055665,0.07164256165607326,0.0,0.1055701667953407,0.03999598517940827
6577,1.4442241992079761e-8,0.1204584728886426,0.03998841134378623,0.07149756125655903,0.0,0.05778544414019193,0.03998161166087534,0.07149756125655903,0.0,0.10551748415419451,0.03999598273622958
6581,1.4442015122944999e-8,0.12042732230628483,0.039988404883208026,0.07135285432946359,0.0,0.05772637897438422,0.03998160135923115,0.07135285432946359,0.0,0.10546480700281183,0.03999598029305093
6585,1.4441791619672258e-8,0.12039618263020282,0.039988398422987036,0.07120844028081579,0.0,0.057667331967051004,0.039981591058122774,0.07120844028081579,0.0,0.10541213534062066,0.03999597784987234
6589,1.4441571512408714e-8,0.12036505385376348,0.03998839196312296,0.07106431851784657,0.0,0.0576083031080112,0.039981580757549866,0.07106431851784657,0.0,0.105359469167049,0.03999597540669379
6593,1.4441354591788149e-8,0.12033393597034128,0.03998838550361566,0.07092048844898663,0.0,0.05754929238709492,0.03998157045751212,0.07092048844898663,0.0,0.10530680848152492,0.0399959729635153
6597,1.4441140809344608e-8,0.12030282897331838,0.03998837904446491,0.07077694948386398,0.0,0.05749029979414355,0.039981560158009195,0.07077694948386398,0.0,0.10525415328347645,0.039995970520336856
6601,1.4440930357588777e-8,0.12027173285608406,0.03998837258567043,0.07063370103330152,0.0,0.05743132531900952,0.03998154985904077,0.07063370103330152,0.0,0.10520150357233198,0.03999596807715846
6605,1.4440722869140018e-8,0.12024064761203498,0.03998836612723207,0.07049074250931454,0.0,0.057372368951556355,0.03998153956060653,0.07049074250931454,0.0,0.10514885934751952,0.03999596563398011
6609,1.4440518537914244e-8,0.12020957323457529,0.03998835966914969,0.07034807332510844,0.0,0.05731343068165875,0.03998152926270616,0.07034807332510844,0.0,0.10509622060846749,0.039995963190801814
6613,1.444031731826019e-8,0.12017850971711666,0.03998835321142301,0.07020569289507629,0.0,0.05725451049920247,0.03998151896533932,0.07020569289507629,0.0,0.10504358735460424,0.03999596074762357
6617,1.4440118924943746e-8,0.12014745705307776,0.039988346754051725,0.0700636006347963,0.0,0.05719560839408424,0.03998150866850569,0.0700636006347963,0.0,0.10499095958535817,0.03999595830444538
6621,1.4439923553914973e-8,0.1201164152358849,0.03998834029703571,0.06992179596102956,0.0,0.057136724356211935,0.03998149837220495,0.06992179596102956,0.0,0.10493833730015775,0.03999595586126723
6625,1.443973108143591e-8,0.12008538425897133,0.03998833384037474,0.06978027829171767,0.0,0.057077858375504276,0.039981488076436776,0.06978027829171767,0.0,0.10488572049843156,0.039995953418089134
6629,1.4439541464504813e-8,0.12005436411577815,0.039988327384068614,0.06963904704598016,0.0,0.05701901044189119,0.03998147778120086,0.06963904704598016,0.0,0.1048331091796082,0.039995950974911085
6633,1.4439354660754786e-8,0.12002335479975339,0.039988320928117056,0.06949810164411227,0.0,0.05696018054531338,0.03998146748649686,0.06949810164411227,0.0,0.10478050334311621,0.03999594853173309
6637,1.4439170708536095e-8,0.11999235630435234,0.039988314472519916,0.06935744150758262,0.0,0.056901368675722666,0.03998145719232447,0.06935744150758262,0.0,0.10472790298838448,0.03999594608855514
6641,1.4438989326473286e-8,0.11996136862303794,0.039988308017277006,0.06921706605903065,0.0,0.05684257482308186,0.03998144689868337,0.06921706605903065,0.0,0.10467530811484167,0.039995943645377244
6645,1.4438810714316636e-8,0.11993039174928002,0.039988301562387994,0.06907697472226433,0.0,0.05678379897736443,0.039981436605573226,0.06907697472226433,0.0,0.10462271872191664,0.039995941202199396
6649,1.4438634752072914e-8,0.11989942567655572,0.039988295107852755,0.06893716692225783,0.0,0.05672504112855496,0.03998142631299373,0.06893716692225783,0.0,0.10457013480903828,0.0399959387590216
6653,1.44384614805149e-8,0.11986847039834955,0.03998828865367107,0.06879764208514924,0.0,0.0566663012666488,0.03998141602094456,0.06879764208514924,0.0,0.10451755637563558,0.03999593631584385
6657,1.4438290540567963e-8,0.11983752590815318,0.03998828219984272,0.06865839963823796,0.0,0.05660757938165224,0.03998140572942541,0.06865839963823796,0.0,0.10446498342113755,0.039995933872666145
6661,1.4438122294502588e-8,0.1198065921994654,0.0399882757463675,0.06851943900998256,0.0,0.05654887546358243,0.039981395438435936,0.06851943900998256,0.0,0.10441241594497322,0.0399959314294885
6665,1.4437956544559453e-8,0.11977566926579233,0.03998826929324513,0.06838075962999844,0.0,0.0564901895024672,0.03998138514797583,0.06838075962999844,0.0,0.10435985394657174,0.0399959289863109
6670,1.4437752891021023e-8,0.11973703074118389,0.03998826122733814,0.06820780504332279,0.0,0.056416857287866294,0.03998137228564465,0.06820780504332279,0.0,0.10429415915080438,0.03999592593233897
6674,1.4437592622784166e-8,0.11970613202758776,0.03998825477500909,0.06806975639245584,0.0,0.05635821169349464,0.03998136199637447,0.06806975639245584,0.0,0.10424160947528238,0.039995923489161485
6678,1.4437434652222859e-8,0.11967524406795065,0.03998824832303228,0.06793198714407071,0.0,0.05629958402374289,0.039981351707632645,0.06793198714407071,0.0,0.10418906527566832,0.03999592104598405
6682,1.4437279184316955e-8,0.11964436685580906,0.0399882418714074,0.06779449673267292,0.0,0.05624097426868482,0.03998134141941884,0.06779449673267292,0.0,0.10413652655139163,0.03999591860280666
6686,1.4437126024141729e-8,0.11961350038470675,0.03998823542013442,0.06765728459391251,0.0,0.056182382418404966,0.03998133113173274,0.06765728459391251,0.0,0.10408399330188174,0.039995916159629316
6690,1.4436974977287024e-8,0.1195826446481946,0.03998822896921299,0.06752035016458176,0.0,0.05612380846299847,0.039981320844574036,0.06752035016458176,0.0,0.10403146552656813,0.03999591371645203
6694,1.443682625028065e-8,0.11955179963983023,0.03998822251864283,0.06738369288261291,0.0,0.05606525239257112,0.03998131055794239,0.06738369288261291,0.0,0.10397894322488037,0.039995911273274794
6698,1.4436679729809502e-8,0.11952096535317888,0.03998821606842401,0.06724731218707569,0.0,0.05600671419723944,0.039981300271837536,0.06724731218707569,0.0,0.10392642639624808,0.039995908830097605
6702,1.443653530304837e-8,0.11949014178181254,0.039988209618556,0.06711120751817515,0.0,0.05594819386713077,0.039981289986259105,0.06711120751817515,0.0,0.10387391504010104,0.039995906386920466
6706,1.4436393258091793e-8,0.1194593289193104,0.03998820316903886,0.06697537831724941,0.0,0.055889691392382757,0.03998127970120683,0.06697537831724941,0.0,0.10382140915586882,0.039995903943743374
6710,1.443625308265128e-8,0.11942852675925866,0.039988196719872235,0.06683982402676719,0.0,0.055831206763143945,0.03998126941668037,0.06683982402676719,0.0,0.10376890874298139,0.03999590150056633
6714,1.443611514585532e-8,0.11939773529525058,0.03998819027105588,0.06670454409032563,0.0,0.055772739969573215,0.039981259132679414,0.06670454409032563,0.0,0.10371641380086842,0.039995899057389345
6718,1.4435979176610592e-8,0.11936695452088646,0.03998818382258965,0.06656953795264808,0.0,0.0557142910018404,0.03998124884920365,0.06656953795264808,0.0,0.10366392432896006,0.039995896614212406
6722,1.4435845144537416e-8,0.11933618442977378,0.03998817737447343,0.06643480505958166,0.0,0.055655859850125576,0.039981238566252776,0.06643480505958166,0.0,0.10361144032668608,0.039995894171035516
6726,1.443571317987981e-8,0.11930542501552654,0.03998817092670684,0.0663003448580951,0.0,0.055597446504619376,0.03998122828382646,0.0663003448580951,0.0,0.1035589617934767,0.039995891727858675
6730,1.4435583173067711e-8,0.11927467627176654,0.03998816447928976,0.06616615679627637,0.0,0.05553905095552318,0.03998121800192441,0.06616615679627637,0.0,0.10350648872876186,0.03999588928468188
6734,1.4435455095054242e-8,0.11924393819212173,0.03998815803222191,0.0660322403233306,0.0,0.055480673193048655,0.039981207720546294,0.0660322403233306,0.0,0.10345402113197184,0.039995886841505145
6738,1.4435328917222394e-8,0.11921321077022759,0.03998815158550322,0.0658985948895776,0.0,0.05542231320741804,0.039981197439691835,0.0658985948895776,0.0,0.10340155900253678,0.03999588439832845
6742,1.4435204691467758e-8,0.11918249399972636,0.03998814513913342,0.06576521994644967,0.0,0.05536397098886418,0.039981187159360686,0.06576521994644967,0.0,0.10334910233988696,0.03999588195515181
6746,1.4435082229844312e-8,0.11915178787426732,0.03998813869311223,0.06563211494648953,0.0,0.05530564652763017,0.03998117687955255,0.06563211494648953,0.0,0.10329665114345284,0.03999587951197522
6750,1.4434961504992044e-8,0.11912109238750641,0.03998813224743951,0.06549927934334777,0.0,0.055247339813969475,0.03998116660026711,0.06549927934334777,0.0,0.10324420541266463,0.039995877068798674
6754,1.4434842650128061e-8,0.11909040753310703,0.03998812580211512,0.0653667125917808,0.0,0.055189050838146333,0.03998115632150409,0.0653667125917808,0.0,0.10319176514695287,0.03999587462562218
6758,1.4434725638696186e-8,0.11905973330473907,0.03998811935713876,0.06523441414764865,0.0,0.05513077959043509,0.03998114604326314,0.06523441414764865,0.0,0.1031393303457481,0.03999587218244574
6762,1.4434610284363146e-8,0.11902906969607943,0.03998811291251018,0.06510238346791257,0.0,0.05507252606112054,0.03998113576554396,0.06510238346791257,0.0,0.10308690100848081,0.039995869739269344
6766,1.4434496561357541e-8,0.11899841670081177,0.0399881064682292,0.0649706200106329,0.0,0.05501429024049782,0.039981125488346245,0.0649706200106329,0.0,0.10303447713458178,0.039995867296093
6770,1.4434384604458406e-8,0.11896777431262717,0.039988100024295745,0.06483912323496684,0.0,0.054956072118872656,0.0399811152116697,0.06483912323496684,0.0,0.10298205872348162,0.03999586485291671
6774,1.4434274228480623e-8,0.1189371425252228,0.03998809358070948,0.06470789260116627,0.0,0.05489787168656064,0.03998110493551401,0.06470789260116627,0.0,0.1029296457746111,0.039995862409740464
6778,1.4434165649039815e-8,0.11890652133230324,0.03998808713747027,0.06457692757057544,0.0,0.05483968893388806,0.039981094659878855,0.06457692757057544,0.0,0.10287723828740103,0.03999585996656427
6782,1.44340586015987e-8,0.1188759107275799,0.039988080694577835,0.06444622760562879,0.0,0.05478152385119137,0.03998108438476394,0.06444622760562879,0.0,0.10282483626128217,0.03999585752338813
6786,1.4433953142329114e-8,0.11884531070477053,0.03998807425203202,0.06431579216984884,0.0,0.054723376428817326,0.039981074110168956,0.06431579216984884,0.0,0.10277243969568568,0.03999585508021203
6790,1.4433849247666177e-8,0.11881472125760044,0.039988067809832634,0.06418562072784385,0.0,0.05466524665712289,0.039981063836093594,0.06418562072784385,0.0,0.10272004859004233,0.039995852637035985
6794,1.4433746894398646e-8,0.11878414237980095,0.03998806136797945,0.06405571274530567,0.0,0.05460713452647521,0.03998105356253755,0.06405571274530567,0.0,0.10266766294378331,0.03999585019385999
6798,1.4433646059658326e-8,0.11875357406511104,0.039988054926472276,0.06392606768900762,0.0,0.05454904002725196,0.03998104328950052,0.06392606768900762,0.0,0.1026152827563396,0.039995847750684044
6802,1.4433546801001103e-8,0.11872301630727564,0.039988048485310845,0.06379668502680218,0.0,0.05449096314984061,0.039981033016982186,0.06379668502680218,0.0,0.10256290802714249,0.039995845307508146
6806,1.4433448855975092e-8,0.11869246910004701,0.03998804204449502,0.0636675642276189,0.0,0.05443290388463908,0.03998102274498226,0.0636675642276189,0.0,0.10251053875562317,0.039995842864332304
6810,1.443335244297122e-8,0.11866193243718419,0.03998803560402466,0.06353870476146213,0.0,0.054374862222055474,0.039981012473500444,0.06353870476146213,0.0,0.10245817494121279,0.03999584042115651
6814,1.4433257460364167e-8,0.11863140631245243,0.03998802916389942,0.06341010609940902,0.0,0.054316838152507874,0.03998100220253641,0.06341010609940902,0.0,0.10240581658334294,0.039995837977980765
6818,1.4433163967017219e-8,0.11860089071962439,0.039988022724119186,0.0632817677136071,0.0,0.054258831666424714,0.03998099193208987,0.0632817677136071,0.0,0.10235346368144489,0.03999583553480507
6822,1.4433071701766824e-8,0.11857038565247904,0.03998801628468374,0.06315368907727231,0.0,0.05420084275424446,0.039980981662160506,0.06315368907727231,0.0,0.10230111623495008,0.03999583309162942
6826,1.4432980964358036e-8,0.11853989110480227,0.03998800984559289,0.06302586966468678,0.0,0.05414287140641556,0.03998097139274804,0.06302586966468678,0.0,0.10224877424329012,0.03999583064845382
6830,1.4432891414158675e-8,0.1185094070703864,0.039988003406846356,0.06289830895119662,0.0,0.05408491761339666,0.039980961123852146,0.06289830895119662,0.0,0.10219643770589651,0.03999582820527827
6834,1.443280335152154e-8,0.11847893354303089,0.03998799696844407,0.0627710064132098,0.0,0.054026981365656514,0.03998095085547253,0.0627710064132098,0.0,0.10214410662220089,0.039995825762102775
6838,1.4432716516496031e-8,0.1184484705165414,0.039987990530385716,0.06264396152819411,0.0,0.05396906265367389,0.039980940587608885,0.06264396152819411,0.0,0.102091780991635,0.03999582331892733
6842,1.4432630889681283e-8,0.11841801798473069,0.03998798409267118,0.0625171737746748,0.0,0.05391116146793755,0.03998093032026092,0.0625171737746748,0.0,0.1020394608136306,0.03999582087575193
6846,1.4432546612134116e-8,0.118387575941418,0.039987977655300176,0.0623906426322326,0.0,0.05385327779894644,0.03998092005342832,0.0623906426322326,0.0,0.10198714608761952,0.03999581843257658
6850,1.4432463584939716e-8,0.11835714438042906,0.03998797121827257,0.06226436758150152,0.0,0.053795411637209224,0.0399809097871108,0.06226436758150152,0.0,0.10193483681303359,0.03999581598940128
6854,1.4432381789548062e-8,0.1183267232955966,0.0399879647815881,0.0621383481041668,0.0,0.05373756297324479,0.03998089952130804,0.0621383481041668,0.0,0.10188253298930475,0.039995813546226035
6858,1.4432301287768842e-8,0.1182963126807595,0.039987958345246655,0.062012583682962655,0.0,0.053679731797581856,0.03998088925601976,0.062012583682962655,0.0,0.10183023461586507,0.03999581110305083
6862,1.4432221901426982e-8,0.11826591252976389,0.03998795190924792,0.0618870738016702,0.0,0.05362191810075927,0.039980878991245646,0.0618870738016702,0.0,0.10177794169214653,0.03999580865987569
6866,1.4432143692872576e-8,0.11823552283646181,0.039987945473591836,0.06176181794511544,0.0,0.05356412187332562,0.03998086872698541,0.06176181794511544,0.0,0.10172565421758133,0.03999580621670058
6870,1.4432066564543946e-8,0.1182051435947125,0.03998793903827807,0.06163681559916697,0.0,0.05350634310583946,0.03998085846323873,0.06163681559916697,0.0,0.10167337219160152,0.03999580377352554
6874,1.4431990739484985e-8,0.11817477479838132,0.03998793260330648,0.06151206625073397,0.0,0.053448581788869354,0.03998084820000534,0.06151206625073397,0.0,0.10162109561363944,0.039995801330350536
6878,1.4431915880392773e-8,0.11814441644134063,0.03998792616867688,0.061387569387764164,0.0,0.05339083791299366,0.039980837937284915,0.061387569387764164,0.0,0.10156882448312735,0.03999579888717558
6882,1.4431842210818152e-8,0.1181140685174689,0.03998791973438907,0.061263324499241545,0.0,0.05333311146880053,0.03998082767507717,0.061263324499241545,0.0,0.1015165587994975,0.039995796444000684
6886,1.4431769634214823e-8,0.11808373102065155,0.03998791330044283,0.061139331075184426,0.0,0.05327540244688815,0.039980817413381796,0.061139331075184426,0.0,0.1014642985621825,0.039995794000825834
6890,1.44316981343674e-8,0.11805340394478021,0.039987906866837994,0.061015588606643245,0.0,0.05321771083786446,0.03998080715219852,0.061015588606643245,0.0,0.10141204377061472,0.03999579155765103
6894,1.4431627695301689e-8,0.11802308728375348,0.039987900433574274,0.06089209658569861,0.0,0.05316003663234716,0.039980796891527004,0.06089209658569861,0.0,0.1013597944242266,0.03999578911447628
6898,1.4431558301278758e-8,0.11799278103147581,0.039987894000651586,0.06076885450545905,0.0,0.053102379820963816,0.03998078663136699,0.06076885450545905,0.0,0.10130755052245084,0.039995786671301575
6902,1.4431490016881058e-8,0.11796248518185885,0.039987887568069695,0.06064586186005901,0.0,0.05304474039435179,0.03998077637171816,0.06064586186005901,0.0,0.10125531206472012,0.03999578422812693
6906,1.4431422666661597e-8,0.11793219972882034,0.03998788113582836,0.06052311814465687,0.0,0.05298711834315817,0.039980766112580224,0.06052311814465687,0.0,0.10120307905046708,0.039995781784952326
6910,1.4431356315658527e-8,0.11790192466628453,0.03998787470392742,0.060400622855432684,0.0,0.05292951365803986,0.03998075585395288,0.060400622855432684,0.0,0.10115085147912448,0.039995779341777775
6914,1.4431290868962655e-8,0.11787165998818243,0.039987868272366694,0.060278375489586214,0.0,0.05287192632966342,0.039980745595835844,0.060278375489586214,0.0,0.10109862935012517,0.03999577689860327
6918,1.4431226552226099e-8,0.11784140568845111,0.0399878618411459,0.06015637554533495,0.0,0.05281435634870513,0.039980735338228816,0.06015637554533495,0.0,0.101046412662902,0.03999577445542882
6922,1.4431163030717108e-8,0.11781116176103439,0.03998785541026499,0.060034622521911864,0.0,0.05275680370585103,0.039980725081131506,0.060034622521911864,0.0,0.10099420141688784,0.03999577201225441
6926,1.443110053052e-8,0.11778092819988235,0.03998784897972362,0.0599131159195635,0.0,0.05269926839179693,0.0399807148245436,0.0599131159195635,0.0,0.10094199561151589,0.03999576956908006
6930,1.443103895758341e-8,0.11775070499895177,0.03998784254952174,0.05979185523954781,0.0,0.05264175039724821,0.03998070456846484,0.05979185523954781,0.0,0.10088979524621906,0.03999576712590576
6934,1.4430978298151314e-8,0.1177204921522054,0.03998783611965902,0.05967083998413229,0.0,0.05258424971291982,0.039980694312894895,0.05967083998413229,0.0,0.10083760032043054,0.0399957646827315
6938,1.4430918618756455e-8,0.11769028965361286,0.03998782969013531,0.059550069656591736,0.0,0.052526766329536546,0.039980684057833484,0.059550069656591736,0.0,0.10078541083358354,0.039995762239557295
6942,1.4430859745875452e-8,0.11766009749715,0.03998782326095044,0.05942954376120625,0.0,0.052469300237832736,0.039980673803280325,0.05942954376120625,0.0,0.10073322678511118,0.03999575979638314
6946,1.4430801746440213e-8,0.117629915676799,0.03998781683210414,0.05930926180325936,0.0,0.0524118514285522,0.03998066354923511,0.05930926180325936,0.0,0.10068104817444685,0.03999575735320904
6950,1.4430744527406285e-8,0.11759974418654826,0.03998781040359634,0.059189223289035774,0.0,0.05235441989244849,0.039980653295697555,0.059189223289035774,0.0,0.10062887500102395,0.039995754910034986
6954,1.4430688316264909e-8,0.11756958302039311,0.0399878039754268,0.059069427725819454,0.0,0.05229700562028476,0.03998064304266737,0.059069427725819454,0.0,0.10057670726427574,0.039995752466860976
6958,1.4430632860182466e-8,0.1175394321723346,0.039987797547595225,0.058949874621891676,0.0,0.05223960860283361,0.03998063279014426,0.058949874621891676,0.0,0.10052454496363583,0.03999575002368702
6962,1.44305781467675e-8,0.1175092916363804,0.039987791120101486,0.05883056348652884,0.0,0.0521822288308772,0.039980622538127925,0.05883056348652884,0.0,0.10047238809853765,0.039995747580513115
6966,1.4430524323985443e-8,0.11747916140654469,0.039987784692945436,0.05871149383000057,0.0,0.052124866295207406,0.03998061228661809,0.05871149383000057,0.0,0.1004202366684149,0.03999574513733926
6970,1.4430471299725062e-8,0.11744904147684769,0.0399877782661269,0.058592665163567655,0.0,0.05206752098662535,0.03998060203561446,0.058592665163567655,0.0,0.10036809067270117,0.039995742694165455
6974,1.4430419142225662e-8,0.11741893184131605,0.0399877718396456,0.05847407699948013,0.0,0.052010192895941776,0.03998059178511674,0.05847407699948013,0.0,0.10031595011083012,0.0399957402509917
6978,1.4430367599558678e-8,0.11738883249398269,0.03998776541350138,0.05835572885097515,0.0,0.051952882013977006,0.03998058153512464,0.05835572885097515,0.0,0.10026381498223562,0.03999573780781799
6982,1.4430316900482512e-8,0.11735874342888689,0.03998775898769399,0.05823762023227502,0.0,0.051895588331560605,0.03998057128563786,0.05823762023227502,0.0,0.10021168528635145,0.03999573536464433
6986,1.443026703367085e-8,0.11732866464007426,0.03998775256222335,0.058119750658585344,0.0,0.051838311839531824,0.03998056103665614,0.058119750658585344,0.0,0.10015956102261148,0.039995732921470725
6990,1.4430217747706526e-8,0.11729859612159647,0.03998774613708915,0.058002119646092816,0.0,0.05178105252873917,0.039980550788179164,0.058002119646092816,0.0,0.10010744219044972,0.039995730478297166
6994,1.4430169191766865e-8,0.11726853786751165,0.039987739712291276,0.05788472671196335,0.0,0.0517238103900407,0.039980540540206645,0.05788472671196335,0.0,0.10005532878930008,0.03999572803512366
6998,1.4430121515193093e-8,0.11723848987188416,0.0399877332878295,0.05776757137434017,0.0,0.05166658541430389,0.03998053029273831,0.05776757137434017,0.0,0.10000322081859674,0.0399957255919502
7002,1.4430074386972145e-8,0.1172084521287845,0.03998772686370366,0.05765065315234167,0.0,0.05160937759240536,0.03998052004577386,0.05765065315234167,0.0,0.09995111827777374,0.03999572314877679
7006,1.4430028116935122e-8,0.11717842463228953,0.03998772043991356,0.057533971566059536,0.0,0.051552186915231425,0.03998050979931302,0.057533971566059536,0.0,0.09989902116626528,0.039995720705603435
7010,1.4429982454468479e-8,0.11714840737648217,0.039987714016458994,0.057417526136556755,0.0,0.05149501337367757,0.03998049955335549,0.057417526136556755,0.0,0.09984692948350567,0.039995718262430126
7014,1.4429937389370551e-8,0.11711840035545176,0.039987707593339715,0.05730131638586572,0.0,0.051437856958648664,0.03998048930790097,0.05730131638586572,0.0,0.09979484322892915,0.039995715819256865
7018,1.4429893071762047e-8,0.11708840356329371,0.03998770117055567,0.05718534183698613,0.0,0.051380717661058915,0.03998047906294921,0.05718534183698613,0.0,0.09974276240197007,0.03999571337608366
7022,1.4429849491740728e-8,0.11705841699410954,0.03998769474810651,0.05706960201388308,0.0,0.05132359547183172,0.03998046881849989,0.05706960201388308,0.0,0.09969068700206278,0.039995710932910496
7026,1.4429806399295714e-8,0.11702844064200715,0.03998768832599215,0.05695409644148526,0.0,0.05126649038190005,0.039980458574552735,0.05695409644148526,0.0,0.0996386170286419,0.03999570848973739
7030,1.4429764105159347e-8,0.1169984745011005,0.03998768190421233,0.05683882464568275,0.0,0.05120940238220591,0.039980448331107456,0.05683882464568275,0.0,0.09958655248114187,0.03999570604656433
7034,1.442972235960641e-8,0.11696851856550969,0.039987675482766986,0.05672378615332526,0.0,0.05115233146370064,0.03998043808816379,0.05672378615332526,0.0,0.09953449335899733,0.03999570360339132
7038,1.442968123339634e-8,0.11693857282936111,0.03998766906165573,0.05660898049222009,0.0,0.05109527761734496,0.03998042784572141,0.05660898049222009,0.0,0.0994824396616429,0.039995701160218354
7042,1.442964071733989e-8,0.11690863728678691,0.039987662640878587,0.056494407191130296,0.0,0.05103824083410848,0.03998041760378007,0.056494407191130296,0.0,0.09943039138851326,0.03999569871704544
7046,1.44296008824703e-8,0.11687871193192605,0.039987656220435146,0.056380065779772635,0.0,0.05098122110497054,0.03998040736233946,0.056380065779772635,0.0,0.09937834853904329,0.03999569627387258
7050,1.4429561559699254e-8,0.11684879675892298,0.0399876498003255,0.056265955788815686,0.0,0.05092421842091932,0.03998039712139933,0.056265955788815686,0.0,0.09932631111266776,0.03999569383069977
7054,1.4429522740239633e-8,0.11681889176192847,0.03998764338054919,0.05615207674987799,0.0,0.05086723277295224,0.039980386880959354,0.05615207674987799,0.0,0.09927427910882163,0.03999569138752701
7058,1.4429484655695019e-8,0.11678899693509959,0.039987636961106146,0.05603842819552599,0.0,0.05081026415207594,0.03998037664101927,0.05603842819552599,0.0,0.09922225252693968,0.0399956889443543
7062,1.4429446977193224e-8,0.11675911227259919,0.039987630541996166,0.055925009659272225,0.0,0.05075331254930633,0.03998036640157879,0.055925009659272225,0.0,0.09917023136645706,0.03999568650118164
7066,1.4429409936593001e-8,0.11672923776859623,0.03998762412321907,0.055811820675573394,0.0,0.05069637795566819,0.03998035616263764,0.055811820675573394,0.0,0.09911821562680882,0.039995684058009025
7070,1.442937344553166e-8,0.11669937341726602,0.03998761770477461,0.05569886077982839,0.0,0.05063946036219571,0.03998034592419552,0.05569886077982839,0.0,0.09906620530743002,0.03999568161483646
7074,1.4429337495856933e-8,0.11666951921278972,0.03998761128666272,0.05558612950837646,0.0,0.05058255975993209,0.039980335686252165,0.05558612950837646,0.0,0.09901420040775592,0.039995679171663946
7078,1.4429302159621678e-8,0.1166396751493545,0.03998760486888308,0.05547362639849523,0.0,0.05052567613992957,0.03998032544880727,0.05547362639849523,0.0,0.09896220092722172,0.03999567672849148
7082,1.442926718865604e-8,0.11660984122115366,0.03998759845143557,0.05536135098839893,0.0,0.05046880949324954,0.03998031521186059,0.05536135098839893,0.0,0.09891020686526271,0.03999567428531907
7086,1.4429232815422284e-8,0.11658001742238658,0.03998759203432001,0.05524930281723635,0.0,0.05041195981096247,0.03998030497541181,0.05524930281723635,0.0,0.09885821822131431,0.0399956718421467
7090,1.4429199032239514e-8,0.11655020374725869,0.039987585617536195,0.05513748142508901,0.0,0.05035512708414802,0.03998029473946067,0.05513748142508901,0.0,0.09880623499481186,0.03999566939897439
7094,1.4429165671371277e-8,0.1165204001899812,0.03998757920108396,0.05502588635296936,0.0,0.050298311303894595,0.03998028450400688,0.05502588635296936,0.0,0.09875425718519093,0.039995666955802124
7098,1.4429132725363684e-8,0.11649060674477144,0.03998757278496314,0.05491451714281872,0.0,0.05024151246129973,0.039980274269050174,0.05491451714281872,0.0,0.098702284791887,0.03999566451262991
7102,1.4429100347044984e-8,0.11646082340585287,0.039987566369173416,0.05480337333750552,0.0,0.05018473054747008,0.03998026403459024,0.05480337333750552,0.0,0.0986503178143356,0.039995662069457746
7106,1.442906844909561e-8,0.11643105016745463,0.03998755995371472,0.05469245448082345,0.0,0.05012796555352128,0.03998025380062682,0.05469245448082345,0.0,0.09859835625197252,0.03999565962628564
7110,1.442903702438799e-8,0.11640128702381229,0.03998755353858683,0.05458176011748949,0.0,0.050071217470577925,0.03998024356715964,0.05458176011748949,0.0,0.09854640010423339,0.03999565718311357
7114,1.4429006065901703e-8,0.11637153396916693,0.03998754712378957,0.05447128979314208,0.0,0.05001448628977354,0.03998023333418841,0.05447128979314208,0.0,0.09849444937055403,0.03999565473994155
7118,1.4428975646805362e-8,0.1163417909977659,0.03998754070932278,0.054361043054339246,0.0,0.0499577720022506,0.039980223101712856,0.054361043054339246,0.0,0.09844250405037021,0.03999565229676959
7122,1.4428945439941172e-8,0.11631205810386214,0.03998753429518621,0.05425101944855684,0.0,0.04990107459916058,0.03998021286973269,0.05425101944855684,0.0,0.0983905641431178,0.03999564985359767
7126,1.4428915919111625e-8,0.11628233528171497,0.03998752788137974,0.05414121852418652,0.0,0.049844394071663876,0.03998020263824765,0.05414121852418652,0.0,0.09833862964823285,0.03999564741042581
7130,1.4428886837444733e-8,0.11625262252558928,0.03998752146790318,0.05403163983053395,0.0,0.049787730410929674,0.039980192407257455,0.05403163983053395,0.0,0.09828670056515128,0.03999564496725399
7134,1.4428858108340058e-8,0.11622291982975605,0.03998751505475625,0.053922282917817074,0.0,0.04973108360813636,0.03998018217676181,0.053922282917817074,0.0,0.09823477689330924,0.03999564252408222
7138,1.442882972537815e-8,0.11619322718849226,0.03998750864193892,0.05381314733716409,0.0,0.049674453654470915,0.03998017194676046,0.05381314733716409,0.0,0.09818285863214282,0.039995640080910506
7142,1.4428801842407296e-8,0.11616354459608043,0.03998750222945085,0.05370423264061168,0.0,0.049617840541129166,0.039980161717253104,0.05370423264061168,0.0,0.0981309457810882,0.039995637637738835
7146,1.4428774373111453e-8,0.11613387204680921,0.03998749581729194,0.05359553838110325,0.0,0.04956124425931598,0.039980151488239496,0.05359553838110325,0.0,0.09807903833958156,0.03999563519456722
7150,1.4428747391439983e-8,0.11610420953497325,0.03998748940546201,0.05348706411248696,0.0,0.04950466480024498,0.03998014125971933,0.05348706411248696,0.0,0.09802713630705921,0.03999563275139565
7154,1.4428720651088835e-8,0.11607455705487277,0.03998748299396086,0.05337880938951396,0.0,0.04944810215513875,0.03998013103169236,0.05337880938951396,0.0,0.0979752396829577,0.03999563030822413
7158,1.4428694466444029e-8,0.11604491460081408,0.03998747658278825,0.053270773767836566,0.0,0.04939155631522838,0.039980120804158276,0.053270773767836566,0.0,0.0979233484667132,0.03999562786505266
7162,1.4428668591381082e-8,0.11601528216710921,0.03998747017194413,0.05316295680400646,0.0,0.049335027271753984,0.03998011057711683,0.05316295680400646,0.0,0.09787146265776234,0.039995625421881245
7166,1.4428643020117302e-8,0.11598565974807615,0.03998746376142824,0.05305535805547281,0.0,0.049278515015964496,0.039980100350567746,0.05305535805547281,0.0,0.09781958225554159,0.03999562297870987
7170,1.4428617827045051e-8,0.11595604733803844,0.03998745735124038,0.05294797708058044,0.0,0.0492220195391174,0.03998009012451073,0.05294797708058044,0.0,0.09776770725948761,0.039995620535538554
7174,1.4428593246808972e-8,0.11592644493132594,0.039987450941380315,0.052840813438568154,0.0,0.04916554083247928,0.03998007989894552,0.052840813438568154,0.0,0.09771583766903698,0.039995618092367284
7178,1.4428568793367796e-8,0.11589685252227382,0.03998744453184797,0.052733866689566755,0.0,0.049109078887325096,0.03998006967387183,0.052733866689566755,0.0,0.09766397348362643,0.03999561564919607
7182,1.4428544781618939e-8,0.11586727010522342,0.0399874381226431,0.05262713639459732,0.0,0.04905263369493873,0.03998005944928941,0.05262713639459732,0.0,0.09761211470269271,0.0399956132060249
7186,1.4428521206197081e-8,0.11583769767452141,0.03998743171376563,0.052520622115569446,0.0,0.048996205246612655,0.039980049225197975,0.052520622115569446,0.0,0.09756026132567275,0.03999561076285378
7190,1.4428497821560077e-8,0.1158081352245209,0.039987425305215214,0.05241432341527935,0.0,0.04893979353364837,0.039980039001597245,0.05241432341527935,0.0,0.0975084133520034,0.03999560831968271
7194,1.4428474862757876e-8,0.11577858274958022,0.039987418896991776,0.052308239857408144,0.0,0.048883398547355614,0.03998002877848695,0.052308239857408144,0.0,0.09745657078112153,0.039995605876511686
7198,1.4428452244576e-8,0.11574904024406371,0.03998741248909508,0.05220237100651999,0.0,0.04882702027905308,0.03998001855586682,0.05220237100651999,0.0,0.0974047336124642,0.039995603433340715
7202,1.4428430042045895e-8,0.11571950770234136,0.03998740608152504,0.05209671642806043,0.0,0.04877065872006803,0.039980008333736584,0.05209671642806043,0.0,0.09735290184546845,0.0399956009901698
7206,1.4428408009932043e-8,0.11568998511878906,0.039987399674281346,0.05199127568835444,0.0,0.048714313861736344,0.03997999811209597,0.05199127568835444,0.0,0.09730107547957138,0.039995598546998926
7210,1.4428386383587419e-8,0.11566047248778813,0.03998739326736389,0.05188604835460474,0.0,0.048657985695402584,0.039979987890944695,0.05188604835460474,0.0,0.09724925451421029,0.0399955961038281
7214,1.4428365158179911e-8,0.11563096980372607,0.03998738686077241,0.05178103399489005,0.0,0.04860167421241994,0.0399799776702825,0.05178103399489005,0.0,0.0971974389488223,0.03999559366065733
7218,1.4428344088691899e-8,0.11560147706099573,0.03998738045450688,0.05167623217816324,0.0,0.04854537940415025,0.039979967450109115,0.05167623217816324,0.0,0.09714562878284476,0.03999559121748661
7222,1.4428323490776987e-8,0.11557199425399585,0.03998737404856704,0.05157164247424957,0.0,0.0484891012619638,0.03997995723042427,0.05157164247424957,0.0,0.09709382401571506,0.039995588774315936
7226,1.4428303119557949e-8,0.11554252137713086,0.03998736764295264,0.05146726445384503,0.0,0.048432839777239486,0.03997994701122767,0.05146726445384503,0.0,0.0970420246468705,0.03999558633114531
7230,1.4428282970483042e-8,0.11551305842481066,0.03998736123766364,0.051363097688514416,0.0,0.048376594941364814,0.03997993679251909,0.051363097688514416,0.0,0.0969902306757486,0.039995583887974744
7234,1.4428263279326005e-8,0.11548360539145101,0.039987354832699724,0.05125914175068969,0.0,0.04832036674573588,0.039979926574298226,0.05125914175068969,0.0,0.09693844210178701,0.03999558144480422
7238,1.4428243641240453e-8,0.11545416227147365,0.039987348428060815,0.051155396213668144,0.0,0.048264155181757286,0.03997991635656482,0.051155396213668144,0.0,0.09688665892442323,0.039995579001633745
7242,1.4428224612474616e-8,0.11542472905930538,0.039987342023746625,0.051051860651610784,0.0,0.048207960240842104,0.03997990613931859,0.051051860651610784,0.0,0.09683488114309491,0.039995576558463315
7246,1.4428205628141162e-8,0.11539530574937906,0.03998733561975701,0.0509485346395404,0.0,0.04815178191441194,0.039979895922559266,0.0509485346395404,0.0,0.09678310875723979,0.03999557411529295
7250,1.4428186924273658e-8,0.11536589233613315,0.03998732921609191,0.050845417753339936,0.0,0.04809562019389686,0.039979885706286605,0.050845417753339936,0.0,0.09673134176629554,0.03999557167212262
7254,1.442816873696835e-8,0.11533648881401141,0.03998732281275105,0.05074250956975076,0.0,0.04803947507073547,0.03997987549050033,0.05074250956975076,0.0,0.09667958016970013,0.039995569228952345
7258,1.4428150661697232e-8,0.11530709517746376,0.03998731640973421,0.05063980966637084,0.0,0.047983346536374795,0.03997986527520016,0.05063980966637084,0.0,0.09662782396689133,0.039995566785782116
7262,1.4428132854593462e-8,0.11527771142094552,0.03998731000704126,0.05053731762165307,0.0,0.04792723458227033,0.03997985506038583,0.05053731762165307,0.0,0.09657607315730712,0.03999556434261195
7266,1.4428115151506079e-8,0.11524833753891732,0.03998730360467202,0.05043503301490358,0.0,0.0478711391998861,0.03997984484605708,0.05043503301490358,0.0,0.09652432774038551,0.039995561899441825
7270,1.4428097948945394e-8,0.11521897352584591,0.03998729720262633,0.05033295542627991,0.0,0.047815060380694475,0.039979834632213634,0.05033295542627991,0.0,0.09647258771556462,0.03999555945627175
7274,1.4428080922706263e-8,0.11518961937620324,0.039987290800904005,0.05023108443678936,0.0,0.04775899811617616,0.03997982441885524,0.05023108443678936,0.0,0.09642085308228246,0.03999555701310172
7278,1.442806422915658e-8,0.11516027508446702,0.039987284399504865,0.05012941962828719,0.0,0.04770295239782039,0.039979814205981616,0.05012941962828719,0.0,0.09636912383997723,0.03999555456993174
7282,1.4428047624291565e-8,0.11513094064512042,0.03998727799842873,0.05002796058347508,0.0,0.047646923217124694,0.03997980399359251,0.05002796058347508,0.0,0.09631739998808724,0.03999555212676181
7286,1.442803142476125e-8,0.11510161605265234,0.03998727159767536,0.04992670688589919,0.0,0.04759091056559508,0.039979793781687624,0.04992670688589919,0.0,0.09626568152605068,0.03999554968359194
7290,1.4428015386672026e-8,0.11507230130155707,0.03998726519724463,0.049825658119948574,0.0,0.04753491443474582,0.03997978357026673,0.049825658119948574,0.0,0.09621396845330607,0.03999554724042211
7294,1.4427999586526004e-8,0.11504299638633472,0.039987258797136466,0.049724813870853535,0.0,0.04747893481609959,0.039979773359329555,0.049724813870853535,0.0,0.09616226076929164,0.039995544797252335
7298,1.442798402079328e-8,0.1150137013014905,0.03998725239735044,0.04962417372468376,0.0,0.047422971701187366,0.03997976314887581,0.04962417372468376,0.0,0.09611055847344599,0.03999554235408261
7302,1.4427968685995617e-8,0.11498441604153545,0.039987245997886695,0.04952373726834671,0.0,0.04736702508154846,0.039979752938905266,0.04952373726834671,0.0,0.09605886156520753,0.03999553991091293
7306,1.4427953578706876e-8,0.11495514060098619,0.03998723959874475,0.049423504089586005,0.0,0.047311094948730495,0.039979742729417615,0.049423504089586005,0.0,0.09600717004401496,0.03999553746774331
7310,1.4427938615466357e-8,0.1149258749743646,0.03998723319992467,0.049323473776979564,0.0,0.047255181294289295,0.03997973252041264,0.049323473776979564,0.0,0.09595548390930679,0.03999553502457373
7314,1.4427923873034093e-8,0.11489661915619827,0.03998722680142612,0.04922364591993803,0.0,0.04719928410978913,0.039979722311890044,0.04922364591993803,0.0,0.09590380316052183,0.039995532581404196
7318,1.4427909508305785e-8,0.11486737314102025,0.03998722040324896,0.04912402010870303,0.0,0.04714340338680254,0.039979712103849575,0.04912402010870303,0.0,0.09585212779709887,0.03999553013823472
7322,1.4427895277797152e-8,0.11483813692336906,0.03998721400539304,0.04902459593434559,0.0,0.047087539116910215,0.039979701896290964,0.04902459593434559,0.0,0.09580045781847664,0.03999552769506529
7326,1.442788125841434e-8,0.11480891049778859,0.039987207607858184,0.048925372988764315,0.0,0.04703169129170108,0.039979691689213954,0.048925372988764315,0.0,0.0957487932240941,0.03999552525189591
7330,1.4427867527110505e-8,0.11477969385882847,0.039987201210644224,0.04882635086468378,0.0,0.04697585990277235,0.03997968148261828,0.04882635086468378,0.0,0.09569713401339017,0.03999552280872658
7334,1.4427853920628832e-8,0.1147504870010434,0.03998719481375097,0.048727529155652934,0.0,0.04692004494172939,0.03997967127650368,0.048727529155652934,0.0,0.09564548018580385,0.0399955203655573
7338,1.442784043592858e-8,0.114721289918994,0.03998718841717827,0.048628907456043285,0.0,0.04686424640018592,0.03997966107086989,0.048628907456043285,0.0,0.09559383174077414,0.03999551792238807
7342,1.4427827150101183e-8,0.11469210260724587,0.03998718202092586,0.048530485361047336,0.0,0.046808464269763685,0.03997965086571664,0.048530485361047336,0.0,0.0955421886777402,0.03999551547921889
7346,1.4427814220367072e-8,0.11466292506037039,0.03998717562499372,0.04843226246667689,0.0,0.0467526985420927,0.039979640661043696,0.04843226246667689,0.0,0.09549055099614123,0.039995513036049764
7350,1.4427801403562887e-8,0.11463375727294403,0.03998716922938153,0.04833423836976144,0.0,0.046696949208810935,0.03997963045685077,0.04833423836976144,0.0,0.09543891869541639,0.03999551059288068
7354,1.4427788776910505e-8,0.11460459923954928,0.03998716283408918,0.04823641266794641,0.0,0.0466412162615651,0.039979620253137595,0.04823641266794641,0.0,0.09538729177500507,0.03999550814971165
7358,1.4427776337588882e-8,0.11457545095477331,0.039987156439116496,0.048138784959691594,0.0,0.046585499692009244,0.03997961004990394,0.048138784959691594,0.0,0.09533567023434648,0.039995505706542665
7362,1.4427764082818375e-8,0.1145463124132092,0.039987150044463314,0.04804135484426951,0.0,0.046529799491806155,0.03997959984714952,0.04804135484426951,0.0,0.09528405407288013,0.039995503263373734
7366,1.4427752009861477e-8,0.11451718360945526,0.03998714365012946,0.047944121921763685,0.0,0.04647411565262647,0.039979589644874095,0.047944121921763685,0.0,0.09523244329004539,0.03999550082020486
7370,1.4427740196106509e-8,0.11448806453811503,0.039987137256114746,0.04784708579306703,0.0,0.04641844816614902,0.03997957944307739,0.04784708579306703,0.0,0.09518083788528194,0.039995498377036025
7374,1.4427728398638396e-8,0.11445895519379774,0.03998713086241898,0.047750246059880326,0.0,0.046362797024060584,0.03997956924175914,0.047750246059880326,0.0,0.09512923785802918,0.03999549593386724
7378,1.4427716855096678e-8,0.11442985557111776,0.03998712446904202,0.04765360232471039,0.0,0.046307162218056266,0.0399795590409191,0.04765360232471039,0.0,0.09507764320772691,0.03999549349069851
7382,1.4427705482816553e-8,0.11440076566469481,0.039987118075983645,0.047557154190868575,0.0,0.046251543739838974,0.039979548840556996,0.047557154190868575,0.0,0.09502605393381473,0.03999549104752983
7386,1.4427694359342508e-8,0.11437168546915415,0.039987111683243745,0.047460901262469095,0.0,0.04619594158111984,0.039979538640672586,0.047460901262469095,0.0,0.09497447003573242,0.03999548860436119
7390,1.4427683241914903e-8,0.1143426149791263,0.03998710529082212,0.047364843144427474,0.0,0.046140355733618035,0.0399795284412656,0.047364843144427474,0.0,0.09492289151291984,0.03999548616119261
7394,1.442767244841006e-8,0.11431355418924698,0.03998709889871861,0.04726897944245879,0.0,0.046084786189060575,0.03997951824233578,0.04726897944245879,0.0,0.09487131836481673,0.039995483718024076
7398,1.4427661736141607e-8,0.11428450309415732,0.039987092506933046,0.04717330976307614,0.0,0.046029232939182665,0.03997950804388288,0.04717330976307614,0.0,0.09481975059086316,0.039995481274855596
7402,1.4427651102715721e-8,0.11425546168850391,0.03998708611546518,0.04707783371358909,0.0,0.04597369597572758,0.03997949784590662,0.04707783371358909,0.0,0.09476818819049908,0.03999547883168716
7406,1.4427640705946712e-8,0.11422642996693846,0.03998707972431498,0.0469825509021019,0.0,0.045918175290446325,0.03997948764840677,0.0469825509021019,0.0,0.09471663116316453,0.039995476388518775
7410,1.4427630543511168e-8,0.11419740792411806,0.03998707333348214,0.046887460937512025,0.0,0.04586267087509812,0.03997947745138305,0.046887460937512025,0.0,0.09466507950829958,0.03999547394535044
7414,1.4427620372863744e-8,0.11416839555470512,0.039987066942966554,0.04679256342950854,0.0,0.045807182721450034,0.039979467254835206,0.04679256342950854,0.0,0.09461353322534446,0.039995471502182155
7418,1.4427610432006407e-8,0.1141393928533673,0.03998706055276805,0.04669785798857044,0.0,0.04575171082127714,0.03997945705876299,0.04669785798857044,0.0,0.09456199231373937,0.039995469059013924
7422,1.4427600718719189e-8,0.11411039981477741,0.03998705416288647,0.046603344225965085,0.0,0.04569625516636235,0.039979446863166145,0.046603344225965085,0.0,0.09451045677292455,0.039995466615845736
7426,1.4427590990556271e-8,0.1140814164336138,0.03998704777332162,0.046509021753746604,0.0,0.045640815748496655,0.03997943666804442,0.046509021753746604,0.0,0.09445892660234043,0.0399954641726776
7430,1.4427581485618723e-8,0.11405244270455986,0.03998704138407335,0.04641489018475437,0.0,0.04558539255947882,0.03997942647339754,0.04641489018475437,0.0,0.09440740180142733,0.03999546172950951
7434,1.442757212169829e-8,0.1140234786223044,0.03998703499514141,0.04632094913261127,0.0,0.04552998559111572,0.039979416279225265,0.04632094913261127,0.0,0.09435588236962578,0.039995459286341475
7438,1.4427562896701849e-8,0.11399452418154125,0.039987028606525775,0.046227198211722206,0.0,0.04547459483522185,0.039979406085527344,0.046227198211722206,0.0,0.09430436830637619,0.03999545684317349
7442,1.442755388865458e-8,0.11396557937696972,0.03998702221822612,0.04613363703727256,0.0,0.045419220283619756,0.0399793958923035,0.04613363703727256,0.0,0.0942528596111192,0.039995454400005556
7446,1.4427544855268532e-8,0.11393664420329427,0.03998701583024237,0.0460402652252265,0.0,0.04536386192813981,0.0399793856995535,0.0460402652252265,0.0,0.0942013562832954,0.039995451956837666
7450,1.4427536034800626e-8,0.11390771865522435,0.03998700944257434,0.04594708239232546,0.0,0.045308519760620204,0.03997937550727708,0.04594708239232546,0.0,0.09414985832234557,0.03999544951366983
7454,1.442752742528003e-8,0.11387880272747508,0.039987003055221855,0.045854088156086624,0.0,0.04525319377290713,0.03997936531547399,0.045854088156086624,0.0,0.09409836572771035,0.039995447070502045
7458,1.4427518864594058e-8,0.11384989641476631,0.03998699666818477,0.04576128213480123,0.0,0.04519788395685433,0.03997935512414397,0.04576128213480123,0.0,0.09404687849883057,0.03999544462733431
7462,1.4427510270743783e-8,0.11382099971182347,0.03998699028146281,0.04566866394753312,0.0,0.04514259030432366,0.03997934493328675,0.04566866394753312,0.0,0.09399539663514711,0.03999544218416662
7466,1.4427502122359675e-8,0.11379211261337682,0.03998698389505598,0.04557623321411708,0.0,0.04508731280718461,0.039979334742902134,0.04557623321411708,0.0,0.09394392013610095,0.03999543974099898
7470,1.4427493937070765e-8,0.11376323511416223,0.03998697750896395,0.045483989555157395,0.0,0.04503205145731452,0.03997932455298981,0.045483989555157395,0.0,0.09389244900113307,0.03999543729783139
7474,1.4427485793134427e-8,0.11373436720892023,0.03998697112318663,0.04539193259202618,0.0,0.04497680624659848,0.03997931436354954,0.04539193259202618,0.0,0.09384098322968441,0.03999543485466386
7478,1.44274778489202e-8,0.11370550889239713,0.03998696473772385,0.045300061946861855,0.0,0.04492157716692942,0.03997930417458109,0.045300061946861855,0.0,0.09378952282119615,0.03999543241149636
7482,1.4427470022567113e-8,0.11367666015934363,0.039986958352575444,0.04520837724256768,0.0,0.044866364210207774,0.03997929398608419,0.04520837724256768,0.0,0.09373806777510933,0.03999542996832892
7486,1.4427462312327103e-8,0.11364782100451624,0.03998695196774124,0.04511687810281007,0.0,0.04481116736834212,0.0399792837980586,0.04511687810281007,0.0,0.09368661809086529,0.03999542752516154
7490,1.4427454796562787e-8,0.1136189914226764,0.039986945583220995,0.04502556415201712,0.0,0.044755986633248535,0.03997927361050406,0.04502556415201712,0.0,0.09363517376790524,0.0399954250819942
7494,1.4427447313405957e-8,0.11359017140859055,0.03998693919901469,0.04493443501537712,0.0,0.04470082199685086,0.039979263423420314,0.04493443501537712,0.0,0.09358373480567057,0.03999542263882691
7498,1.4427439781098558e-8,0.11356136095703051,0.0399869328151221,0.04484349031883689,0.0,0.044645673451080725,0.039979253236807136,0.04484349031883689,0.0,0.09353230120360256,0.039995420195659666
7502,1.4427432518336736e-8,0.11353256006277286,0.03998692643154296,0.04475272968910035,0.0,0.04459054098787725,0.03997924305066424,0.04475272968910035,0.0,0.09348087296114278,0.039995417752492476
7506,1.4427425523497365e-8,0.1135037687205996,0.03998692004827719,0.04466215275362692,0.0,0.04453542459918745,0.039979232864991394,0.04466215275362692,0.0,0.09342945007773266,0.039995415309325336
7510,1.4427418394553937e-8,0.11347498692529775,0.03998691366532458,0.04457175914063008,0.0,0.04448032427696593,0.039979222679788345,0.04457175914063008,0.0,0.09337803255281381,0.03999541286615824
7514,1.4427411450274068e-8,0.1134462146716593,0.039986907282685086,0.04448154847907572,0.0,0.04442524001317503,0.03997921249505485,0.04448154847907572,0.0,0.09332662038582784,0.03999541042299121
7518,1.4427404609020193e-8,0.1134174519544815,0.03998690090035841,0.04439152039868069,0.0,0.04437017179978468,0.03997920231079065,0.04439152039868069,0.0,0.09327521357621646,0.03999540797982421
7522,1.4427397789178147e-8,0.11338869876856661,0.03998689451834437,0.04430167452991132,0.0,0.044315119628772395,0.03997919212699548,0.04430167452991132,0.0,0.09322381212342132,0.03999540553665727
7526,1.4427391229499623e-8,0.1133599551087219,0.03998688813664286,0.04421201050398182,0.0,0.044260083492123424,0.039979181943669125,0.04421201050398182,0.0,0.09317241602688428,0.039995403093490374
7530,1.4427384768329548e-8,0.11333122096975985,0.03998688175525379,0.04412252795285276,0.0,0.04420506338183063,0.03997917176081132,0.04412252795285276,0.0,0.0931210252860472,0.03999540065032353
7534,1.4427378244034873e-8,0.11330249634649772,0.03998687537417688,0.044033226509229695,0.0,0.04415005928989433,0.03997916157842182,0.044033226509229695,0.0,0.093069639900352,0.039995398207156745
7538,1.4427371975519054e-8,0.11327378123375804,0.039986868993411945,0.0439441058065615,0.0,0.04409507120832259,0.03997915139650036,0.0439441058065615,0.0,0.09301825986924053,0.03999539576399
7542,1.4427365641020533e-8,0.1132450756263684,0.03998686261295892,0.04385516547903893,0.0,0.044040099129131025,0.039979141215046705,0.04385516547903893,0.0,0.0929668851921549,0.03999539332082331
7546,1.4427359559484485e-8,0.11321637951916139,0.03998685623281759,0.043766405161593115,0.0,0.04398514304434289,0.03997913103406061,0.043766405161593115,0.0,0.09291551586853726,0.03999539087765666
7550,1.4427353409191701e-8,0.11318769290697453,0.03998684985298773,0.0436778244898941,0.0,0.043930202945988886,0.03997912085354182,0.0436778244898941,0.0,0.09286415189782964,0.03999538843449007
7554,1.4427347429043167e-8,0.11315901578465024,0.03998684347346932,0.04358942310034929,0.0,0.04387527882610724,0.039979110673490095,0.04358942310034929,0.0,0.09281279327947438,0.03999538599132353
7558,1.442734161770237e-8,0.11313034814703642,0.039986837094262116,0.04350120063010193,0.0,0.043820370676743846,0.039979100493905184,0.04350120063010193,0.0,0.09276144001291356,0.039995383548157036
7562,1.4427335733596467e-8,0.11310168998898547,0.039986830715365886,0.043413156717029784,0.0,0.04376547848995203,0.03997909031478684,0.043413156717029784,0.0,0.09271009209758967,0.03999538110499059
7566,1.4427330095770793e-8,0.11307304130535509,0.039986824336780545,0.04332529099974342,0.0,0.043710602257792705,0.039979080136134805,0.04332529099974342,0.0,0.09265874953294498,0.03999537866182419
7570,1.4427324302519973e-8,0.11304440209100788,0.039986817958505914,0.04323760311758487,0.0,0.04365574197233424,0.03997906995794885,0.04323760311758487,0.0,0.09260741231842198,0.03999537621865785
7574,1.4427318833099377e-8,0.11301577234081117,0.039986811580541834,0.04315009271062616,0.0,0.043600897625652425,0.039979059780228726,0.04315009271062616,0.0,0.0925560804534632,0.039995373775491554
7578,1.4427313446011973e-8,0.11298715204963776,0.03998680520288815,0.04306275941966774,0.0,0.04354606920983066,0.03997904960297418,0.04306275941966774,0.0,0.09250475393751108,0.03999537133232531
7582,1.442730797986463e-8,0.11295854121236501,0.039986798825544644,0.04297560288623706,0.0,0.04349125671695984,0.03997903942618496,0.04297560288623706,0.0,0.09245343277000835,0.03999536888915912
7586,1.4427302673711435e-8,0.11292993982387536,0.03998679244851117,0.0428886227525871,0.0,0.043436460139138086,0.03997902924986084,0.0428886227525871,0.0,0.09240211695039766,0.03999536644599297
7590,1.4427297446281377e-8,0.11290134787905626,0.039986786071787635,0.04280181866169495,0.0,0.0433816794684712,0.039979019074001566,0.04280181866169495,0.0,0.09235080647812166,0.03999536400282687
7594,1.4427292296405761e-8,0.11287276537279989,0.03998677969537384,0.042715190257260234,0.0,0.043326914697072214,0.03997900889860689,0.042715190257260234,0.0,0.09229950135262313,0.039995361559660825
7598,1.4427287222934528e-8,0.11284419230000371,0.03998677331926953,0.042628737183703705,0.0,0.043272165817061815,0.039978998723676565,0.042628737183703705,0.0,0.09224820157334494,0.03999535911649483
7602,1.4427282304819726e-8,0.11281562865556993,0.03998676694347471,0.04254245908616586,0.0,0.04321743282056809,0.03997898854921036,0.04254245908616586,0.0,0.09219690713973006,0.03999535667332888
7606,1.4427277380772941e-8,0.11278707443440542,0.039986760567989055,0.04245635561050532,0.0,0.043162715699726115,0.03997897837520801,0.04245635561050532,0.0,0.0921456180512213,0.03999535423016299
7610,1.4427272529780153e-8,0.11275852963142237,0.03998675419281252,0.042370426403297516,0.0,0.04310801444667902,0.03997896820166929,0.042370426403297516,0.0,0.09209433430726185,0.03999535178699714
7614,1.4427267670671625e-8,0.11272999424153766,0.03998674781794485,0.042284671111833205,0.0,0.04305332905357677,0.03997895802859394,0.042284671111833205,0.0,0.09204305590729471,0.03999534934383134
7618,1.4427262962551166e-8,0.11270146825967316,0.039986741443385994,0.04219908938411697,0.0,0.042998659512576975,0.039978947855981745,0.04219908938411697,0.0,0.09199178285076301,0.03999534690066559
7622,1.4427258324280645e-8,0.11267295168075549,0.039986735069135665,0.04211368086886583,0.0,0.042944005815844434,0.039978937683832434,0.04211368086886583,0.0,0.09194051513710991,0.039995344457499894
7626,1.4427253754824297e-8,0.11264444449971642,0.03998672869519378,0.04202844521550775,0.0,0.04288936795555152,0.03997892751214577,0.04202844521550775,0.0,0.09188925276577871,0.039995342014334245
7630,1.4427249253161132e-8,0.11261594671149211,0.03998672232156016,0.04194338207418031,0.0,0.04283474592387766,0.039978917340921516,0.04194338207418031,0.0,0.0918379957362127,0.03999533957116865
7634,1.4427244818285138e-8,0.11258745831102408,0.039986715948234657,0.04185849109572911,0.0,0.042780139713009716,0.03997890717015942,0.04185849109572911,0.0,0.09178674404785518,0.0399953371280031
7638,1.4427240369119857e-8,0.11255897929325856,0.0399867095752171,0.04177377193170644,0.0,0.042725549315141984,0.039978896999859265,0.04177377193170644,0.0,0.09173549770014963,0.0399953346848376
7642,1.4427236225031809e-8,0.11253050965314633,0.03998670320250726,0.04168922423436988,0.0,0.04267097472247592,0.039978886830020766,0.04168922423436988,0.0,0.09168425669253955,0.03999533224167215
7646,1.442723198463098e-8,0.1125020493856436,0.03998669683010515,0.04160484765668075,0.0,0.04261641592722039,0.03997887666064373,0.04160484765668075,0.0,0.09163302102446846,0.03999532979850675
7650,1.4427227646969963e-8,0.11247359848571077,0.03998669045801038,0.04152064185230277,0.0,0.042561872921591345,0.03997886649172788,0.04152064185230277,0.0,0.09158179069537993,0.0399953273553414
7654,1.4427223611543695e-8,0.11244515694831372,0.03998668408622294,0.04143660647560067,0.0,0.04250734569781232,0.03997885632327299,0.04143660647560067,0.0,0.09153056570471763,0.0399953249121761
7658,1.442721963717601e-8,0.1124167247684226,0.03998667771474265,0.04135274118163869,0.0,0.04245283424811377,0.03997884615527882,0.04135274118163869,0.0,0.09147934605192531,0.03999532246901085
7662,1.4427215562789085e-8,0.11238830194101264,0.039986671343569376,0.041269045626179196,0.0,0.04239833856473354,0.039978835987745126,0.041269045626179196,0.0,0.09142813173644664,0.039995320025845646
7666,1.4427211707833457e-8,0.11235988846106375,0.03998666497270286,0.04118551946568126,0.0,0.04234385863991683,0.039978825820671665,0.04118551946568126,0.0,0.09137692275772562,0.0399953175826805
7670,1.4427207751087392e-8,0.11233148432356091,0.03998665860214304,0.04110216235729933,0.0,0.04228939446591586,0.0399788156540582,0.04110216235729933,0.0,0.09132571911520601,0.039995315139515396
7674,1.442720393194167e-8,0.1123030895234937,0.03998665223188967,0.04101897395888167,0.0,0.04223494603499025,0.03997880548790449,0.04101897395888167,0.0,0.09127452080833173,0.039995312696350344
7678,1.4427200089371517e-8,0.11227470405585624,0.0399866458619427,0.04093595392896906,0.0,0.042180513339406665,0.039978795322210305,0.04093595392896906,0.0,0.09122332783654692,0.03999531025318535
7682,1.4427196462793653e-8,0.11224632791564784,0.03998663949230185,0.04085310192679343,0.0,0.042126096371439006,0.03997878515697539,0.04085310192679343,0.0,0.09117214019929551,0.03999530781002039
7686,1.442719289120808e-8,0.11221796109787249,0.039986633122967026,0.040770417612276344,0.0,0.04207169512336843,0.039978774992199505,0.040770417612276344,0.0,0.09112095789602168,0.03999530536685549
7690,1.4427189213627928e-8,0.11218960359753871,0.03998662675393807,0.040687900646027675,0.0,0.042017309587483086,0.03997876482788243,0.040687900646027675,0.0,0.0910697809261695,0.039995302923690634
7694,1.4427185749592034e-8,0.11216125540966011,0.039986620385214826,0.040605550689344204,0.0,0.04196293975607861,0.03997875466402392,0.040605550689344204,0.0,0.09101860928918334,0.03999530048052584
7698,1.4427182258051604e-8,0.11213291652925488,0.03998661401679713,0.04052336740420826,0.0,0.041908585621457585,0.03997874450062372,0.04052336740420826,0.0,0.09096744298450746,0.039995298037361085
7702,1.442717881831195e-8,0.11210458695134584,0.03998660764868475,0.04044135045328627,0.0,0.04185424717592965,0.0399787343376816,0.04044135045328627,0.0,0.09091628201158619,0.03999529559419638
7706,1.4427175349519226e-8,0.11207626667096082,0.03998660128087768,0.04035949949992738,0.0,0.04179992441181166,0.03997872417519734,0.04035949949992738,0.0,0.09086512636986388,0.03999529315103173
7710,1.4427172011087465e-8,0.11204795568313204,0.039986594913375605,0.04027781420816216,0.0,0.04174561732142763,0.039978714013170685,0.04027781420816216,0.0,0.09081397605878509,0.03999529070786712
7714,1.4427168802270645e-8,0.11201965398289679,0.03998658854617845,0.040196294242701124,0.0,0.041691325897108666,0.0399787038516014,0.040196294242701124,0.0,0.09076283107779433,0.03999528826470257
7718,1.4427165562162893e-8,0.11199136156529672,0.03998658217928605,0.04011493926893337,0.0,0.04163705013119292,0.03997869369048925,0.04011493926893337,0.0,0.09071169142633614,0.039995285821538065
7722,1.4427162290039996e-8,0.11196307842537871,0.03998657581269826,0.040033748952925295,0.0,0.04158279001602574,0.039978683529834004,0.040033748952925295,0.0,0.09066055710385516,0.03999528337837361
7726,1.4427159145360405e-8,0.11193480455819368,0.0399865694464149,0.03995272296141911,0.0,0.04152854554395939,0.03997867336963542,0.03995272296141911,0.0,0.09060942810979611,0.0399952809352092
7730,1.4427156047335812e-8,0.11190653995879778,0.03998656308043583,0.03987186096183152,0.0,0.04147431670735342,0.03997866320989325,0.03987186096183152,0.0,0.09055830444360383,0.03999527849204485
7734,1.4427152915187914e-8,0.1118782846222516,0.03998655671476083,0.03979116262225236,0.0,0.04142010349857417,0.03997865305060728,0.03979116262225236,0.0,0.09050718610472293,0.03999527604888054
7738,1.4427150068578159e-8,0.11185003854362048,0.03998655034938983,0.039710627611443276,0.0,0.041365905909995185,0.03997864289177726,0.039710627611443276,0.0,0.09045607309259843,0.03999527360571629
7742,1.4427147026320203e-8,0.11182180171797425,0.0399865439843226,0.03963025559883627,0.0,0.04131172393399703,0.03997863273340295,0.03963025559883627,0.0,0.09040496540667524,0.03999527116255208
7746,1.4427144108095189e-8,0.11179357414038768,0.039986537619559025,0.039550046254532394,0.0,0.04125755756296727,0.039978622575484124,0.039550046254532394,0.0,0.09035386304639828,0.039995268719387925
7750,1.4427141313250951e-8,0.11176535580594016,0.03998653125509895,0.039469999249300454,0.0,0.04120340678930057,0.039978612418020545,0.039469999249300454,0.0,0.0903027660112127,0.03999526627622382
7754,1.4427138400888199e-8,0.11173714670971553,0.03998652489094221,0.03939011425457553,0.0,0.041149271605398455,0.039978602261011985,0.03939011425457553,0.0,0.09025167430056354,0.03999526383305976
7758,1.4427135690716869e-8,0.11170894684680248,0.039986518527088656,0.03931039094245774,0.0,0.04109515200366949,0.03997859210445819,0.03931039094245774,0.0,0.09020058791389592,0.03999526138989576
7762,1.4427132781685179e-8,0.11168075621229438,0.039986512163538136,0.03923082898571084,0.0,0.04104104797652941,0.03997858194835895,0.03923082898571084,0.0,0.09014950685065506,0.0399952589467318
7766,1.442713015369288e-8,0.1116525748012888,0.03998650580029042,0.03915142805776091,0.0,0.04098695951640052,0.03997857179271401,0.03915142805776091,0.0,0.09009843111028634,0.039995256503567896
7770,1.4427127565877948e-8,0.11162440260888848,0.039986499437345426,0.03907218783269497,0.0,0.040932886615712524,0.03997856163752315,0.03907218783269497,0.0,0.09004736069223507,0.03999525406040404
7774,1.4427124857473105e-8,0.11159623963020052,0.039986493074703054,0.03899310798525966,0.0,0.040878829266901826,0.03997855148278614,0.03899310798525966,0.0,0.08999629559594655,0.03999525161724023
7778,1.442712226814802e-8,0.11156808586033659,0.039986486712362955,0.03891418819085997,0.0,0.040824787462411784,0.03997854132850272,0.03891418819085997,0.0,0.08994523582086625,0.039995249174076465
7782,1.4427119637152883e-8,0.11153994129441314,0.039986480350325246,0.038835428125557805,0.0,0.040770761194692785,0.03997853117467269,0.038835428125557805,0.0,0.08989418136643972,0.03999524673091276
7786,1.4427117284260315e-8,0.11151180592755099,0.03998647398858949,0.0387568274660707,0.0,0.040716750456202044,0.03997852102129579,0.0387568274660707,0.0,0.08984313223211256,0.0399952442877491
7790,1.4427114808480525e-8,0.11148367975487583,0.039986467627155776,0.03867838588977053,0.0,0.04066275523940379,0.03997851086837181,0.03867838588977053,0.0,0.08979208841733033,0.03999524184458549
7794,1.4427112369431736e-8,0.11145556277151769,0.03998646126602379,0.03860010307468212,0.0,0.040608775536769046,0.0399785007159005,0.03860010307468212,0.0,0.08974104992153868,0.03999523940142193
7798,1.4427109966568936e-8,0.11142745497261108,0.03998645490519335,0.03852197869948194,0.0,0.040554811340775765,0.039978490563881613,0.03852197869948194,0.0,0.08969001674418345,0.03999523695825843
7802,1.4427107599355529e-8,0.1113993563532956,0.03998644854466444,0.03844401244349688,0.0,0.0405008626439088,0.039978480412314964,0.03844401244349688,0.0,0.0896389888847103,0.03999523451509497
7806,1.4427105187176637e-8,0.11137126690871488,0.039986442184436866,0.03836620398670275,0.0,0.040446929438659816,0.03997847026120029,0.03836620398670275,0.0,0.0895879663425652,0.03999523207193156
7810,1.4427102809596976e-8,0.11134318663401735,0.03998643582451043,0.038288553009723135,0.0,0.040393011717527474,0.039978460110537364,0.038288553009723135,0.0,0.08953694911719401,0.0399952296287682
7814,1.4427100626274475e-8,0.11131511552435605,0.03998642946488501,0.03821105919382798,0.0,0.04033910947301722,0.039978449960325964,0.03821105919382798,0.0,0.08948593720804274,0.03999522718560489
7818,1.4427098396446742e-8,0.11128705357488829,0.03998642310556045,0.038133722220932385,0.0,0.04028522269764123,0.03997843981056584,0.038133722220932385,0.0,0.08943493061455739,0.039995224742441625
7822,1.4427096279786581e-8,0.11125900078077619,0.039986416746536586,0.038056541773595166,0.0,0.040231351383918625,0.03997842966125678,0.038056541773595166,0.0,0.08938392933618397,0.03999522229927841
7826,1.4427094035546265e-8,0.11123095713718625,0.03998641038781322,0.03797951753501764,0.0,0.04017749552437535,0.039978419512398534,0.03797951753501764,0.0,0.08933293337236878,0.039995219856115254
7830,1.4427091823413632e-8,0.11120292263928966,0.039986404029390236,0.03790264918904235,0.0,0.04012365511154414,0.03997840936399089,0.03790264918904235,0.0,0.08928194272255793,0.039995217412952144
7834,1.4427089803083722e-8,0.11117489728226185,0.039986397671267576,0.03782593642015167,0.0,0.04006983013796441,0.039978399216033626,0.03782593642015167,0.0,0.08923095738619764,0.03999521496978908
7838,1.442708781391589e-8,0.11114688106128294,0.03998639131344493,0.03774937891346656,0.0,0.04001602059618255,0.03997838906852647,0.03774937891346656,0.0,0.08917997736273427,0.03999521252662607
7842,1.4427085695276372e-8,0.11111887397153779,0.03998638495592222,0.037672976354745334,0.0,0.039962226478751826,0.03997837892146924,0.037672976354745334,0.0,0.0891290026516142,0.0399952100834631
7846,1.4427083686966707e-8,0.11109087600821517,0.03998637859869924,0.037596728430382274,0.0,0.03990844777823181,0.03997836877486167,0.037596728430382274,0.0,0.08907803325228383,0.03999520764030019
7850,1.442708170845259e-8,0.11106288716650885,0.03998637224177595,0.03752063482740638,0.0,0.03985468448718934,0.03997835862870355,0.03752063482740638,0.0,0.08902706916418972,0.039995205197137326
7854,1.4427079759292083e-8,0.11103490744161681,0.039986365885152135,0.03744469523348007,0.0,0.03980093659819765,0.03997834848299466,0.03744469523348007,0.0,0.08897611038677833,0.03999520275397452
7858,1.442707791913524e-8,0.11100693682874178,0.03998635952882759,0.03736890933689798,0.0,0.03974720410383701,0.03997833833773475,0.03736890933689798,0.0,0.08892515691949623,0.03999520031081175
7862,1.4427075947296007e-8,0.11097897532309065,0.03998635317280221,0.03729327682658556,0.0,0.03969348699669419,0.0399783281929236,0.03729327682658556,0.0,0.08887420876179017,0.03999519786764904
7866,1.4427074083608694e-8,0.11095102291987499,0.03998634681707593,0.03721779739209786,0.0,0.03963978526936287,0.03997831804856099,0.03721779739209786,0.0,0.0888232659131069,0.03999519542448638
7870,1.4427072247571396e-8,0.11092307961431061,0.039986340461648444,0.03714247072361829,0.0,0.03958609891444318,0.03997830790464668,0.03714247072361829,0.0,0.0887723283728931,0.039995192981323764
7874,1.4427070438773724e-8,0.11089514540161807,0.03998633410651961,0.03706729651195728,0.0,0.03953242792454219,0.03997829776118044,0.03706729651195728,0.0,0.08872139614059564,0.039995190538161196
7878,1.4427068736897339e-8,0.1108672202770222,0.039986327751689414,0.03699227444855104,0.0,0.03947877229227363,0.03997828761816206,0.03699227444855104,0.0,0.08867046921566135,0.039995188094998683
7882,1.4427066901286998e-8,0.11083930423575224,0.03998632139715764,0.03691740422546034,0.0,0.03942513201025788,0.039978277475591295,0.03691740422546034,0.0,0.0886195475975374,0.03999518565183622
7886,1.4427065171807609e-8,0.11081139727304186,0.039986315042924055,0.03684268553536913,0.0,0.03937150707112187,0.03997826733346792,0.03684268553536913,0.0,0.08856863128567052,0.03999518320867381
7890,1.4427063548072607e-8,0.11078349938412932,0.03998630868898864,0.03676811807158341,0.0,0.03931789746749945,0.03997825719179173,0.03676811807158341,0.0,0.088517720279508,0.039995180765511444
7894,1.4427061709358578e-8,0.11075561056425723,0.03998630233535114,0.03669370152802986,0.0,0.03926430319203085,0.03997824705056247,0.03669370152802986,0.0,0.08846681457849677,0.039995178322349126
7898,1.4427060215890467e-8,0.11072773080867235,0.03998629598201143,0.03661943559925469,0.0,0.03921072423736309,0.039978236909779925,0.03661943559925469,0.0,0.08841591418208414,0.039995175879186856
7902,1.4427058506698894e-8,0.11069986011262622,0.03998628962896939,0.036545319980422306,0.0,0.03915716059614991,0.039978226769443875,0.036545319980422306,0.0,0.08836501908971732,0.03999517343602464
7906,1.4427056981848318e-8,0.11067199847137461,0.03998628327622486,0.03647135436731406,0.0,0.03910361226105143,0.03997821662955408,0.03647135436731406,0.0,0.08831412930084352,0.039995170992862476
7910,1.4427055400723097e-8,0.11064414588017779,0.03998627692377768,0.03639753845632705,0.0,0.03905007922473467,0.03997820649011033,0.03639753845632705,0.0,0.08826324481491019,0.03999516854970036
7914,1.442705376297007e-8,0.11061630233430017,0.03998627057162765,0.03632387194447283,0.0,0.03899656147987305,0.03997819635111238,0.03632387194447283,0.0,0.08821236563136478,0.0399951661065383
7918,1.4427052308498086e-8,0.11058846782901069,0.03998626421977468,0.03625035452937624,0.0,0.03894305901914661,0.039978186212560024,0.03625035452937624,0.0,0.08816149174965467,0.03999516366337628
7922,1.4427050796707276e-8,0.11056064235958289,0.03998625786821872,0.036176985909274054,0.0,0.03888957183524218,0.03997817607445304,0.036176985909274054,0.0,0.0881106231692274,0.03999516122021431
7926,1.4427049227259939e-8,0.11053282592129425,0.039986251516959406,0.0361037657830138,0.0,0.038836099920852865,0.03997816593679118,0.0361037657830138,0.0,0.08805975988953059,0.03999515877705239
7930,1.4427047840080275e-8,0.11050501850942691,0.03998624516599668,0.03603069385005255,0.0,0.03878264326867844,0.03997815579957423,0.03603069385005255,0.0,0.08800890191001187,0.03999515633389052
7934,1.442704639458361e-8,0.11047722011926728,0.03998623881533044,0.03595776981045563,0.0,0.03872920187142541,0.03997814566280197,0.03595776981045563,0.0,0.08795804923011889,0.039995153890728705
7938,1.4427044970532497e-8,0.11044943074610605,0.03998623246496051,0.03588499336489539,0.0,0.03867577572180649,0.03997813552647418,0.03588499336489539,0.0,0.08790720184929941,0.03999515144756694
7942,1.4427043487523019e-8,0.1104216503852383,0.039986226114886676,0.035812364214650116,0.0,0.03862236481254135,0.039978125390590626,0.035812364214650116,0.0,0.0878563597670013,0.03999514900440522
7946,1.4427042185499019e-8,0.11039387903196367,0.039986219765108924,0.03573988206160257,0.0,0.0385689691363559,0.03997811525515109,0.03573988206160257,0.0,0.08780552298267237,0.03999514656124355
7950,1.442704082389435e-8,0.11036611668158587,0.039986213415626956,0.03566754660823894,0.0,0.038515588685982746,0.03997810512015534,0.03566754660823894,0.0,0.08775469149576065,0.039995144118081936
7954,1.442703932231934e-8,0.1103383633294128,0.03998620706644071,0.035595357557647554,0.0,0.038462223454160706,0.03997809498560317,0.035595357557647554,0.0,0.08770386530571403,0.03999514167492036
7958,1.4427038160988253e-8,0.11031061897075704,0.039986200717550026,0.03552331461351766,0.0,0.038408873433635506,0.03997808485149433,0.03552331461351766,0.0,0.08765304441198059,0.03999513923175884
7962,1.4427036779006089e-8,0.1102828836009353,0.03998619436895476,0.03545141748013824,0.0,0.03835553861715897,0.03997807471782863,0.03545141748013824,0.0,0.08760222881400836,0.03999513678859737
7966,1.442703549642483e-8,0.11025515721526855,0.03998618802065476,0.03537966586239675,0.0,0.038302218997489736,0.03997806458460582,0.03537966586239675,0.0,0.0875514185112456,0.03999513434543595
7970,1.4427034312957649e-8,0.1102274398090822,0.03998618167264988,0.03530805946577801,0.0,0.038248914567392725,0.03997805445182571,0.03530805946577801,0.0,0.0875006135031404,0.03999513190227458
7974,1.44270330681512e-8,0.11019973137770578,0.039986175324939914,0.035236597996362834,0.0,0.03819562531963938,0.03997804431948804,0.035236597996362834,0.0,0.08744981378914121,0.039995129459113266
7978,1.442703184181277e-8,0.11017203191647326,0.03998616897752483,0.03516528116082696,0.0,0.03814235124700758,0.03997803418759261,0.03516528116082696,0.0,0.08739901936869623,0.03999512701595199
7982,1.4427030633668396e-8,0.11014434142072285,0.03998616263040435,0.03509410866643978,0.0,0.03808909234228173,0.039978024056139184,0.03509410866643978,0.0,0.08734823024125386,0.03999512457279077
7986,1.4427029363362603e-8,0.11011665988579693,0.039986156283578406,0.03502308022106316,0.0,0.03803584859825253,0.03997801392512756,0.03502308022106316,0.0,0.08729744640626261,0.0399951221296296
7990,1.4427028190800706e-8,0.11008898730704238,0.039986149937046876,0.03495219553315024,0.0,0.03798262000771731,0.03997800379455751,0.03495219553315024,0.0,0.08724666786317097,0.039995119686468475
7994,1.4427026955549477e-8,0.11006132367981011,0.039986143590809556,0.03488145431174419,0.0,0.03792940656347956,0.03997799366442881,0.03488145431174419,0.0,0.08719589461142743,0.039995117243307406
7998,1.4427025977693456e-8,0.11003366899945544,0.03998613724486627,0.034810856266477175,0.0,0.037876208258349364,0.039977983534741225,0.034810856266477175,0.0,0.08714512665048062,0.039995114800146385
8002,1.4427024856550059e-8,0.11000602326133772,0.039986130899216966,0.034740401107568944,0.0,0.037823025085143146,0.03997797340549456,0.034740401107568944,0.0,0.0870943639797793,0.03999511235698541
8006,1.4427023752039928e-8,0.10997838646082077,0.03998612455386135,0.03467008854582576,0.0,0.037769857036683695,0.03997796327668857,0.03467008854582576,0.0,0.0870436065987722,0.03999510991382449
8010,1.442702258383096e-8,0.10995075859327275,0.03998611820879952,0.03459991829263923,0.0,0.037716704105800324,0.03997795314832307,0.03459991829263923,0.0,0.08699285450690797,0.039995107470663614
8014,1.442702159193677e-8,0.10992313965406557,0.039986111864031094,0.03452989005998506,0.0,0.03766356628532841,0.0399779430203978,0.03452989005998506,0.0,0.08694210770363557,0.03999510502750279
8018,1.4427020455775241e-8,0.10989552963857599,0.03998610551955602,0.03446000356042187,0.0,0.037610443568110184,0.03997793289291257,0.03446000356042187,0.0,0.08689136618840394,0.03999510258434202
8022,1.4427019495453278e-8,0.10986792854218441,0.03998609917537414,0.03439025850709017,0.0,0.03755733594699369,0.03997792276586715,0.03439025850709017,0.0,0.08684062996066193,0.039995100141181295
8026,1.4427018470481128e-8,0.10984033636027579,0.03998609283148533,0.034320654613710914,0.0,0.037504243414833584,0.039977912639261315,0.034320654613710914,0.0,0.08678989901985856,0.03999509769802062
8030,1.442701730054424e-8,0.10981275308823932,0.03998608648788936,0.03425119159458454,0.0,0.03745116596449105,0.03997790251309485,0.03425119159458454,0.0,0.08673917336544308,0.039995095254859996
8034,1.442701638584543e-8,0.10978517872146831,0.03998608014458623,0.03418186916458972,0.0,0.03739810358883324,0.039977892387367535,0.03418186916458972,0.0,0.08668845299686445,0.03999509281169942
8038,1.4427015485905455e-8,0.10975761325536,0.03998607380157566,0.03411268703918217,0.0,0.03734505628073379,0.03997788226207915,0.03411268703918217,0.0,0.08663773791357195,0.0399950903685389
8042,1.4427014520419556e-8,0.10973005668531624,0.039986067458857626,0.034043644934393526,0.0,0.037292024033072566,0.039977872137229496,0.034043644934393526,0.0,0.08658702811501473,0.03999508792537842
8046,1.4427013489172057e-8,0.10970250900674286,0.03998606111643186,0.033974742566830134,0.0,0.03723900683873593,0.03997786201281833,0.033974742566830134,0.0,0.0865363236006422,0.039995085482217994
8050,1.4427012472036074e-8,0.10967497021504999,0.039986054774298285,0.03390597965367199,0.0,0.03718600469061641,0.03997785188884544,0.03390597965367199,0.0,0.08648562436990366,0.03999508303905762
8054,1.4427011709059368e-8,0.10964744030565177,0.039986048432456754,0.03383735591267142,0.0,0.037133017581612804,0.03997784176531063,0.03383735591267142,0.0,0.08643493042224866,0.0399950805958973
8058,1.4427010799607239e-8,0.10961991927396655,0.03998604209090708,0.033768871062152025,0.0,0.0370800455046302,0.039977831642213635,0.033768871062152025,0.0,0.08638424175712663,0.03999507815273702
8062,1.4427009903647895e-8,0.10959240711541691,0.039986035749649186,0.033700524821007515,0.0,0.03702708845257985,0.03997782151955429,0.033700524821007515,0.0,0.08633355837398693,0.03999507570957679
8066,1.4427008940895424e-8,0.10956490382542947,0.03998602940868281,0.03363231690870053,0.0,0.03697414641837948,0.039977811397332336,0.03363231690870053,0.0,0.08628288027227941,0.03999507326641662
8070,1.442700815140963e-8,0.1095374093994352,0.039986023068008,0.0335642470452615,0.0,0.03692121939495283,0.03997780127554759,0.0335642470452615,0.0,0.08623220745145355,0.03999507082325649
8074,1.442700721465358e-8,0.10950992383286895,0.03998601672762447,0.033496314951287486,0.0,0.03686830737523004,0.03997779115419982,0.033496314951287486,0.0,0.08618153991095905,0.039995068380096414
8078,1.4427006370692875e-8,0.10948244712116983,0.03998601038753203,0.03342852034794112,0.0,0.036815410352147415,0.039977781033288806,0.03342852034794112,0.0,0.08613087765024574,0.039995065936936386
8082,1.4427005619338996e-8,0.10945497925978116,0.039986004047730714,0.033360862956949296,0.0,0.03676252831864748,0.039977770912814334,0.033360862956949296,0.0,0.08608022066876345,0.039995063493776406
8086,1.442700480023479e-8,0.10942752024415033,0.03998599770822019,0.03329334250060214,0.0,0.03670966126767912,0.03997776079277619,0.03329334250060214,0.0,0.08602956896596206,0.03999506105061648
8090,1.4427003993282859e-8,0.10940007006972871,0.03998599136900046,0.033225958701751865,0.0,0.03665680919219709,0.03997775067317416,0.033225958701751865,0.0,0.08597892254129151,0.0399950586074566
8094,1.4427003118217356e-8,0.10937262873197211,0.03998598503007125,0.03315871128381159,0.0,0.03660397208516273,0.039977740554008025,0.03315871128381159,0.0,0.08592828139420179,0.03999505616429678
8098,1.4427002335031926e-8,0.10934519622634016,0.03998597869143257,0.03309159997075427,0.0,0.036551149939543295,0.03997773043527758,0.03309159997075427,0.0,0.08587764552414297,0.03999505372113699
8102,1.4427001643551656e-8,0.10931777254829653,0.03998597235308413,0.03302462448711144,0.0,0.036498342748312276,0.039977720316982594,0.03302462448711144,0.0,0.08582701493056513,0.03999505127797727
8106,1.4427000883432733e-8,0.10929035769330928,0.03998596601502586,0.0329577845579723,0.0,0.03644555050444929,0.03997771019912286,0.0329577845579723,0.0,0.08577638961291834,0.03999504883481759
8110,1.4426999974419738e-8,0.1092629516568504,0.03998595967725762,0.03289107990898234,0.0,0.036392773200940365,0.03997770008169816,0.03289107990898234,0.0,0.08572576957065303,0.039995046391657955
8114,1.442699931677359e-8,0.10923555443439603,0.03998595333977925,0.032824510266342366,0.0,0.036340010830777335,0.03997768996470829,0.032824510266342366,0.0,0.08567515480321934,0.03999504394849838
8118,1.4426998589986843e-8,0.10920816602142618,0.03998594700259062,0.03275807535680734,0.0,0.036287263386958465,0.03997767984815302,0.03275807535680734,0.0,0.08562454531006776,0.03999504150533885
8122,1.4426997793897184e-8,0.10918078641342513,0.0399859406656916,0.03269177490768525,0.0,0.03623453086248787,0.03997766973203215,0.03269177490768525,0.0,0.08557394109064849,0.03999503906217937
8126,1.4426997248687275e-8,0.10915341560588125,0.039985934329081985,0.03262560864683599,0.0,0.03618181325037595,0.03997765961634545,0.03262560864683599,0.0,0.08552334214441204,0.03999503661901994
8130,1.4426996393599838e-8,0.10912605359428687,0.03998592799276159,0.032559576302670284,0.0,0.0361291105436393,0.03997764950109271,0.032559576302670284,0.0,0.08547274847080895,0.03999503417586056
8134,1.44269957890792e-8,0.10909870037413846,0.03998592165673053,0.03249367760414851,0.0,0.03607642273530058,0.03997763938627375,0.03249367760414851,0.0,0.0854221600692898,0.039995031732701226
8138,1.4426995114629851e-8,0.10907135594093642,0.03998591532098839,0.03242791228077961,0.0,0.036023749818388365,0.03997762927188831,0.03242791228077961,0.0,0.0853715769393052,0.03999502928954195
8142,1.4426994450186688e-8,0.1090440202901853,0.03998590898553514,0.032362280062619986,0.0,0.035971091785937624,0.039977619157936205,0.032362280062619986,0.0,0.08532099908030585,0.03999502684638272
8146,1.4426993875687015e-8,0.10901669341739366,0.0399859026503706,0.032296780680272405,0.0,0.03591844863098905,0.03997760904441721,0.032296780680272405,0.0,0.08527042649174248,0.039995024403223535
8150,1.4426993230813171e-8,0.10898937531807404,0.03998589631549469,0.032231413864884866,0.0,0.035865820346589736,0.03997759893133112,0.032231413864884866,0.0,0.08521985917306589,0.0399950219600644
8154,1.442699259550675e-8,0.10896206598774312,0.03998588998090722,0.032166179348149485,0.0,0.03581320692579273,0.03997758881867772,0.032166179348149485,0.0,0.08516929712372687,0.039995019516905324
8158,1.4426991809454484e-8,0.1089347654219214,0.039985883646608024,0.03210107686230149,0.0,0.035760608361656995,0.03997757870645678,0.03210107686230149,0.0,0.08511874034317643,0.03999501707374629
8162,1.4426991353030542e-8,0.10890747361613358,0.039985877312597,0.032036106140118,0.0,0.03570802464724769,0.03997756859466812,0.032036106140118,0.0,0.0850681888308655,0.03999501463058731
8166,1.4426990665497525e-8,0.10888019056590852,0.03998587097887409,0.03197126691491696,0.0,0.03565545577563611,0.03997755848331151,0.03197126691491696,0.0,0.08501764258624507,0.039995012187428375
8170,1.4426990067062236e-8,0.10885291626677858,0.039985864645439004,0.0319065589205561,0.0,0.03560290173989937,0.03997754837238674,0.0319065589205561,0.0,0.08496710160876628,0.039995009744269484
8174,1.4426989557591162e-8,0.10882565071428067,0.039985858312291664,0.03184198189143178,0.0,0.035550362533120716,0.039977538261893604,0.03184198189143178,0.0,0.0849165658978803,0.039995007301110656
8178,1.442698881660981e-8,0.10879839390395532,0.03998585197943188,0.03177753556247795,0.0,0.0354978381483894,0.03997752815183188,0.03177753556247795,0.0,0.08486603545303832,0.03999500485795187
8182,1.4426988324502435e-8,0.10877114583134721,0.03998584564685963,0.03171321966916499,0.0,0.03544532857880056,0.03997751804220137,0.03171321966916499,0.0,0.08481551027369141,0.03999500241479314
8186,1.4426987760798462e-8,0.10874390649200487,0.03998583931457472,0.031649033947498774,0.0,0.035392833817455546,0.039977507933001866,0.031649033947498774,0.0,0.08476499035929108,0.03999499997163445
8190,1.4426987205457748e-8,0.10871667588148108,0.03998583298257692,0.031584978134019386,0.0,0.03534035385746157,0.03997749782423313,0.031584978134019386,0.0,0.08471447570928865,0.039994997528475816
8194,1.442698665835615e-8,0.1086894539953323,0.039985826650866176,0.031521051965800184,0.0,0.03528788869193182,0.039977487715894974,0.031521051965800184,0.0,0.08466396632313553,0.03999499508531724
8198,1.4426986119371403e-8,0.10866224082911909,0.03998582031944238,0.03145725518044665,0.0,0.03523543831398557,0.03997747760798719,0.03145725518044665,0.0,0.08461346220028325,0.039994992642158694
8202,1.442698566846882e-8,0.10863503637840591,0.039985813988305266,0.031393587516095355,0.0,0.03518300271674792,0.03997746750050956,0.031393587516095355,0.0,0.08456296334018336,0.03999499019900021
8206,1.4426985145358317e-8,0.10860784063876128,0.03998580765745487,0.03133004871141283,0.0,0.035130581893349874,0.03997745739346188,0.03133004871141283,0.0,0.08451246974228732,0.03999498775584178
8210,1.4426984469837419e-8,0.10858065360575755,0.03998580132689093,0.03126663850559462,0.0,0.035078175836928606,0.039977447286843944,0.03126663850559462,0.0,0.08446198140604692,0.03999498531268339
8214,1.442698404221932e-8,0.10855347527497106,0.03998579499661324,0.031203356638364044,0.0,0.03502578454062699,0.039977437180655516,0.031203356638364044,0.0,0.08441149833091373,0.039994982869525054
8218,1.442698354204798e-8,0.1085263056419821,0.03998578866662195,0.031140202849971214,0.0,0.03497340799759403,0.03997742707489643,0.031140202849971214,0.0,0.08436102051633965,0.039994980426366775
8222,1.4426983049297177e-8,0.10849914470237487,0.039985782336916555,0.031077176881191982,0.0,0.034921046200984594,0.039977416969566436,0.031077176881191982,0.0,0.08431054796177644,0.03999497798320853
8226,1.4426982483771236e-8,0.10847199245173764,0.03998577600749712,0.03101427847332684,0.0,0.03486869914395949,0.03997740686466535,0.03101427847332684,0.0,0.08426008066667615,0.03999497554005035
8230,1.442698208561874e-8,0.10844484888566237,0.039985769678363495,0.03095150736819988,0.0,0.03481636681968527,0.039977396760192956,0.03095150736819988,0.0,0.08420961863049051,0.03999497309689221
8234,1.4426981614475722e-8,0.10841771399974501,0.039985763349515514,0.0308888633081577,0.0,0.03476404922133458,0.03997738665614905,0.0308888633081577,0.0,0.08415916185267165,0.03999497065373412
8238,1.4426981230408325e-8,0.1083905877895855,0.039985757020953056,0.030826346036068455,0.0,0.03471174634208589,0.039977376552533424,0.030826346036068455,0.0,0.08410871033267153,0.03999496821057609
8242,1.4426980693055812e-8,0.10836347025078759,0.03998575069267592,0.030763955295320635,0.0,0.034659458175123434,0.03997736644934585,0.030763955295320635,0.0,0.08405826406994232,0.0399949657674181
8246,1.4426980242573091e-8,0.108336361378959,0.03998574436468408,0.030701690829822124,0.0,0.03460718471363751,0.03997735634658616,0.030701690829822124,0.0,0.08400782306393621,0.03999496332426016
8250,1.4426979798773726e-8,0.10830926116971143,0.039985738036977345,0.030639552383999128,0.0,0.03455492595082421,0.039977346244254114,0.030639552383999128,0.0,0.08395738731410529,0.03999496088110227
8254,1.4426979281472996e-8,0.10828216961866,0.03998573170955551,0.030577539702795115,0.0,0.0345026818798853,0.03997733614234951,0.030577539702795115,0.0,0.08390695681990201,0.039994958437944435
8258,1.442697901091585e-8,0.10825508672142456,0.03998572538241849,0.030515652531669768,0.0,0.03445045249402885,0.039977326040872146,0.030515652531669768,0.0,0.08385653158077869,0.03999495599478665
8262,1.4426978586577728e-8,0.10822801247362804,0.03998571905556618,0.030453890616597926,0.0,0.03439823778646831,0.03997731593982182,0.030453890616597926,0.0,0.08380611159618767,0.03999495355162891
8266,1.4426978088449404e-8,0.10820094687089758,0.0399857127289984,0.03039225370406864,0.0,0.03434603775042313,0.03997730583919831,0.03039225370406864,0.0,0.08375569686558133,0.03999495110847122
8270,1.442697775669463e-8,0.10817388990886419,0.03998570640271498,0.030330741541083967,0.0,0.03429385237911868,0.03997729573900142,0.030330741541083967,0.0,0.08370528738841235,0.03999494866531358
8274,1.4426977270878592e-8,0.10814684158316272,0.0399857000767159,0.03026935387515805,0.0,0.034241681665785936,0.039977285639230954,0.03026935387515805,0.0,0.08365488316413316,0.039994946222155985
8278,1.4426976871167715e-8,0.10811980188943186,0.03998569375100089,0.030208090454316043,0.0,0.03418952560366195,0.039977275539886684,0.030208090454316043,0.0,0.08360448419219646,0.03999494377899845
8282,1.4426976477386995e-8,0.10809277082331414,0.039985687425569946,0.030146951027093083,0.0,0.034137384185989286,0.039977265440968426,0.030146951027093083,0.0,0.08355409047205489,0.03999494133584096
8286,1.4426976089448499e-8,0.10806574838045599,0.0399856811004228,0.030085935342533236,0.0,0.034085257406016645,0.03997725534247596,0.030085935342533236,0.0,0.08350370200316126,0.03999493889268352
8290,1.4426975707265407e-8,0.10803873455650762,0.03998567477555938,0.030025043150188564,0.0,0.03403314525699812,0.03997724524440908,0.030025043150188564,0.0,0.08345331878496828,0.039994936449526126
8294,1.4426975330752485e-8,0.10801172934712314,0.039985668450979554,0.029964274200117942,0.0,0.033981047732193945,0.039977235146767584,0.029964274200117942,0.0,0.08340294081692885,0.03999493400636878
8298,1.4426974959825614e-8,0.10798473274796036,0.039985662126683176,0.02990362824288614,0.0,0.033928964824869866,0.03997722504955128,0.02990362824288614,0.0,0.0833525680984959,0.03999493156321149
8302,1.4426974594401863e-8,0.107957744754681,0.03998565580267005,0.029843105029562764,0.0,0.03387689652829753,0.039977214952759924,0.029843105029562764,0.0,0.08330220062912239,0.03999492912005425
8306,1.442697423439952e-8,0.10793076536295074,0.03998564947894018,0.02978270431172125,0.0,0.033824842835754244,0.03997720485639336,0.02978270431172125,0.0,0.08325183840826134,0.03999492667689706
8310,1.4426973959823916e-8,0.10790379456843899,0.03998564315549328,0.02972242584143783,0.0,0.03377280374052316,0.039977194760451355,0.02972242584143783,0.0,0.08320148143536579,0.03999492423373992
8314,1.4426973530338772e-8,0.10787683236681855,0.03998563683232928,0.02966226937129049,0.0,0.03372077923589303,0.03997718466493371,0.02966226937129049,0.0,0.08315112970988889,0.039994921790582824
8318,1.4426973186122979e-8,0.10784987875376675,0.039985630509448054,0.02960223465435807,0.0,0.03366876931515854,0.03997717456984023,0.02960223465435807,0.0,0.08310078323128393,0.039994919347425786
8322,1.4426972847014106e-8,0.10782293372496418,0.03998562418684948,0.029542321444219078,0.0,0.033616773971619884,0.03997716447517069,0.029542321444219078,0.0,0.08305044199900406,0.03999491690426879
8326,1.4426972512936291e-8,0.10779599727609557,0.03998561786453339,0.0294825294949508,0.0,0.033564793198583145,0.03997715438092492,0.0294825294949508,0.0,0.0830001060125026,0.03999491446111185
8330,1.4426972103729195e-8,0.10776906940284907,0.03998561154249967,0.029422858561128244,0.0,0.03351282698935991,0.03997714428710268,0.029422858561128244,0.0,0.0829497752712329,0.03999491201795495
8334,1.4426971859576342e-8,0.10774215010091688,0.03998560522074818,0.02936330839782315,0.0,0.033460875337267715,0.039977134193703794,0.02936330839782315,0.0,0.08289944977464854,0.03999490957479811
8338,1.4426971620233935e-8,0.107715239365995,0.03998559889927871,0.029303878760602982,0.0,0.033408938235629605,0.03997712410072804,0.029303878760602982,0.0,0.08284912952220276,0.03999490713164131
8342,1.4426971225459248e-8,0.10768833719378286,0.03998559257809121,0.029244569405529892,0.0,0.03335701567777429,0.03997711400817522,0.029244569405529892,0.0,0.08279881451334925,0.03999490468848457
8346,1.4426970915438995e-8,0.10766144357998422,0.03998558625718552,0.029185380089159822,0.0,0.033305107657036294,0.039977103916045136,0.029185380089159822,0.0,0.08274850474754156,0.039994902245327875
8350,1.442697061001825e-8,0.10763455852030626,0.03998557993656157,0.029126310568541362,0.0,0.03325321416675586,0.03997709382433759,0.029126310568541362,0.0,0.08269820022423331,0.03999489980217123
8354,1.4426970389214496e-8,0.10760768201045963,0.03998557361621908,0.029067360601214835,0.0,0.03320133520027855,0.039977083733052365,0.029067360601214835,0.0,0.08264790094287833,0.03999489735901464
8358,1.4426969932617693e-8,0.10758081404615945,0.039985567296158056,0.029008529945211303,0.0,0.03314947075095596,0.03997707364218927,0.029008529945211303,0.0,0.08259760690293028,0.03999489491585809
8362,1.4426969800761384e-8,0.10755395462312387,0.039985560976378315,0.028949818359051548,0.0,0.03309762081214505,0.039977063551748106,0.028949818359051548,0.0,0.08254731810384297,0.0399948924727016
8366,1.4426969432980645e-8,0.10752710373707534,0.039985554656879654,0.028891225601745094,0.0,0.033045785377208724,0.039977053461728654,0.028891225601745094,0.0,0.08249703454507037,0.03999489002954515
8370,1.442696906946821e-8,0.10750026138373973,0.03998554833766208,0.028832751432789197,0.0,0.03299396443951526,0.03997704337213073,0.028832751432789197,0.0,0.08244675622606638,0.03999488758638876
8374,1.4426968870332061e-8,0.10747342755884659,0.03998554201872532,0.028774395612167943,0.0,0.032942157992438534,0.039977033282954134,0.028774395612167943,0.0,0.082396483146285,0.039994885143232406
8378,1.442696867533846e-8,0.10744660225812944,0.039985535700069304,0.028716157900351126,0.0,0.03289036602935815,0.039977023194198644,0.028716157900351126,0.0,0.08234621530518024,0.03999488270007611
8382,1.4426968324254658e-8,0.10741978547732545,0.0399855293816939,0.02865803805829336,0.0,0.03283858854365933,0.03997701310586409,0.02865803805829336,0.0,0.08229595270220622,0.039994880256919864
8386,1.442696805727706e-8,0.1073929772121753,0.039985523063598975,0.028600035847433074,0.0,0.03278682552873282,0.039977003017950236,0.028600035847433074,0.0,0.08224569533681705,0.03999487781376367
8390,1.4426967794260413e-8,0.10736617745842372,0.0399855167457844,0.028542151029691532,0.0,0.032735076977975064,0.03997699293045691,0.028542151029691532,0.0,0.08219544320846706,0.03999487537060752
8394,1.4426967535145874e-8,0.10733938621181885,0.03998551042824996,0.028484383367471826,0.0,0.032683342884788004,0.03997698284338389,0.028484383367471826,0.0,0.08214519631661052,0.03999487292745143
8398,1.4426967359961289e-8,0.10731260346811267,0.03998550411099567,0.028426732623658007,0.0,0.03263162324257909,0.039976972756731,0.028426732623658007,0.0,0.08209495466070164,0.039994870484295376
8402,1.4426967028392558e-8,0.10728582922306085,0.039985497794021295,0.028369198561613965,0.0,0.03257991804476155,0.03997696267049802,0.028369198561613965,0.0,0.08204471824019491,0.03999486804113938
8406,1.442696686072625e-8,0.10725906347242271,0.03998549147732668,0.02831178094518255,0.0,0.032528227284754,0.039976952584684755,0.02831178094518255,0.0,0.08199448705454479,0.03999486559798343
8410,1.4426966616649961e-8,0.10723230621196116,0.03998548516091173,0.028254479538684575,0.0,0.032476550955980545,0.039976942499291006,0.028254479538684575,0.0,0.08194426110320571,0.03999486315482753
8414,1.4426966296109096e-8,0.1072055574374432,0.03998547884477635,0.02819729410691786,0.0,0.03242488905187113,0.039976932414316574,0.02819729410691786,0.0,0.08189404038563233,0.03999486071167168
8418,1.4426966139307032e-8,0.10717881714463903,0.03998547252892038,0.028140224415156262,0.0,0.03237324156586099,0.03997692232976127,0.028140224415156262,0.0,0.08184382490127917,0.039994858268515884
8422,1.4426965905933758e-8,0.1071520853293227,0.03998546621334367,0.028083270229148683,0.0,0.032321608491390874,0.039976912245624885,0.028083270229148683,0.0,0.08179361464960089,0.03999485582536014
8426,1.442696559593721e-8,0.10712536198727196,0.0399854598980461,0.028026431315118207,0.0,0.03226998982190721,0.03997690216190721,0.028026431315118207,0.0,0.08174340963005237,0.03999485338220444
8430,1.4426965369437277e-8,0.10709864711426835,0.039985453583027575,0.027969707439761,0.0,0.03221838555086194,0.039976892078608064,0.027969707439761,0.0,0.08169320984208828,0.03999485093904878
8434,1.4426965066212108e-8,0.10707194070609652,0.039985447268287864,0.027913098370245436,0.0,0.0321667956717123,0.039976881995727236,0.027913098370245436,0.0,0.08164301528516356,0.03999484849589319
8438,1.4426964926468798e-8,0.10704524275854559,0.0399854409538269,0.027856603874211145,0.0,0.032115220177921254,0.03997687191326454,0.027856603874211145,0.0,0.08159282595873296,0.039994846052737634
8442,1.4426964709901161e-8,0.10701855326740754,0.03998543463964457,0.027800223719768022,0.0,0.03206365906295718,0.039976861831219755,0.027800223719768022,0.0,0.08154264186225164,0.03999484360958214
8446,1.4426964576632293e-8,0.10699187222847864,0.03998542832574071,0.027743957675495305,0.0,0.032012112320293884,0.039976851749592715,0.027743957675495305,0.0,0.08149246299517443,0.03999484116642668
8450,1.442696428635741e-8,0.10696519963755835,0.039985422012115135,0.027687805510440592,0.0,0.03196057994341071,0.039976841668383195,0.027687805510440592,0.0,0.08144228935695644,0.03999483872327128
8454,1.4426964079286627e-8,0.10693853549044985,0.03998541569876786,0.027631766994118977,0.0,0.03190906192579246,0.039976831587591015,0.027631766994118977,0.0,0.08139212094705288,0.03999483628011593
8458,1.4426963955373622e-8,0.10691187978296016,0.03998540938569868,0.027575841896511976,0.0,0.03185755826092942,0.03997682150721598,0.027575841896511976,0.0,0.08134195776491888,0.03999483383696063
8462,1.4426963594230113e-8,0.10688523251089965,0.03998540307290738,0.027520029988066675,0.0,0.03180606894231732,0.03997681142725787,0.027520029988066675,0.0,0.08129179981000974,0.03999483139380538
8466,1.4426963556410992e-8,0.10685859367008263,0.039985396760393914,0.027464331039694763,0.0,0.03175459396345737,0.0399768013477165,0.027464331039694763,0.0,0.0812416470817807,0.03999482895065018
8470,1.4426963361357886e-8,0.10683196325632652,0.039985390448158104,0.027408744822771582,0.0,0.031703133317856166,0.03997679126859168,0.027408744822771582,0.0,0.08119149957968722,0.03999482650749502
8474,1.4426963089113013e-8,0.10680534126545278,0.03998538413619994,0.027353271109135182,0.0,0.03165168699902563,0.039976781189883216,0.027353271109135182,0.0,0.08114135730318447,0.03999482406433992
8478,1.4426962899804683e-8,0.10677872769328638,0.03998537782451917,0.027297909671085464,0.0,0.0316002550004834,0.0399767711115909,0.027297909671085464,0.0,0.08109122025172814,0.03999482162118487
8482,1.442696271330493e-8,0.1067521225356558,0.03998537151311564,0.027242660281383117,0.0,0.03154883731575227,0.039976761033714524,0.027242660281383117,0.0,0.08104108842477364,0.03999481917802986
8486,1.4426962609657809e-8,0.10672552578839323,0.039985365201989344,0.02718752271324877,0.0,0.031497433938360665,0.03997675095625393,0.02718752271324877,0.0,0.08099096182177663,0.039994816734874906
8490,1.442696234856525e-8,0.10669893744733432,0.039985358891140035,0.027132496740362035,0.0,0.031446044861842284,0.03997674087920889,0.027132496740362035,0.0,0.08094084044219285,0.039994814291720006
8494,1.4426962170243758e-8,0.10667235750831836,0.03998535258056769,0.02707758213686059,0.0,0.031394670079736134,0.03997673080257922,0.02707758213686059,0.0,0.08089072428547779,0.039994811848565154
8498,1.4426961994567894e-8,0.10664578596718814,0.039985346270272074,0.027022778677339244,0.0,0.03134330958558677,0.03997672072636472,0.027022778677339244,0.0,0.08084061335108728,0.03999480940541035
8502,1.4426961901584044e-8,0.10661922281979015,0.0399853399602531,0.026968086136848986,0.0,0.031291963372944084,0.039976710650565205,0.026968086136848986,0.0,0.08079050763847714,0.039994806962255595
8506,1.4426961731082215e-8,0.1065926680619744,0.03998533365051058,0.026913504290896166,0.0,0.03124063143536333,0.039976700575180456,0.026913504290896166,0.0,0.08074040714710325,0.03999480451910089
8510,1.4426961483024315e-8,0.10656612168959449,0.03998532734104453,0.02685903291544142,0.0,0.031189313766405168,0.0399766905002103,0.02685903291544142,0.0,0.08069031187642153,0.03999480207594623
8514,1.4426961317544094e-8,0.1065395836985075,0.03998532103185474,0.026804671786898847,0.0,0.031138010359635593,0.03997668042565455,0.026804671786898847,0.0,0.080640221825888,0.03999479963279163
8518,1.4426961154518998e-8,0.10651305408457416,0.03998531472294101,0.02675042068213508,0.0,0.031086721208625944,0.039976670351512984,0.02675042068213508,0.0,0.08059013699495861,0.039994797189637075
8522,1.4426961073998259e-8,0.10648653284365861,0.039985308414303276,0.02669627937846836,0.0,0.03103544630695294,0.03997666027778542,0.02669627937846836,0.0,0.08054005738308952,0.03999479474648257
8526,1.4426960755603246e-8,0.10646001997162875,0.03998530210594149,0.026642247653667614,0.0,0.030984185648198513,0.03997665020447167,0.026642247653667614,0.0,0.08048998298973686,0.039994792303328114
8530,1.4426960679812683e-8,0.10643351546435573,0.039985295797855376,0.026588325285951536,0.0,0.03093293922595015,0.03997664013157153,0.026588325285951536,0.0,0.08043991381435678,0.039994789860173706
8534,1.4426960606334733e-8,0.10640701931771457,0.03998528949004488,0.026534512053987762,0.0,0.030881707033800488,0.039976630059084826,0.026534512053987762,0.0,0.08038984985640558,0.03999478741701935
8538,1.4426960455049394e-8,0.10638053152758346,0.0399852831825098,0.026480807736891817,0.0,0.03083048906534751,0.03997661998701133,0.026480807736891817,0.0,0.08033979111533966,0.03999478497386504
8542,1.4426960225922866e-8,0.10635405208984436,0.03998527687525014,0.026427212114226318,0.0,0.030779285314194604,0.03997660991535088,0.026427212114226318,0.0,0.08028973759061533,0.03999478253071079
8546,1.4426960079093198e-8,0.1063275810003828,0.039985270568265716,0.026373724966000017,0.0,0.030728095773950435,0.039976599844103275,0.026373724966000017,0.0,0.08023968928168904,0.03999478008755658
8550,1.442695985435626e-8,0.10630111825508759,0.03998526426155632,0.026320346072666933,0.0,0.030676920438228804,0.0399765897732683,0.026320346072666933,0.0,0.08018964618801724,0.03999477764440242
8554,1.4426959791936694e-8,0.10627466384985129,0.03998525795512186,0.0262670752151254,0.0,0.030625759300649126,0.03997657970284579,0.0262670752151254,0.0,0.08013960830905656,0.03999477520124831
8558,1.4426959651545708e-8,0.10624821778056977,0.03998525164896237,0.026213912174717274,0.0,0.030574612354835762,0.03997656963283555,0.026213912174717274,0.0,0.08008957564426356,0.03999477275809426
8562,1.442695959332323e-8,0.1062217800431425,0.03998524534307743,0.026160856733226892,0.0,0.03052347959441848,0.03997655956323736,0.026160856733226892,0.0,0.08003954819309489,0.039994770314940246
8566,1.4426959457067076e-8,0.10619535063347244,0.039985239037467174,0.026107908672880268,0.0,0.030472361013032367,0.039976549494051064,0.026107908672880268,0.0,0.07998952595500719,0.03999476787178629
8570,1.4426959242746736e-8,0.106168929547466,0.0399852327321313,0.02605506777634418,0.0,0.030421256604317735,0.039976539425276444,0.02605506777634418,0.0,0.07993950892945738,0.03999476542863238
8574,1.4426959190589253e-8,0.1061425167810331,0.03998522642706981,0.02600233382672528,0.0,0.030370166361920203,0.03997652935691332,0.02600233382672528,0.0,0.07988949711590225,0.03999476298547852
8578,1.4426958980222427e-8,0.10611611233008736,0.03998522012228243,0.025949706607569196,0.0,0.030319090279490514,0.03997651928896149,0.025949706607569196,0.0,0.07983949051379857,0.03999476054232472
8582,1.4426958851874132e-8,0.10608971619054534,0.039985213817769136,0.02589718590285962,0.0,0.030268028350684716,0.039976509221420764,0.02589718590285962,0.0,0.07978948912260346,0.039994758099170954
8586,1.4426958725430033e-8,0.10606332835832766,0.039985207513529845,0.025844771497017523,0.0,0.0302169805691642,0.03997649915429098,0.025844771497017523,0.0,0.07973949294177388,0.03999475565601725
8590,1.4426958600861873e-8,0.10603694882935803,0.03998520120956431,0.025792463174900124,0.0,0.030165946928595443,0.039976489087571905,0.025792463174900124,0.0,0.07968950197076678,0.03999475321286358
8594,1.4426958398056166e-8,0.10601057759956385,0.03998519490587247,0.0257402607218001,0.0,0.030114927422650116,0.03997647902126336,0.0257402607218001,0.0,0.07963951620903931,0.03999475076970997
8598,1.4426958437328147e-8,0.10598421466487573,0.03998518860245412,0.025688163923444692,0.0,0.030063922045005208,0.03997646895536516,0.025688163923444692,0.0,0.07958953565604873,0.03999474832655641
8602,1.4426958238136822e-8,0.10595786002122816,0.039985182299309266,0.025636172565994802,0.0,0.030012930789342973,0.039976458889877116,0.025636172565994802,0.0,0.07953956031125213,0.0399947458834029
8606,1.4426958120798208e-8,0.10593151366455837,0.03998517599643766,0.025584286436044146,0.0,0.029961953649350614,0.03997644882479903,0.025584286436044146,0.0,0.07948959017410695,0.03999474344024944
8610,1.44269580852861e-8,0.10590517559080795,0.0399851696938393,0.025532505320618328,0.0,0.02991099061872089,0.03997643876013073,0.025532505320618328,0.0,0.07943962524407037,0.03999474099709603
8614,1.442695797140338e-8,0.10587884579592113,0.03998516339151393,0.025480829007174067,0.0,0.029860041691151418,0.039976428695872,0.025480829007174067,0.0,0.07938966552059996,0.039994738553942664
8618,1.442695785921024e-8,0.10585252427584604,0.03998515708946149,0.0254292572835982,0.0,0.029809106860345123,0.03997641863202266,0.0254292572835982,0.0,0.079339711003153,0.03999473611078935
8622,1.4426957668595931e-8,0.10582621102653397,0.03998515078768187,0.02537778993820688,0.0,0.029758186120010112,0.03997640856858253,0.02537778993820688,0.0,0.07928976169118714,0.03999473366763609
8626,1.4426957559707093e-8,0.10579990604393999,0.03998514448617488,0.025326426759744707,0.0,0.029707279463859648,0.03997639850555141,0.025326426759744707,0.0,0.07923981758415984,0.03999473122448288
8630,1.4426957452433759e-8,0.10577360932402217,0.03998513818494048,0.02527516753738384,0.0,0.02965638688561223,0.03997638844292911,0.02527516753738384,0.0,0.07918987868152887,0.03999472878132972
8634,1.4426957346751946e-8,0.10574732086274233,0.03998513188397846,0.02522401206072312,0.0,0.029605508378991275,0.039976378380715445,0.02522401206072312,0.0,0.07913994498275165,0.039994726338176606
8638,1.442695716255239e-8,0.1057210406560654,0.039985125583288685,0.025172960119787303,0.0,0.029554643937725576,0.039976368318910216,0.025172960119787303,0.0,0.07909001648728615,0.039994723895023544
8642,1.4426957140068773e-8,0.10569476869996013,0.03998511928287109,0.025122011505026045,0.0,0.029503793555549017,0.03997635825751324,0.025122011505026045,0.0,0.07904009319459007,0.03999472145187053
8646,1.4426957119106931e-8,0.1056685049903983,0.03998511298272553,0.02507116600731315,0.0,0.02945295722620065,0.03997634819652433,0.02507116600731315,0.0,0.07899017510412129,0.039994719008717566
8650,1.4426956939472882e-8,0.1056422495233554,0.03998510668285189,0.025020423417945675,0.0,0.029402134943424495,0.039976338135943305,0.025020423417945675,0.0,0.07894026221533774,0.03999471656556466
8654,1.4426956841401409e-8,0.10561600229480987,0.039985100383250045,0.024969783528643087,0.0,0.029351326700969804,0.039976328075769965,0.024969783528643087,0.0,0.0788903545276973,0.03999471412241179
8658,1.4426956744784966e-8,0.10558976330074395,0.03998509408391987,0.024919246131546398,0.0,0.029300532492590858,0.039976318016004125,0.024919246131546398,0.0,0.07884045204065801,0.03999471167925897
8662,1.4426956729687583e-8,0.10556353253714315,0.03998508778486123,0.02486881101921729,0.0,0.02924975231204714,0.0399763079566456,0.02486881101921729,0.0,0.078790554753678,0.03999470923610621
8666,1.4426956555831014e-8,0.10553730999999648,0.039985081486074006,0.02481847798463735,0.0,0.029198986153103366,0.0399762978976942,0.02481847798463735,0.0,0.07874066266621535,0.03999470679295349
8670,1.4426956543536999e-8,0.10551109568529596,0.03998507518755801,0.024768246821207106,0.0,0.029148234009528907,0.03997628783914972,0.024768246821207106,0.0,0.0786907757777282,0.039994704349800826
8674,1.4426956292356519e-8,0.1054848895890373,0.03998506888931318,0.02471811732274524,0.0,0.0290974958750986,0.039976277781012,0.02471811732274524,0.0,0.07864089408767487,0.039994701906648215
8678,1.442695628278328e-8,0.10545869170721962,0.03998506259133941,0.024668089283487744,0.0,0.02904677174359236,0.03997626772328085,0.024668089283487744,0.0,0.0785910175955136,0.039994699463495646
8682,1.4426956194454565e-8,0.10543250203584509,0.039985056293636474,0.024618162498087057,0.0,0.028996061608794865,0.03997625766595605,0.024618162498087057,0.0,0.07854114630070282,0.03999469702034313
8686,1.4426956027350628e-8,0.10540632057091956,0.03998504999620445,0.024568336761611225,0.0,0.0289453654644962,0.03997624760903746,0.024568336761611225,0.0,0.07849128020270094,0.03999469457719067
8690,1.4426956021709031e-8,0.10538014730845227,0.03998504369904298,0.02451861186954306,0.0,0.028894683304491364,0.03997623755252485,0.02451861186954306,0.0,0.07844141930096638,0.03999469213403825
8694,1.4426955937253645e-8,0.1053539822444554,0.0399850374021521,0.02446898761777935,0.0,0.028844015122580436,0.03997622749641807,0.02446898761777935,0.0,0.07839156359495765,0.03999468969088588
8698,1.4426955934136902e-8,0.10532782537494471,0.039985031105531636,0.02441946380262992,0.0,0.02879336091256828,0.03997621744071691,0.02441946380262992,0.0,0.0783417130841334,0.039994687247733564
8702,1.442695577208324e-8,0.10530167669593948,0.03998502480918139,0.02437004022081688,0.0,0.028742720668265286,0.039976207385421174,0.02437004022081688,0.0,0.0782918677679522,0.0399946848045813
8706,1.4426955771416982e-8,0.1052755362034622,0.039985018513101364,0.024320716669473757,0.0,0.02869209438348652,0.03997619733053071,0.024320716669473757,0.0,0.07824202764587285,0.039994682361429085
8710,1.4426955611777464e-8,0.10524940389353858,0.039985012217291345,0.024271492946144665,0.0,0.028641482052052237,0.03997618727604531,0.024271492946144665,0.0,0.078192192717354,0.03999467991827691
8714,1.4426955533403874e-8,0.10522327976219766,0.03998500592175124,0.024222368848783475,0.0,0.02859088366778755,0.03997617722196479,0.024222368848783475,0.0,0.07814236298185454,0.03999467747512479
8718,1.4426955536278717e-8,0.1051971638054721,0.039984999626480874,0.02417334417575298,0.0,0.02854029922452268,0.039976167168288945,0.02417334417575298,0.0,0.0780925384388332,0.03999467503197273
8722,1.4426955460213372e-8,0.10517105601939751,0.03998499333148024,0.024124418725824125,0.0,0.028489728716092944,0.03997615711501763,0.024124418725824125,0.0,0.07804271908774904,0.03999467258882071
8726,1.4426955385276565e-8,0.10514495640001317,0.03998498703674909,0.02407559229817507,0.0,0.02843917213633862,0.039976147062150635,0.02407559229817507,0.0,0.07799290492806099,0.03999467014566874
8730,1.4426955231365881e-8,0.10511886494336131,0.039984980742287436,0.024026864692390456,0.0,0.028388629479104876,0.03997613700968779,0.024026864692390456,0.0,0.07794309595922815,0.03999466770251682
8734,1.4426955158636118e-8,0.1050927816454877,0.03998497444809502,0.023978235708460544,0.0,0.02833810073824179,0.03997612695762889,0.023978235708460544,0.0,0.07789329218070942,0.03999466525936495
8738,1.4426955086985383e-8,0.10506670650244124,0.03998496815417178,0.023929705146780406,0.0,0.02828758590760465,0.03997611690597375,0.023929705146780406,0.0,0.07784349359196414,0.03999466281621313
8742,1.4426955096483342e-8,0.10504063951027443,0.0399849618605176,0.02388127280814908,0.0,0.028237084981053574,0.0399761068547222,0.02388127280814908,0.0,0.0777937001924514,0.03999466037306136
8746,1.4426954946857209e-8,0.10501458066504281,0.03998495556713235,0.023832938493768847,0.0,0.02818659795245384,0.03997609680387406,0.023832938493768847,0.0,0.07774391198163053,0.039994657929909645
8750,1.4426954878348456e-8,0.10498852996280521,0.03998494927401594,0.023784702005244268,0.0,0.02813612481567538,0.03997608675342913,0.023784702005244268,0.0,0.0776941289589608,0.03999465548675797
8754,1.4426954810856123e-8,0.10496248739962392,0.039984942981168156,0.023736563144581474,0.0,0.02808566556459331,0.03997607670338723,0.023736563144581474,0.0,0.07764435112390163,0.03999465304360635
8758,1.4426954824450764e-8,0.10493645297156437,0.03998493668858886,0.02368852171418732,0.0,0.028035220193087594,0.039976066653748164,0.02368852171418732,0.0,0.0775945784759124,0.03999465060045478
8762,1.4426954758946199e-8,0.10491042667469533,0.03998493039627806,0.023640577516868582,0.0,0.02798478869504315,0.03997605660451177,0.023640577516868582,0.0,0.07754481101445261,0.03999464815730326
8766,1.442695461432781e-8,0.1048844085050888,0.03998492410423559,0.023592730355831138,0.0,0.027934371064349837,0.03997604655567786,0.023592730355831138,0.0,0.07749504873898175,0.03999464571415179
8770,1.4426954470666846e-8,0.10485839845881999,0.039984917812461294,0.023544980034679152,0.0,0.02788396729490252,0.039976036507246245,0.023544980034679152,0.0,0.07744529164895955,0.039994643271000364
8774,1.4426954568206118e-8,0.1048323965319677,0.039984911520955076,0.02349732635741434,0.0,0.027833577380600837,0.03997602645921674,0.02349732635741434,0.0,0.0773955397438455,0.039994640827848996
8778,1.4426954426417574e-8,0.1048064027206134,0.0399849052297168,0.023449769128435043,0.0,0.027783201315349438,0.03997601641158917,0.023449769128435043,0.0,0.07734579302309944,0.039994638384697676
8782,1.4426954365630116e-8,0.10478041702084237,0.03998489893874637,0.02340230815253551,0.0,0.027732839093057904,0.03997600636436334,0.02340230815253551,0.0,0.07729605148618109,0.039994635941546404
8786,1.4426954305744535e-8,0.10475443942874299,0.03998489264804364,0.02335494323490508,0.0,0.027682490707640617,0.03997599631753908,0.02335494323490508,0.0,0.07724631513255018,0.03999463349839518
8790,1.4426954326833095e-8,0.1047284699404067,0.039984886357608426,0.023307674181127377,0.0,0.027632156153016996,0.03997598627111618,0.023307674181127377,0.0,0.07719658396166676,0.039994631055244007
8794,1.4426954188625594e-8,0.10470250855192842,0.03998488006744068,0.023260500797179506,0.0,0.02758183542311121,0.039975976225094495,0.023260500797179506,0.0,0.07714685797299063,0.03999462861209288
8798,1.4426954131366068e-8,0.10467655525940611,0.03998487377754028,0.02321342288943125,0.0,0.027531528511852255,0.03997596617947382,0.02321342288943125,0.0,0.07709713716598184,0.03999462616894181
8802,1.4426953994870394e-8,0.10465061005894113,0.039984867487907104,0.023166440264644338,0.0,0.027481235413174356,0.03997595613425398,0.023166440264644338,0.0,0.0770474215401004,0.03999462372579079
8806,1.442695409946862e-8,0.10462467294663791,0.03998486119854103,0.023119552729971557,0.0,0.027430956121016203,0.03997594608943479,0.023119552729971557,0.0,0.07699771109480642,0.03999462128263981
8810,1.4426953964634336e-8,0.10459874391860444,0.039984854909441925,0.023072760092956016,0.0,0.027380690629321646,0.03997593604501608,0.023072760092956016,0.0,0.07694800582956016,0.03999461883948889
8814,1.442695383061231e-8,0.1045728229709515,0.039984848620609616,0.023026062161530345,0.0,0.027330438932039236,0.039975926000997634,0.023026062161530345,0.0,0.07689830574382168,0.039994616396338015
8818,1.4426953857561827e-8,0.1045469100997932,0.039984842332044156,0.022979458744015913,0.0,0.027280201023122407,0.039975915957379315,0.022979458744015913,0.0,0.07684861083705141,0.03999461395318719
8822,1.442695380521402e-8,0.10452100530124715,0.03998483604374516,0.02293294964912201,0.0,0.027229976896529416,0.039975905914160906,0.02293294964912201,0.0,0.07679892110870959,0.039994611510036415
8826,1.4426953833728504e-8,0.10449510857143388,0.03998482975571277,0.022886534685945155,0.0,0.027179766546223384,0.03997589587134226,0.022886534685945155,0.0,0.0767492365582566,0.039994609066885685
8830,1.442695370283676e-8,0.10446921990647731,0.039984823467946684,0.02284021366396817,0.0,0.02712956996617233,0.03997588582892316,0.02284021366396817,0.0,0.0766995571851529,0.03999460662373502
8834,1.4426953652784465e-8,0.1044433393025043,0.03998481718044686,0.02279398639305951,0.0,0.02707938715034901,0.039975875786903446,0.02279398639305951,0.0,0.076649882988859,0.039994604180584384
8838,1.4426953683560435e-8,0.10441746675564519,0.03998481089321312,0.02274785268347243,0.0,0.027029218092731067,0.03997586574528292,0.02274785268347243,0.0,0.07660021396883543,0.03999460173743381
8842,1.4426953554896613e-8,0.10439160226203326,0.03998480460624541,0.022701812345844237,0.0,0.026979062787300778,0.039975855704061425,0.022701812345844237,0.0,0.07655055012454277,0.039994599294283284
8846,1.4426953587124847e-8,0.1043657458178053,0.039984798319543546,0.022655865191195484,0.0,0.02692892122804551,0.039975845663238765,0.022655865191195484,0.0,0.07650089145544173,0.0399945968511328
8850,1.4426953459891743e-8,0.1043398974191011,0.039984792033107536,0.02261001103092919,0.0,0.02687879340895729,0.03997583562281477,0.02261001103092919,0.0,0.07645123796099304,0.039994594407982385
8854,1.442695349352948e-8,0.10431405706206358,0.039984785746937104,0.02256424967683015,0.0,0.026828679324032878,0.03997582558278925,0.02256424967683015,0.0,0.07640158964065742,0.039994591964832
8858,1.442695336768498e-8,0.10428822474283886,0.039984779461032204,0.02251858094106403,0.0,0.026778578967274026,0.03997581554316203,0.02251858094106403,0.0,0.0763519464938958,0.039994589521681674
8862,1.4426953322605047e-8,0.10426240045757625,0.03998477317539271,0.022473004636176682,0.0,0.02672849233268697,0.039975805503932926,0.022473004636176682,0.0,0.07630230852016902,0.0399945870785314
8866,1.4426953278193912e-8,0.10423658420242829,0.03998476689001852,0.022427520575093354,0.0,0.02667841941428304,0.039975795465101764,0.022427520575093354,0.0,0.07625267571893798,0.03999458463538117
8870,1.442695331452733e-8,0.10421077597355069,0.0399847606049095,0.02238212857111793,0.0,0.026628360206078082,0.03997578542666837,0.02238212857111793,0.0,0.07620304808966376,0.039994582192230996
8874,1.4426953271424193e-8,0.10418497576710226,0.039984754320065534,0.022336828437932145,0.0,0.02657831470209291,0.039975775388632555,0.022336828437932145,0.0,0.07615342563180742,0.03999457974908087
8878,1.4426953148874884e-8,0.10415918357924488,0.039984748035486434,0.022291619989594818,0.0,0.02652828289635296,0.03997576535099413,0.022291619989594818,0.0,0.07610380834482999,0.03999457730593079
8882,1.4426953187126911e-8,0.10413339940614377,0.03998474175117215,0.022246503040541158,0.0,0.02647826478288844,0.03997575531375293,0.022246503040541158,0.0,0.07605419622819273,0.03999457486278076
8886,1.4426953145913921e-8,0.10410762324396723,0.03998473546712263,0.02220147740558189,0.0,0.026428260355734423,0.03997574527690878,0.02220147740558189,0.0,0.07600458928135682,0.03999457241963078
8890,1.4426953025226688e-8,0.10408185508888664,0.039984729183337626,0.022156542899902577,0.0,0.026378269608930527,0.039975735240461496,0.022156542899902577,0.0,0.07595498750378353,0.03999456997648085
8894,1.442695298522751e-8,0.10405609493707657,0.03998472289981707,0.02211169933906282,0.0,0.026328292536521313,0.039975725204410895,0.02211169933906282,0.0,0.07590539089493428,0.03999456753333097
8898,1.4426952945821763e-8,0.10403034278471475,0.03998471661656081,0.022066946538995533,0.0,0.0262783291325559,0.03997571516875681,0.022066946538995533,0.0,0.07585579945427041,0.03999456509018114
8902,1.4426952907000642e-8,0.10400459862798206,0.03998471033356879,0.022022284316006138,0.0,0.02622837939108822,0.039975705133499045,0.022022284316006138,0.0,0.07580621318125333,0.03999456264703136
8906,1.4426952788669815e-8,0.10397886246306245,0.0399847040508409,0.021977712486771914,0.0,0.026178443306176913,0.03997569509863744,0.021977712486771914,0.0,0.07575663207534458,0.03999456020388163
8910,1.4426952831077717e-8,0.10395313428614292,0.03998469776837692,0.021933230868341112,0.0,0.026128520871885285,0.0399756850641718,0.021933230868341112,0.0,0.07570705613600581,0.03999455776073195
8914,1.4426952713873292e-8,0.10392741409341377,0.03998469148617681,0.02188883927813228,0.0,0.02607861208228144,0.039975675030101965,0.02188883927813228,0.0,0.07565748536269853,0.039994555317582316
8918,1.4426952677305232e-8,0.10390170188106833,0.039984685204240505,0.02184453753393351,0.0,0.026028716931438066,0.039975664996427754,0.02184453753393351,0.0,0.07560791975488441,0.03999455287443274
8922,1.4426952721365364e-8,0.10387599764530295,0.0399846789225677,0.021800325453901676,0.0,0.02597883541343271,0.03997565496314896,0.021800325453901676,0.0,0.07555835931202534,0.03999455043128321
8926,1.4426952605788632e-8,0.10385030138231736,0.0399846726411585,0.02175620285656169,0.0,0.025928967522347433,0.03997564493026546,0.02175620285656169,0.0,0.07550880403358298,0.039994547988133726
8930,1.442695265090978e-8,0.10382461308831407,0.03998466636001264,0.021712169560805746,0.0,0.025879113252268993,0.03997563489777703,0.021712169560805746,0.0,0.07545925391901913,0.03999454554498429
8934,1.4426952696549675e-8,0.10379893275949888,0.039984660079130076,0.021668225385892637,0.0,0.025829272597288934,0.03997562486568352,0.021668225385892637,0.0,0.07540970896779578,0.039994543101834916
8938,1.4426952662614947e-8,0.10377326039208071,0.0399846537985106,0.021624370151446918,0.0,0.0257794455515034,0.039975614833984735,0.021624370151446918,0.0,0.07536016917937487,0.03999454065868558
8942,1.4426952629183682e-8,0.10374759598227135,0.03998464751815423,0.021580603677458232,0.0,0.025729632109013134,0.039975604802680524,0.021580603677458232,0.0,0.07531063455321836,0.03999453821553629
8946,1.4426952516162739e-8,0.10372193952628606,0.039984641238060725,0.02153692578428055,0.0,0.02567983226392383,0.039975594771770685,0.02153692578428055,0.0,0.0752611050887884,0.03999453577238707
8950,1.4426952563801758e-8,0.1036962910203427,0.03998463495822997,0.021493336292631428,0.0,0.025630046010345353,0.03997558474125504,0.021493336292631428,0.0,0.0752115807855471,0.03999453332923788
8954,1.4426952371665159e-8,0.10367065046066268,0.03998462867866198,0.021449835023591293,0.0,0.025580273342392636,0.03997557471113344,0.021449835023591293,0.0,0.07516206164295655,0.03999453088608875
8958,1.4426952500345477e-8,0.10364501784347029,0.039984622399356524,0.02140642179860267,0.0,0.02553051425418511,0.03997556468140569,0.02140642179860267,0.0,0.07511254766047917,0.039994528442939666
8962,1.4426952389235984e-8,0.10361939316499273,0.03998461612031345,0.02136309643946953,0.0,0.025480768739846726,0.039975554652071595,0.02136309643946953,0.0,0.0750630388375771,0.03999452599979063
8966,1.4426952358672447e-8,0.10359377642146055,0.03998460984153277,0.021319858768356445,0.0,0.025431036793506268,0.03997554462313103,0.021319858768356445,0.0,0.07501353517371268,0.03999452355664165
8970,1.4426952328562345e-8,0.10356816760910711,0.039984603563014254,0.02127670860778794,0.0,0.02538131840929687,0.03997553459458378,0.02127670860778794,0.0,0.07496403666834842,0.03999452111349271
8974,1.4426952298898967e-8,0.10354256672416924,0.0399845972847579,0.021233645780647733,0.0,0.025331613581356625,0.03997552456642968,0.021233645780647733,0.0,0.07491454332094667,0.03999451867034383
8978,1.4426952349761343e-8,0.10351697376288624,0.03998459100676346,0.021190670110178018,0.0,0.025281922303827975,0.03997551453866855,0.021190670110178018,0.0,0.07486505513097004,0.03999451622719499
8982,1.4426952320971613e-8,0.1034913887215008,0.03998458472903089,0.02114778141997872,0.0,0.025232244570857997,0.03997550451130023,0.02114778141997872,0.0,0.07481557209788108,0.039994513784046205
8986,1.442695229260901e-8,0.10346581159625887,0.03998457845156,0.02110497953400684,0.0,0.02518258037659855,0.039975494484324525,0.02110497953400684,0.0,0.07476609422114236,0.039994511340897466
8990,1.4426952264667199e-8,0.10344024238340899,0.03998457217435081,0.021062264276575628,0.0,0.025132929715205865,0.039975484457741274,0.021062264276575628,0.0,0.07471662150021659,0.03999450889774878
8994,1.4426952157054274e-8,0.10341468107920311,0.03998456589740314,0.02101963547235393,0.0,0.025083292580840875,0.039975474431550306,0.02101963547235393,0.0,0.07466715393456658,0.03999450645460015
8998,1.4426952210021067e-8,0.10338912767989597,0.0399845596207168,0.02097709294636545,0.0,0.0250336689676691,0.039975464405751435,0.02097709294636545,0.0,0.07461769152365505,0.03999450401145157
9002,1.4426952103218871e-8,0.10336358218174546,0.039984553344291816,0.020934636523988037,0.0,0.02498405886986057,0.03997545438034449,0.020934636523988037,0.0,0.07456823426694492,0.03999450156830303
9006,1.4426952156984377e-8,0.10333804458101248,0.039984547068127936,0.020892266030952962,0.0,0.02493446228159002,0.0399754443553293,0.020892266030952962,0.0,0.07451878216389904,0.03999449912515454
9010,1.4426952050969052e-8,0.10331251487396106,0.039984540792225104,0.020849981293344193,0.0,0.024884879197036504,0.03997543433070569,0.020849981293344193,0.0,0.07446933521398036,0.0399944966820061
9014,1.4426952105509748e-8,0.10328699305685814,0.03998453451658321,0.020807782137597746,0.0,0.024835309610383983,0.03997542430647349,0.020807782137597746,0.0,0.074419893416652,0.03999449423885772
9018,1.4426951920172437e-8,0.10326147912597358,0.039984528241202175,0.020765668390500862,0.0,0.024785753515820595,0.03997541428263252,0.020765668390500862,0.0,0.07437045677137699,0.03999449179570938
9022,1.4426952055551149e-8,0.10323597307758044,0.039984521966081744,0.020723639879191378,0.0,0.024736210907539302,0.03997540425918261,0.020723639879191378,0.0,0.07432102527761841,0.03999448935256109
9026,1.4426951951040697e-8,0.10321047490795472,0.0399845156912219,0.02068169643115699,0.0,0.02468668177973745,0.039975394236123576,0.02068169643115699,0.0,0.07427159893483952,0.03999448690941285
9030,1.4426952007063942e-8,0.1031849846133754,0.039984509416622634,0.020639837874234557,0.0,0.024637166126616972,0.03997538421345527,0.020639837874234557,0.0,0.07422217774250355,0.03999448446626466
9034,1.4426951983358521e-8,0.10315950219012456,0.03998450314228363,0.020598064036609375,0.0,0.02458766394238441,0.03997537419117749,0.020598064036609375,0.0,0.07417276170007377,0.03999448202311653
9038,1.4426951960004777e-8,0.1031340276344872,0.03998449686820486,0.02055637474681447,0.0,0.02453817522125081,0.03997536416929008,0.02055637474681447,0.0,0.07412335080701363,0.039994479579968434
9042,1.4426951856911871e-8,0.10310856094275125,0.03998449059438626,0.020514769833729962,0.0,0.024488699957431435,0.03997535414779287,0.020514769833729962,0.0,0.07407394506278628,0.0399944771368204
9046,1.4426951914331622e-8,0.10308310211120783,0.0399844843208276,0.020473249126582257,0.0,0.024439238145146612,0.03997534412668567,0.020473249126582257,0.0,0.07402454446685554,0.03999447469367241
9050,1.4426951892001988e-8,0.10305765113615091,0.03998447804752881,0.020431812454943406,0.0,0.02438978977862072,0.039975334105968326,0.020431812454943406,0.0,0.07397514901868474,0.039994472250524465
9054,1.4426951789917967e-8,0.1030322080138774,0.039984471774489876,0.020390459648730406,0.0,0.024340354852082836,0.039975324085640654,0.020390459648730406,0.0,0.07392575871773747,0.03999446980737658
9058,1.4426951688160336e-8,0.10300677274068741,0.03998446550171061,0.02034919053820448,0.0,0.024290933359766464,0.0399753140657025,0.02034919053820448,0.0,0.0738763735634774,0.03999446736422874
9062,1.4426951746895546e-8,0.1029813453128837,0.03998445922919083,0.02030800495397041,0.0,0.02424152529590966,0.03997530404615366,0.02030800495397041,0.0,0.07382699355536822,0.03999446492108095
9066,1.442695180594752e-8,0.10295592572677226,0.03998445295693048,0.020266902726975792,0.0,0.024192130654754916,0.03997529402699399,0.020266902726975792,0.0,0.07377761869287365,0.03999446247793321
9070,1.4426951785225875e-8,0.10293051397866186,0.03998444668492948,0.02022588368851043,0.0,0.02414274943054917,0.03997528400822331,0.02022588368851043,0.0,0.07372824897545753,0.03999446003478552
9074,1.4426951764811679e-8,0.10290511006486462,0.039984440413187675,0.02018494767020554,0.0,0.02409338161754404,0.039975273989841444,0.02018494767020554,0.0,0.07367888440258374,0.03999445759163788
9078,1.4426951664614666e-8,0.10287971398169513,0.039984434141704966,0.020144094504033115,0.0,0.024044027209995367,0.03997526397184823,0.020144094504033115,0.0,0.07362952497371614,0.03999445514849029
9082,1.442695172488738e-8,0.1028543257254712,0.03998442787048125,0.020103324022305236,0.0,0.02399468620216345,0.03997525395424349,0.020103324022305236,0.0,0.07358017068831876,0.03999445270534275
9086,1.442695170536836e-8,0.10282894529251367,0.03998442159951636,0.020062636057673375,0.0,0.02394535858831328,0.039975243937027054,0.020062636057673375,0.0,0.07353082154585551,0.03999445026219525
9090,1.4426951606053257e-8,0.10280357267914605,0.03998441532881028,0.020022030443127684,0.0,0.023896044362714086,0.039975233920198756,0.020022030443127684,0.0,0.07348147754579062,0.03999444781904781
9094,1.4426951587109123e-8,0.10277820788169507,0.039984409058362716,0.019981507011996386,0.0,0.023846743519639623,0.03997522390375841,0.019981507011996386,0.0,0.07343213868758813,0.03999444537590042
9098,1.442695156844604e-8,0.10275285089649025,0.03998440278817372,0.01994106559794499,0.0,0.023797456053368117,0.039975213887705856,0.01994106559794499,0.0,0.0733828049707123,0.039994442932753074
9102,1.44269516301455e-8,0.10272750171986418,0.03998439651824311,0.019900706034975672,0.0,0.023748181958182134,0.039975203872040926,0.019900706034975672,0.0,0.07333347639462728,0.039994440489605786
9106,1.4426951531946423e-8,0.1027021603481522,0.03998439024857087,0.019860428157426578,0.0,0.023698921228368808,0.03997519385676346,0.019860428157426578,0.0,0.0732841529587976,0.039994438046458546
9110,1.4426951514101736e-8,0.10267682677769277,0.03998438397915678,0.019820231799971146,0.0,0.023649673858219457,0.03997518384187327,0.019820231799971146,0.0,0.07323483466268732,0.03999443560331135
9114,1.4426951496521802e-8,0.10265150100482714,0.0399843777100007,0.019780116797617417,0.0,0.023600439842030106,0.039975173827370175,0.019780116797617417,0.0,0.07318552150576103,0.039994433160164204
9118,1.442695155928835e-8,0.10262618302589961,0.039984371441102645,0.01974008298570736,0.0,0.02355121917410108,0.039975163813254035,0.01974008298570736,0.0,0.07313621348748316,0.03999443071701711
9122,1.4426951382054864e-8,0.10260087283725727,0.039984365172462365,0.019700130199916246,0.0,0.023502011848737035,0.03997515379952467,0.019700130199916246,0.0,0.07308691060731835,0.039994428273870064
9126,1.4426951445331485e-8,0.10257557043525027,0.03998435890407989,0.019660258276251886,0.0,0.02345281786024711,0.03997514378618191,0.019660258276251886,0.0,0.0730376128647311,0.039994425830723074
9130,1.4426951508857503e-8,0.10255027581623158,0.03998435263595497,0.01962046705105401,0.0,0.023403637202944826,0.03997513377322557,0.01962046705105401,0.0,0.072988320259186,0.039994423387576125
9134,1.4426951412457868e-8,0.10252498897655711,0.039984346368087564,0.019580756360993594,0.0,0.023354469871148042,0.039975123760655505,0.019580756360993594,0.0,0.07293903279014775,0.03999442094442923
9138,1.4426951396385927e-8,0.10249970991258558,0.03998434010047748,0.019541126043072177,0.0,0.023305315859179054,0.03997511374847152,0.019541126043072177,0.0,0.07288975045708121,0.03999441850128239
9142,1.4426951460638118e-8,0.10247443862067884,0.039984333833124754,0.019501575934621204,0.0,0.023256175161364533,0.03997510373667347,0.019501575934621204,0.0,0.07284047325945112,0.03999441605813559
9146,1.4426951364953875e-8,0.10244917509720146,0.039984327566029126,0.019462105873301324,0.0,0.02320704777203564,0.039975093725261174,0.019462105873301324,0.0,0.07279120119672233,0.039994413614988844
9150,1.4426951349586722e-8,0.10242391933852088,0.03998432129919063,0.019422715697101814,0.0,0.02315793368552761,0.03997508371423447,0.019422715697101814,0.0,0.0727419342683598,0.039994411171842145
9154,1.4426951334447546e-8,0.10239867134100758,0.03998431503260901,0.019383405244339794,0.0,0.02310883289618031,0.039975073703593184,0.019383405244339794,0.0,0.07269267247382852,0.0399944087286955
9158,1.4426951319532987e-8,0.10237343110103478,0.03998430876628422,0.019344174353659642,0.0,0.023059745398337838,0.03997506369333715,0.019344174353659642,0.0,0.0726434158125934,0.03999440628554891
9162,1.4426951384925356e-8,0.10234819861497879,0.03998430250021622,0.019305022864032306,0.0,0.023010671186348787,0.03997505368346621,0.019305022864032306,0.0,0.07259416428411976,0.03999440384240236
9166,1.4426951290364401e-8,0.10232297387921867,0.039984296234404706,0.019265950614754647,0.0,0.022961610254565955,0.03997504367398017,0.019265950614754647,0.0,0.07254491788787257,0.03999440139925586
9170,1.4426951356189525e-8,0.10229775689013612,0.03998428996884975,0.01922695744544877,0.0,0.0229125625973464,0.03997503366487888,0.01922695744544877,0.0,0.0724956766233171,0.039994398956109414
9174,1.4426951342140564e-8,0.10227254764411634,0.039984283703551185,0.01918804319606142,0.0,0.022863528209051777,0.03997502365616218,0.01918804319606142,0.0,0.07244644048991848,0.03999439651296302
9178,1.4426951248214371e-8,0.10224734613754657,0.03998427743850881,0.019149207706863226,0.0,0.022814507084047753,0.03997501364782988,0.019149207706863226,0.0,0.07239720948714219,0.03999439406981667
9182,1.4426951234579169e-8,0.10222215236681773,0.03998427117372269,0.01911045081844813,0.0,0.022765499216704697,0.03997500363988183,0.01911045081844813,0.0,0.07234798361445338,0.03999439162667037
9186,1.4426951221146265e-8,0.10219696632832312,0.03998426490919254,0.01907177237173269,0.0,0.02271650460139698,0.03997499363231785,0.01907177237173269,0.0,0.07229876287131776,0.039994389183524125
9190,1.4426951127826991e-8,0.10217178801845903,0.03998425864491833,0.019033172207955446,0.0,0.022667523232503473,0.03997498362513779,0.019033172207955446,0.0,0.07224954725720054,0.039994386740377925
9194,1.4426951114789718e-8,0.10214661743362463,0.039984252380899955,0.018994650168676262,0.0,0.022618555104407266,0.039974973618341465,0.018994650168676262,0.0,0.07220033677156742,0.03999438429723178
9198,1.4426951182031538e-8,0.10212145457022193,0.03998424611713729,0.018956206095775655,0.0,0.0225696002114959,0.039974963611928725,0.018956206095775655,0.0,0.07215113141388396,0.03999438185408568
9202,1.4426951089292577e-8,0.10209629942465556,0.03998423985363017,0.01891783983145422,0.0,0.022520658548160877,0.03997495360589939,0.01891783983145422,0.0,0.07210193118361578,0.03999437941093963
9206,1.4426951236998338e-8,0.10207115199333347,0.03998423359037861,0.01887955121823188,0.0,0.02247173010879846,0.0399749436002533,0.01887955121823188,0.0,0.07205273608022866,0.03999437696779363
9210,1.4426951064546367e-8,0.10204601227266615,0.03998422732738236,0.0188413400989473,0.0,0.02242281488780873,0.039974933594990276,0.0188413400989473,0.0,0.07200354610318824,0.039994374524647686
9214,1.4426951212619267e-8,0.10202088025906689,0.03998422106464146,0.018803206316757238,0.0,0.02237391287959638,0.03997492359011018,0.018803206316757238,0.0,0.07195436125196034,0.03999437208150178
9218,1.442695120070033e-8,0.10199575594895191,0.03998421480215565,0.018765149715135886,0.0,0.022325024078570354,0.03997491358561281,0.018765149715135886,0.0,0.07190518152601093,0.039994369638355926
9222,1.4426951108872554e-8,0.10197063933874043,0.03998420853992489,0.01872717013787424,0.0,0.022276148479143654,0.03997490358149803,0.01872717013787424,0.0,0.07185600692480573,0.03999436719521013
9226,1.442695117739032e-8,0.10194553042485399,0.03998420227794908,0.018689267429079434,0.0,0.022227286075733765,0.03997489357776566,0.018689267429079434,0.0,0.07180683744781098,0.03999436475206438
9230,1.4426951085908386e-8,0.1019204292037176,0.03998419601622807,0.01865144143317418,0.0,0.022178436862762264,0.03997488357441553,0.01865144143317418,0.0,0.0717576730944925,0.039994362308918674
9234,1.442695107468118e-8,0.10189533567175853,0.039984189754761805,0.018613691994896,0.0,0.02212960083465514,0.03997487357144749,0.018613691994896,0.0,0.07170851386431647,0.03999435986577302
9238,1.4426951143706209e-8,0.10187024982540746,0.03998418349355011,0.018576018959296694,0.0,0.022080777985842737,0.03997486356886136,0.018576018959296694,0.0,0.07165935975674904,0.03999435742262743
9242,1.4426951052724004e-8,0.10184517166109722,0.039984177232592885,0.018538422171741658,0.0,0.022031968310759265,0.039974853566656976,0.018538422171741658,0.0,0.07161021077125643,0.03999435497948187
9246,1.44269511220748e-8,0.10182010117526383,0.039984170971890054,0.01850090147790926,0.0,0.02198317180384355,0.03997484356483418,0.01850090147790926,0.0,0.07156106690730495,0.039994352536336375
9250,1.4426951031413529e-8,0.1017950383643462,0.0399841647114415,0.0184634567237902,0.0,0.02193438845953839,0.0399748335633928,0.0184634567237902,0.0,0.07151192816436072,0.03999435009319092
9254,1.4426951020994818e-8,0.10176998322478589,0.039984158451247115,0.018426087755686917,0.0,0.021885618272290918,0.03997482356233269,0.018426087755686917,0.0,0.07146279454189028,0.03999434765004552
9258,1.4426951010730685e-8,0.10174493575302716,0.0399841521913068,0.018388794420212885,0.0,0.02183686123655255,0.03997481356165366,0.018388794420212885,0.0,0.07141366603935997,0.039994345206900164
9262,1.4426950920533162e-8,0.10171989594551736,0.039984145931620425,0.01835157656429204,0.0,0.021788117346778924,0.039974803561355556,0.01835157656429204,0.0,0.07136454265623633,0.03999434276375486
9266,1.4426950990656995e-8,0.10169486379870636,0.03998413967218782,0.018314434035158138,0.0,0.02173938659742971,0.0399747935614382,0.018314434035158138,0.0,0.07131542439198583,0.039994340320609605
9270,1.4426950900757285e-8,0.1016698393090469,0.03998413341300902,0.01827736668035411,0.0,0.021690668982969008,0.03997478356190146,0.01827736668035411,0.0,0.07126631124607505,0.039994337877464405
9274,1.442695097117451e-8,0.10164482247299463,0.03998412715408378,0.018240374347731472,0.0,0.021641964497865106,0.039974773562745154,0.018240374347731472,0.0,0.07121720321797079,0.03999433543431925
9278,1.4426950961649526e-8,0.10161981328700782,0.03998412089541204,0.018203456885449647,0.0,0.02159327313659032,0.039974763563969104,0.018203456885449647,0.0,0.07116810030713967,0.03999433299117414
9282,1.4426951032351505e-8,0.10159481174754773,0.039984114636993716,0.018166614141975432,0.0,0.021544594893621306,0.039974753565573166,0.018166614141975432,0.0,0.07111900251304833,0.03999433054802909
9286,1.4426950943021376e-8,0.10156981785107799,0.03998410837882868,0.01812984596608227,0.0,0.021495929763438837,0.03997474356755717,0.01812984596608227,0.0,0.07106990983516377,0.03999432810488408
9290,1.4426950933914064e-8,0.10154483159406553,0.039984102120916826,0.018093152206849688,0.0,0.021447277740527994,0.039974733569920956,0.018093152206849688,0.0,0.07102082227295266,0.03999432566173913
9294,1.442695092494187e-8,0.10151985297297968,0.03998409586325799,0.01805653271366267,0.0,0.021398638819377758,0.039974723572664336,0.01805653271366267,0.0,0.07097173982588205,0.039994323218594224
9298,1.4426950996188454e-8,0.10149488198429261,0.03998408960585222,0.01801998733621104,0.0,0.021350012994481714,0.0399747135757872,0.01801998733621104,0.0,0.07092266249341894,0.03999432077544937
9302,1.4426950827309181e-8,0.10146991862447943,0.039984083348699226,0.017983515924488838,0.0,0.0213014002603372,0.03997470357928933,0.017983515924488838,0.0,0.07087359027503029,0.03999431833230457
9306,1.4426950898816093e-8,0.10144496289001781,0.03998407709179896,0.017947118328793688,0.0,0.021252800611446056,0.03997469358317059,0.017947118328793688,0.0,0.07082452317018328,0.03999431588915981
9310,1.4426950890364616e-8,0.10142001477738818,0.039984070835151334,0.017910794399726256,0.0,0.02120421404231392,0.03997468358743081,0.017910794399726256,0.0,0.07077546117834506,0.0399943134460151
9314,1.4426950962124194e-8,0.10139507428307384,0.03998406457875624,0.017874543988189537,0.0,0.02115564054745094,0.039974673592069826,0.017874543988189537,0.0,0.07072640429898261,0.03999431100287045
9318,1.442695079375031e-8,0.10137014140356071,0.039984058322613564,0.017838366945388297,0.0,0.02110708012137117,0.03997466359708748,0.017838366945388297,0.0,0.07067735253156342,0.03999430855972584
9322,1.4426950945840775e-8,0.1013452161353376,0.03998405206672315,0.017802263122828465,0.0,0.02105853275859291,0.039974653602483604,0.017802263122828465,0.0,0.07062830587555469,0.03999430611658129
9326,1.4426950937879798e-8,0.10132029847489614,0.039984045811085,0.017766232372316507,0.0,0.021009998453638712,0.039974643608258045,0.017766232372316507,0.0,0.07057926433042386,0.039994303673436774
9330,1.4426950849951265e-8,0.10129538841873038,0.03998403955569888,0.01773027454595881,0.0,0.020961477201034983,0.039974633614410636,0.01773027454595881,0.0,0.0705302278956383,0.03999430123029232
9334,1.4426950922310421e-8,0.10127048596333739,0.039984033300564825,0.017694389496161138,0.0,0.02091296899531252,0.039974623620941216,0.017694389496161138,0.0,0.07048119657066551,0.039994298787147914
9338,1.4426950834612871e-8,0.10124559110521662,0.03998402704568259,0.017658577075627926,0.0,0.020864473831006026,0.03997461362784962,0.017658577075627926,0.0,0.070432170354973,0.03999429634400355
9342,1.4426950827113923e-8,0.1012207038408709,0.03998402079105213,0.01762283713736175,0.0,0.020815991702654645,0.039974603635135685,0.01762283713736175,0.0,0.07038314924802846,0.03999429390085925
9346,1.4426950899811899e-8,0.10119582416680503,0.03998401453667333,0.01758716953466269,0.0,0.020767522604801237,0.039974593642799254,0.01758716953466269,0.0,0.07033413324929946,0.039994291457714985
9350,1.4426950892533812e-8,0.1011709520795272,0.03998400828254609,0.017551574121127747,0.0,0.02071906653199309,0.03997458365084017,0.017551574121127747,0.0,0.07028512235825372,0.03999428901457078
9354,1.4426950885363699e-8,0.10114608757554774,0.03998400202867024,0.017516050750650228,0.0,0.020670623478781368,0.03997457365925825,0.017516050750650228,0.0,0.07023611657435894,0.03999428657142662
9358,1.4426950878299967e-8,0.10112123065138023,0.03998399577504574,0.01748059927741914,0.0,0.020622193439721558,0.03997456366805335,0.01748059927741914,0.0,0.07018711589708297,0.039994284128282515
9362,1.4426950871341029e-8,0.10109638130354046,0.039983989521672536,0.017445219555918642,0.0,0.020573776409373013,0.03997455367722532,0.017445219555918642,0.0,0.07013812032589373,0.03999428168513845
9366,1.4426950784399678e-8,0.1010715395285473,0.039983983268550426,0.017409911440927375,0.0,0.020525372382299324,0.039974543686773986,0.017409911440927375,0.0,0.07008912986025909,0.03999427924199444
9370,1.442695085773136e-8,0.10104670532292218,0.03998397701567928,0.0173746747875179,0.0,0.020476981353068125,0.03997453369669918,0.0173746747875179,0.0,0.07004014449964699,0.03999427679885048
9374,1.4426950851077586e-8,0.10102187868318926,0.03998397076305909,0.01733950945105612,0.0,0.020428603316251136,0.03997452370700075,0.01733950945105612,0.0,0.06999116424352562,0.03999427435570657
9378,1.4426950764436863e-8,0.10099705960587535,0.03998396451068974,0.017304415287200645,0.0,0.02038023826642412,0.03997451371767854,0.017304415287200645,0.0,0.06994218909136289,0.03999427191256271
9382,1.4426950838064724e-8,0.10097224808751008,0.03998395825857101,0.017269392151902253,0.0,0.020331886198166994,0.039974503728732375,0.017269392151902253,0.0,0.06989321904262702,0.0399942694694189
9386,1.4426950831702724e-8,0.10094744412462564,0.03998395200670285,0.017234439901403227,0.0,0.020283547106063594,0.0399744937401621,0.017234439901403227,0.0,0.06984425409678621,0.039994267026275135
9390,1.442695074534945e-8,0.10092264771375699,0.03998394575508525,0.01719955839223687,0.0,0.020235220984702006,0.03997448375196757,0.01719955839223687,0.0,0.06979529425330873,0.03999426458313143
9394,1.4426950739174825e-8,0.1008978588514418,0.039983939503717966,0.017164747481226806,0.0,0.020186907828674272,0.0399744737641486,0.017164747481226806,0.0,0.06974633951166287,0.03999426213998777
9398,1.4426950653006149e-8,0.10087307753422033,0.039983933252600946,0.01713000702548645,0.0,0.0201386076325764,0.039974463776705056,0.01713000702548645,0.0,0.06969738987131699,0.039994259696844156
9402,1.4426950727099049e-8,0.10084830375863552,0.039983927001734115,0.017095336882418405,0.0,0.0200903203910086,0.03997445378963676,0.017095336882418405,0.0,0.06964844533173953,0.039994257253700594
9406,1.4426950721195191e-8,0.10082353752123319,0.03998392075111733,0.0170607369097139,0.0,0.020042046098574982,0.039974443802943564,0.0170607369097139,0.0,0.06959950589239897,0.03999425481055708
9410,1.4426950795464584e-8,0.1007987788185615,0.039983914500750506,0.017026206965352175,0.0,0.019993784749883826,0.0399744338166253,0.017026206965352175,0.0,0.06955057155276378,0.039994252367413614
9414,1.4426950789734604e-8,0.10077402764717174,0.039983908250633526,0.0169917469075999,0.0,0.01994553633954743,0.03997442383068181,0.0169917469075999,0.0,0.06950164231230267,0.039994249924270205
9418,1.4426950704003971e-8,0.10074928400361727,0.039983902000766236,0.016957356595010655,0.0,0.019897300862181888,0.03997441384511293,0.016957356595010655,0.0,0.06945271817048419,0.03999424748112684
9422,1.442695069844275e-8,0.10072454788445469,0.03998389575114857,0.016923035886424246,0.0,0.01984907831240763,0.03997440385991852,0.016923035886424246,0.0,0.06940379912677705,0.039994245037983524
9426,1.4426950692964038e-8,0.1006998192862428,0.039983889501780515,0.016888784640966204,0.0,0.019800868684848892,0.0399743938750984,0.016888784640966204,0.0,0.06935488518065003,0.03999424259484026
9430,1.4426950687566612e-8,0.1006750982055434,0.03998388325266181,0.016854602718047174,0.0,0.01975267197413406,0.03997438389065242,0.016854602718047174,0.0,0.06930597633157191,0.03999424015169705
9434,1.4426950762334926e-8,0.10065038463892081,0.039983877003792474,0.016820489977362345,0.0,0.019704488174895497,0.03997437390658043,0.016820489977362345,0.0,0.06925707257901162,0.039994237708553884
9438,1.4426950757096463e-8,0.10062567858294214,0.0399838707551722,0.016786446278890865,0.0,0.01965631728176942,0.03997436392288224,0.016786446278890865,0.0,0.06920817392243798,0.03999423526541077
9442,1.4426950671850054e-8,0.10060098003417657,0.03998386450680114,0.01675247148289532,0.0,0.019608159289396167,0.039974353939557734,0.01675247148289532,0.0,0.06915928036132005,0.0399942328222677
9446,1.4426950746851536e-8,0.10057628898919697,0.03998385825867909,0.01671856544992107,0.0,0.019560014192420216,0.039974343956606734,0.01671856544992107,0.0,0.06911039189512684,0.03999423037912469
9450,1.4426950661757127e-8,0.10055160544457789,0.03998385201080586,0.016684728040795738,0.0,0.01951188198548972,0.039974333974029067,0.016684728040795738,0.0,0.06906150852332738,0.03999422793598172
9454,1.442695065682269e-8,0.10052692939689689,0.0399838457631815,0.016650959116628623,0.0,0.01946376266325691,0.03997432399182461,0.016650959116628623,0.0,0.06901263024539081,0.03999422549283881
9458,1.4426950651961463e-8,0.10050226084273414,0.03998383951580576,0.016617258538810135,0.0,0.019415656220378153,0.03997431400999317,0.016617258538810135,0.0,0.06896375706078642,0.039994223049695944
9462,1.4426950647172353e-8,0.10047759977867265,0.0399838332686786,0.01658362616901122,0.0,0.019367562651513757,0.03997430402853461,0.01658362616901122,0.0,0.06891488896898339,0.03999422060655313
9466,1.4426950642454299e-8,0.10045294620129779,0.039983827021799916,0.016550061869182776,0.0,0.019319481951327842,0.03997429404744877,0.016550061869182776,0.0,0.06886602596945106,0.03999421816341037
9470,1.4426950637806238e-8,0.10042830010719758,0.03998382077516954,0.01651656550155515,0.0,0.01927141411448865,0.03997428406673548,0.01651656550155515,0.0,0.0688171680616588,0.039994215720267644
9474,1.4426950633227139e-8,0.10040366149296284,0.0399838145287875,0.016483136928637482,0.0,0.01922335913566837,0.03997427408639459,0.016483136928637482,0.0,0.06876831524507605,0.039994213277124976
9478,1.4426950628715977e-8,0.10037903035518683,0.039983808282653625,0.016449776013217204,0.0,0.019175317009542912,0.03997426410642596,0.016449776013217204,0.0,0.06871946751917227,0.039994210833982365
9482,1.442695062427174e-8,0.1003544066904655,0.039983802036767734,0.016416482618359457,0.0,0.019127287730792374,0.03997425412682941,0.016416482618359457,0.0,0.06867062488341688,0.039994208390839794
9486,1.442695069997911e-8,0.10032979049539736,0.039983795791129796,0.01638325660740653,0.0,0.019079271294100898,0.03997424414760478,0.01638325660740653,0.0,0.06862178733727961,0.03999420594769728
9490,1.4426950695665769e-8,0.10030518176658357,0.03998378954573971,0.016350097843977295,0.0,0.019031267694156175,0.03997423416875194,0.016350097843977295,0.0,0.06857295488023007,0.03999420350455481
9494,1.4426950611330753e-8,0.10028058050062798,0.03998378330059737,0.016317006191966642,0.0,0.018983276925650206,0.03997422419027072,0.016317006191966642,0.0,0.06852412751173793,0.03999420106141239
9498,1.442695060714445e-8,0.10025598669413698,0.03998377705570268,0.016283981515544974,0.0,0.018935298983278726,0.03997421421216095,0.016283981515544974,0.0,0.06847530523127285,0.03999419861827002
9502,1.442695060302025e-8,0.1002314003437195,0.03998377081105551,0.016251023679157556,0.0,0.018887333861741552,0.03997420423442249,0.016251023679157556,0.0,0.0684264880383048,0.03999419617512771
9506,1.442695051887158e-8,0.10020682144598717,0.03998376456665578,0.016218132547524026,0.0,0.018839381555742184,0.03997419425705518,0.016218132547524026,0.0,0.06837767593230351,0.039994193731985435
9510,1.4426950514868848e-8,0.10018224999755407,0.03998375832250331,0.016185307985637824,0.0,0.018791442059988284,0.039974184280058854,0.016185307985637824,0.0,0.06832886891273895,0.03999419128884322
9514,1.4426950671096834e-8,0.10015768599503705,0.039983752078598035,0.016152549858765637,0.0,0.018743515369191232,0.03997417430343336,0.016152549858765637,0.0,0.06828006697908104,0.03999418884570105
9518,1.4426950587126323e-8,0.1001331294350554,0.03998374583494001,0.016119858032446817,0.0,0.018695601478066436,0.039974164327178575,0.016119858032446817,0.0,0.06823127013079984,0.03999418640255893
9522,1.4426950663384787e-8,0.10010858031423117,0.03998373959152882,0.016087232372492915,0.0,0.018647700381333232,0.03997415435129428,0.016087232372492915,0.0,0.06818247836736549,0.03999418395941686
9526,1.4426950659614359e-8,0.10008403862918884,0.039983733348364664,0.016054672744987022,0.0,0.018599812073714795,0.039974144375780375,0.016054672744987022,0.0,0.06813369168824815,0.03999418151627484
9530,1.442695057581421e-8,0.1000595043765556,0.039983727105447245,0.016022179016283285,0.0,0.018551936549938208,0.039974134400636685,0.016022179016283285,0.0,0.06808491009291787,0.03999417907313287
9534,1.4426950652240497e-8,0.10003497755296084,0.03998372086277656,0.015989751053006335,0.0,0.018504073804734244,0.039974124425863046,0.015989751053006335,0.0,0.06803613358084501,0.03999417662999095
9538,1.442695064863541e-8,0.1000104581550371,0.03998371462035241,0.015957388722050762,0.0,0.01845622383283798,0.039974114451459306,0.015957388722050762,0.0,0.06798736215149978,0.03999417418684908
9542,1.4426950484912487e-8,0.09998594617941921,0.03998370837817483,0.01592509189058054,0.0,0.018408386628988093,0.03997410447742533,0.01592509189058054,0.0,0.06793859580435264,0.03999417174370726
9546,1.4426950641584904e-8,0.09996144162274448,0.039983702136243575,0.015892860426028485,0.0,0.018360562187927098,0.03997409450376094,0.015892860426028485,0.0,0.06788983453887387,0.039994169300565485
9550,1.4426950638137905e-8,0.09993694448165288,0.039983695894558614,0.01586069419609577,0.0,0.01831275050440153,0.039974084530465984,0.01586069419609577,0.0,0.06784107835453405,0.03999416685742376
9554,1.4426950554656386e-8,0.0999124547527869,0.03998368965311984,0.01582859306875128,0.0,0.018264951573161724,0.03997407455754031,0.01582859306875128,0.0,0.06779232725080368,0.03999416441428209
9558,1.4426950551310907e-8,0.09988797243279177,0.03998368341192716,0.01579655691223115,0.0,0.01821716538896192,0.03997406458498378,0.01579655691223115,0.0,0.06774358122715338,0.03999416197114047
9562,1.4426950548015065e-8,0.09986349751831491,0.03998367717098045,0.015764585595038186,0.0,0.018169391946560108,0.03997405461279621,0.015764585595038186,0.0,0.06769484028305373,0.039994159527998896
9566,1.4426950624853785e-8,0.09983903000600661,0.03998367093027959,0.015732678985941342,0.0,0.01812163124071824,0.039974044640977466,0.015732678985941342,0.0,0.06764610441797544,0.039994157084857374
9570,1.4426950461483685e-8,0.09981456989251976,0.03998366468982444,0.01570083695397518,0.0,0.018073883266202073,0.039974034669527383,0.01570083695397518,0.0,0.06759737363138918,0.03999415464171591
9574,1.4426950538418033e-8,0.09979011717450939,0.039983658449615066,0.015669059368439302,0.0,0.01802614801778115,0.039974024698445826,0.015669059368439302,0.0,0.06754864792276585,0.039994152198574474
9578,1.442695045522781e-8,0.09976567184863344,0.0399836522096512,0.015637346098897893,0.0,0.0179784254902289,0.03997401472773261,0.015637346098897893,0.0,0.06749992729157621,0.03999414975543311
9582,1.4426950612340635e-8,0.09974123391155232,0.039983645969932764,0.015605697015179092,0.0,0.017930715678322672,0.039974004757387605,0.015605697015179092,0.0,0.06745121173729118,0.03999414731229178
9586,1.4426950609327509e-8,0.0997168033599289,0.03998363973045978,0.015574111987374505,0.0,0.01788301857684358,0.03997399478741066,0.015574111987374505,0.0,0.06740250125938188,0.03999414486915051
9590,1.4426950606359085e-8,0.09969238019042855,0.03998363349123201,0.015542590885838667,0.0,0.017835334180576458,0.03997398481780161,0.015542590885838667,0.0,0.06735379585731913,0.03999414242600929
9594,1.4426950523349035e-8,0.09966796439971945,0.03998362725224934,0.015511133581188507,0.0,0.017787662484310206,0.0399739748485603,0.015511133581188507,0.0,0.06730509553057407,0.03999413998286811
9598,1.4426950600553703e-8,0.0996435559844719,0.0399836210135118,0.01547973994430281,0.0,0.01774000348283731,0.03997396487968659,0.01547973994430281,0.0,0.0672564002786179,0.039994137539726984
9602,1.4426950437544121e-8,0.09961915494135906,0.03998361477501915,0.015448409846321731,0.0,0.017692357170954097,0.0399739549111803,0.015448409846321731,0.0,0.06720771010092166,0.03999413509658591
9606,1.442695051483364e-8,0.09959476126705633,0.039983608536771416,0.01541714315864619,0.0,0.017644723543460826,0.039973944943041316,0.01541714315864619,0.0,0.06715902499695676,0.03999413265344489
9610,1.4426950512078978e-8,0.09957037495824198,0.03998360229876837,0.015385939752937394,0.0,0.01759710259516145,0.03997393497526945,0.015385939752937394,0.0,0.06711034496619435,0.03999413021030391
9614,1.4426950589450853e-8,0.09954599601159642,0.03998359606100999,0.015354799501116309,0.0,0.017549494320863814,0.03997392500786457,0.015354799501116309,0.0,0.0670616700081059,0.03999412776716298
9618,1.4426950506691654e-8,0.09952162442380293,0.03998358982349615,0.015323722275363116,0.0,0.017501898715379438,0.039973915040826515,0.015323722275363116,0.0,0.06701300012216271,0.039994125324022106
9622,1.4426950584143455e-8,0.09949726019154685,0.039983583586226695,0.015292707948116704,0.0,0.017454315773523764,0.039973905074155124,0.015292707948116704,0.0,0.0669643353078363,0.039994122880881285
9626,1.4426950581548668e-8,0.09947290331151662,0.03998357734920165,0.015261756392074118,0.0,0.01740674549011585,0.039973895107850266,0.015261756392074118,0.0,0.06691567556459818,0.039994120437740505
9630,1.442695057899237e-8,0.09944855378040263,0.03998357111242079,0.015230867480190102,0.0,0.017359187859978743,0.03997388514191178,0.015230867480190102,0.0,0.06686702089191998,0.03999411799459978
9634,1.4426950576473999e-8,0.09942421159489803,0.03998356487588414,0.015200041085676491,0.0,0.017311642877939026,0.03997387517633952,0.015200041085676491,0.0,0.06681837128927322,0.039994115551459104
9638,1.4426950573993001e-8,0.09939987675169863,0.0399835586395915,0.015169277082001742,0.0,0.017264110538827305,0.03997386521113331,0.015169277082001742,0.0,0.06676972675612954,0.03999411310831848
9642,1.4426950571548803e-8,0.09937554924750228,0.03998355240354274,0.01513857534289041,0.0,0.01721659083747782,0.039973855246293016,0.01513857534289041,0.0,0.06672108729196087,0.0399941106651779
9646,1.4426950569140867e-8,0.09935122907900983,0.039983546167737846,0.01510793574232262,0.0,0.017169083768728565,0.03997384528181848,0.01510793574232262,0.0,0.06667245289623887,0.039994108222037375
9650,1.442695056676866e-8,0.09932691624292424,0.039983539932176695,0.015077358154533553,0.0,0.017121589327421294,0.039973835317709566,0.015077358154533553,0.0,0.06662382356843537,0.03999410577889689
9654,1.4426950484345984e-8,0.09930261073595113,0.03998353369685912,0.015046842454012924,0.0,0.017074107508401527,0.0399738253539661,0.015046842454012924,0.0,0.06657519930802232,0.03999410333575646
9658,1.4426950562129306e-8,0.09927831255479858,0.03998352746178515,0.015016388515504507,0.0,0.017026638306518627,0.03997381539058795,0.015016388515504507,0.0,0.06652658011447163,0.03999410089261608
9662,1.4426950479775459e-8,0.0992540216961771,0.03998352122695454,0.014985996214005549,0.0,0.016979181716625512,0.03997380542757494,0.014985996214005549,0.0,0.06647796598725539,0.03999409844947576
9666,1.4426950477540921e-8,0.09922973815679975,0.039983514992367276,0.01495566542476631,0.0,0.016931737733578943,0.039973795464926944,0.01495566542476631,0.0,0.06642935692584555,0.03999409600633548
9670,1.4426950475339537e-8,0.09920546193338212,0.03998350875802331,0.014925396023289536,0.0,0.016884306352239566,0.03997378550264383,0.014925396023289536,0.0,0.06638075292971435,0.03999409356319525
9674,1.4426950553256482e-8,0.09918119302264214,0.039983502523922416,0.014895187885329945,0.0,0.016836887567471526,0.039973775540725384,0.014895187885329945,0.0,0.06633215399833392,0.03999409112005507
9678,1.4426950471034274e-8,0.09915693142130015,0.03998349629006449,0.014865040886893712,0.0,0.016789481374142667,0.0399737655791715,0.014865040886893712,0.0,0.06628356013117645,0.03999408867691494
9682,1.4426950468929428e-8,0.09913267712607929,0.03998349005644956,0.014834954904238007,0.0,0.01674208776712489,0.03997375561798202,0.014834954904238007,0.0,0.06623497132771419,0.03999408623377486
9686,1.4426950466855802e-8,0.09910843013370475,0.0399834838230774,0.014804929813870405,0.0,0.016694706741293475,0.03997374565715679,0.014804929813870405,0.0,0.06618638758741961,0.03999408379063483
9690,1.4426950464812948e-8,0.09908419044090437,0.039983477589948045,0.014774965492548439,0.0,0.01664733829152758,0.03997373569669567,0.014774965492548439,0.0,0.06613780890976509,0.039994081347494846
9694,1.4426950382714736e-8,0.09905995804440858,0.03998347135706125,0.014745061817279076,0.0,0.01659998241271001,0.039973725736598485,0.014745061817279076,0.0,0.06608923529422295,0.03999407890435492
9698,1.4426950460817708e-8,0.09903573294094999,0.03998346512441699,0.014715218665318216,0.0,0.016552639099727328,0.039973715776865114,0.014715218665318216,0.0,0.06604066674026587,0.039994076461215035
9702,1.442695037877877e-8,0.09901151512726394,0.03998345889201523,0.014685435914170184,0.0,0.01650530834746975,0.039973705817495396,0.014685435914170184,0.0,0.06599210324736629,0.039994074018075206
9706,1.4426950456940134e-8,0.09898730460008803,0.03998345265985567,0.014655713441587215,0.0,0.016457990150831204,0.03997369585848917,0.014655713441587215,0.0,0.06594354481499676,0.039994071574935425
9710,1.4426950455044388e-8,0.09896310135616235,0.03998344642793845,0.01462605112556901,0.0,0.016410684504709394,0.039973685899846303,0.01462605112556901,0.0,0.06589499144263015,0.03999406913179569
9714,1.4426950453176766e-8,0.09893890539222942,0.03998344019626329,0.014596448844362148,0.0,0.016363391404005556,0.03997367594156663,0.014596448844362148,0.0,0.06584644312973904,0.03999406668865601
9718,1.4426950531422518e-8,0.09891471670503434,0.03998343396483018,0.014566906476459644,0.0,0.01631611084362472,0.03997366598365002,0.014566906476459644,0.0,0.06579789987579623,0.03999406424551638
9722,1.4426950449524241e-8,0.09889053529132445,0.039983427733638985,0.014537423900600437,0.0,0.016268842818475605,0.0399736560260963,0.014537423900600437,0.0,0.0657493616802746,0.039994061802376794
9726,1.4426950527824182e-8,0.09886636114784955,0.039983421502689624,0.014508000995768891,0.0,0.0162215873234705,0.03997364606890534,0.014508000995768891,0.0,0.06570082854264703,0.03999405935923726
9730,1.4426950445979292e-8,0.09884219427136201,0.03998341527198199,0.0144786376411943,0.0,0.01617434435352556,0.039973636112076986,0.0144786376411943,0.0,0.06565230046238649,0.03999405691609778
9734,1.4426950524331824e-8,0.09881803465861652,0.03998340904151593,0.014449333716350373,0.0,0.016127113903560298,0.039973626155611085,0.014449333716350373,0.0,0.06560377743896581,0.03999405447295835
9738,1.4426950442538746e-8,0.09879388230637036,0.03998340281129145,0.014420089100954804,0.0,0.016079895968498327,0.03997361619950749,0.014420089100954804,0.0,0.06555525947185828,0.03999405202981896
9742,1.4426950440856662e-8,0.09876973721138291,0.03998339658130842,0.014390903674968685,0.0,0.016032690543266413,0.03997360624376606,0.014390903674968685,0.0,0.0655067465605369,0.03999404958667963
9746,1.4426950519285193e-8,0.09874559937041624,0.03998339035156666,0.01436177731859608,0.0,0.015985497622795376,0.03997359628838663,0.01436177731859608,0.0,0.06545823870447479,0.039994047143540344
9750,1.4426950517652648e-8,0.09872146878023469,0.039983384122066194,0.014332709912283503,0.0,0.015938317202019502,0.03997358633336907,0.014332709912283503,0.0,0.06540973590314521,0.03999404470040111
9754,1.4426950516044326e-8,0.0986973454376052,0.03998337789280681,0.014303701336719448,0.0,0.01589114927587678,0.03997357637871321,0.014303701336719448,0.0,0.06536123815602146,0.03999404225726193
9758,1.4426950514459863e-8,0.09867322933929704,0.03998337166378847,0.014274751472833882,0.0,0.01584399383930892,0.039973566424418926,0.014274751472833882,0.0,0.0653127454625769,0.03999403981412279
9762,1.4426950432813247e-8,0.09864912048208178,0.039983365435011076,0.014245860201797753,0.0,0.015796850887261082,0.039973556470486046,0.014245860201797753,0.0,0.06526425782228482,0.039994037370983705
9766,1.442695043127545e-8,0.09862501886273345,0.03998335920647452,0.01421702740502255,0.0,0.015749720414682145,0.03997354651691445,0.01421702740502255,0.0,0.06521577523461877,0.039994034927844674
9770,1.4426950509846133e-8,0.09860092447802855,0.03998335297817871,0.014188252964159738,0.0,0.015702602416524724,0.03997353656370396,0.014188252964159738,0.0,0.06516729769905213,0.039994032484705684
9774,1.4426950428267966e-8,0.09857683732474593,0.039983346750123556,0.014159536761100327,0.0,0.015655496887744768,0.03997352661085446,0.014159536761100327,0.0,0.06511882521505849,0.03999403004156675
9778,1.4426950506883269e-8,0.0985527573996668,0.039983340522308876,0.014130878677974374,0.0,0.015608403823302286,0.039973516658365765,0.014130878677974374,0.0,0.06507035778211157,0.039994027598427864
9782,1.4426950425349057e-8,0.09852868469957488,0.03998333429473472,0.014102278597150495,0.0,0.015561323218160528,0.039973506706237755,0.014102278597150495,0.0,0.06502189539968486,0.03999402515528903
9786,1.4426950423922002e-8,0.09850461922125625,0.03998332806740085,0.014073736401235376,0.0,0.015514255067286476,0.039973496754470275,0.014073736401235376,0.0,0.06497343806725212,0.03999402271215024
9790,1.442695050260178e-8,0.09848056096149935,0.03998332184030723,0.014045251973073334,0.0,0.01546719936565084,0.039973486803063174,0.014045251973073334,0.0,0.06492498578428714,0.0399940202690115
9794,1.4426950421131091e-8,0.09845650991709484,0.0399833156134538,0.014016825195745767,0.0,0.0154201561082278,0.03997347685201632,0.014016825195745767,0.0,0.06487653855026383,0.039994017825872814
9798,1.442695041976661e-8,0.0984324660848361,0.03998330938684037,0.013988455952570722,0.0,0.015373125289995038,0.039973466901329545,0.013988455952570722,0.0,0.06482809636465589,0.03999401538273418
9802,1.4426950418422379e-8,0.09840842946151865,0.03998330316046685,0.013960144127102404,0.0,0.015326106905934079,0.039973456951002705,0.013960144127102404,0.0,0.06477965922693736,0.03999401293959559
9806,1.442695041709809e-8,0.09838440004394053,0.03998329693433327,0.013931889603130696,0.0,0.015279100951029889,0.03997344700103567,0.013931889603130696,0.0,0.06473122713658222,0.03999401049645705
9810,1.4426950495879105e-8,0.09836037782890206,0.03998329070843945,0.013903692264680684,0.0,0.015232107420271168,0.039973437051428286,0.013903692264680684,0.0,0.06468280009306455,0.03999400805331856
9814,1.4426950414508156e-8,0.09833636281320582,0.03998328448278524,0.01387555199601217,0.0,0.015185126308649922,0.03997342710218039,0.01387555199601217,0.0,0.06463437809585833,0.03999400561018013
9818,1.4426950413241937e-8,0.09831235499365706,0.03998327825737059,0.013847468681619242,0.0,0.01513815761116195,0.039973417153291856,0.013847468681619242,0.0,0.06458596114443775,0.039994003167041735
9822,1.4426950492080166e-8,0.09828835436706318,0.03998327203219542,0.013819442206229729,0.0,0.015091201322806613,0.03997340720476252,0.013819442206229729,0.0,0.06453754923827708,0.0399940007239034
9826,1.4426950330679914e-8,0.09826436093023408,0.03998326580725962,0.013791472454804778,0.0,0.015044257438586773,0.03997339725659226,0.013791472454804778,0.0,0.06448914237685051,0.03999399828076511
9830,1.4426950409554884e-8,0.09824037467998184,0.039983259582563095,0.013763559312538365,0.0,0.014997325953508911,0.03997338730878092,0.013763559312538365,0.0,0.0644407405596324,0.03999399583762687
9834,1.4426950408362152e-8,0.09821639561312112,0.03998325335810575,0.013735702664856832,0.0,0.014950406862583088,0.03997337736132834,0.013735702664856832,0.0,0.06439234378609707,0.03999399339448868
9838,1.4426950487272779e-8,0.09819242372646869,0.03998324713388742,0.013707902397418403,0.0,0.014903500160822892,0.039973367414234386,0.013707902397418403,0.0,0.0643439520557191,0.03999399095135054
9842,1.4426950406029515e-8,0.09816845901684401,0.039983240909908076,0.013680158396112719,0.0,0.014856605843245529,0.0399733574674989,0.013680158396112719,0.0,0.06429556536797287,0.039993988508212445
9846,1.4426950404889084e-8,0.09814450148106837,0.03998323468616772,0.013652470547060407,0.0,0.014809723904871498,0.03997334752112178,0.013652470547060407,0.0,0.06424718372233287,0.039993986065074406
9850,1.4426950403765574e-8,0.09812055111596604,0.03998322846266607,0.013624838736612544,0.0,0.014762854340725195,0.03997333757510282,0.013624838736612544,0.0,0.06419880711827368,0.03999398362193642
9854,1.4426950402658734e-8,0.09809660791836324,0.03998322223940306,0.013597262851350234,0.0,0.014715997145834403,0.0399733276294419,0.013597262851350234,0.0,0.06415043555527,0.039993981178798474
9858,1.4426950481653976e-8,0.09807267188508853,0.039983216016378685,0.01356974277808414,0.0,0.014669152315230426,0.039973317684138886,0.01356974277808414,0.0,0.06410206903279651,0.03999397873566059
9862,1.4426950320408412e-8,0.09804874301297296,0.039983209793592746,0.01354227840385401,0.0,0.014622319843948062,0.039973307739193616,0.01354227840385401,0.0,0.06405370755032798,0.03999397629252274
9866,1.4426950319350107e-8,0.09802482129885001,0.039983203571045275,0.013514869615928207,0.0,0.014575499727025898,0.03997329779460596,0.013514869615928207,0.0,0.06400535110733933,0.03999397384938495
9870,1.4426950318307502e-8,0.09800090673955505,0.03998319734873612,0.013487516301803289,0.0,0.014528691959505634,0.03997328785037577,0.013487516301803289,0.0,0.06395699970330526,0.039993971406247206
9874,1.4426950317280369e-8,0.0979769993319263,0.039983191126665096,0.013460218349203483,0.0,0.01448189653643286,0.03997327790650289,0.013460218349203483,0.0,0.06390865333770071,0.039993968963109514
9878,1.4426950316268472e-8,0.097953099072804,0.03998318490483219,0.013432975646080265,0.0,0.014435113452856396,0.039973267962987176,0.013432975646080265,0.0,0.06386031201000067,0.03999396651997187
9882,1.442695031527159e-8,0.09792920595903085,0.039983178683237315,0.01340578808061189,0.0,0.014388342703828893,0.0399732580198285,0.01340578808061189,0.0,0.06381197571968023,0.03999396407683428
9886,1.4426950314289495e-8,0.0979053199874518,0.03998317246188035,0.013378655541202936,0.0,0.014341584284406262,0.03997324807702671,0.013378655541202936,0.0,0.06376364446621445,0.039993961633696735
9890,1.4426950313321972e-8,0.09788144115491416,0.03998316624076122,0.013351577916483842,0.0,0.01429483818964794,0.039973238134581646,0.013351577916483842,0.0,0.06371531824907839,0.039993959190559245
9894,1.4426950472540128e-8,0.09785756945826751,0.0399831600198798,0.013324555095310442,0.0,0.014248104414616903,0.03997322819249319,0.013324555095310442,0.0,0.06366699706774726,0.0399939567474218
9898,1.44269504716011e-8,0.09783370489436383,0.03998315379923596,0.013297586966763553,0.0,0.014201382954379782,0.039973218250761174,0.013297586966763553,0.0,0.06361868092169642,0.03999395430428441
9902,1.4426950310504679e-8,0.0978098474600575,0.03998314757882966,0.013270673420148453,0.0,0.014154673804006524,0.039973208309385465,0.013270673420148453,0.0,0.06357036981040105,0.03999395186114706
9906,1.4426950309593308e-8,0.09778599715220486,0.03998314135866086,0.013243814344994468,0.0,0.014107976958570578,0.03997319836836592,0.013243814344994468,0.0,0.0635220637333366,0.03999394941800977
9910,1.4426950468866783e-8,0.09776215396766488,0.039983135138729343,0.013217009631054514,0.0,0.01406129241314893,0.039973188427702394,0.013217009631054514,0.0,0.0634737626899784,0.039993946974872525
9914,1.4426950307810927e-8,0.0977383179032988,0.03998312891903512,0.01319025916830464,0.0,0.014014620162821867,0.039973178487394755,0.01319025916830464,0.0,0.06342546667980184,0.03999394453173533
9918,1.4426950467110845e-8,0.09771448895597004,0.03998312269957796,0.013163562846943576,0.0,0.013967960202673612,0.03997316854744283,0.013163562846943576,0.0,0.06337717570228259,0.03999394208859818
9922,1.4426950466252368e-8,0.0976906671225444,0.03998311648035784,0.013136920557392271,0.0,0.01392131252779143,0.0399731586078465,0.013136920557392271,0.0,0.06332888975689624,0.039993939645461093
9926,1.4426950465406627e-8,0.09766685239988997,0.03998311026137471,0.013110332190293492,0.0,0.0138746771332662,0.039973148668605615,0.013110332190293492,0.0,0.06328060884311837,0.03999393720232405
9930,1.4426950304402108e-8,0.09764304478487709,0.039983104042628524,0.013083797636511303,0.0,0.013828054014192227,0.03997313872972004,0.013083797636511303,0.0,0.06323233296042463,0.03999393475918705
9934,1.4426950303581275e-8,0.09761924427437851,0.039983097824119,0.013057316787130667,0.0,0.01378144316566734,0.03997312879118961,0.013057316787130667,0.0,0.06318406210829068,0.039993932316050106
9938,1.4426950462943946e-8,0.0975954508652691,0.03998309160584615,0.01303088953345698,0.0,0.013734844582792838,0.03997311885301421,0.01303088953345698,0.0,0.06313579628619248,0.039993929872913205
9942,1.4426950462147289e-8,0.09757166455442615,0.0399830853878099,0.013004515767015633,0.0,0.013688258260673524,0.03997310891519367,0.013004515767015633,0.0,0.0630875354936059,0.03999392742977636
9946,1.4426950301191125e-8,0.0975478853387293,0.03998307917001012,0.012978195379551551,0.0,0.013641684194417447,0.03997309897772787,0.012978195379551551,0.0,0.06303927973000664,0.03999392498663956
9950,1.4426950300417933e-8,0.0975241132150602,0.039983072952446734,0.012951928263028796,0.0,0.013595122379136227,0.03997308904061665,0.012951928263028796,0.0,0.06299102899487086,0.03999392254350281
9954,1.442695029965621e-8,0.09750034818030312,0.03998306673511965,0.012925714309630054,0.0,0.013548572809944948,0.03997307910385989,0.012925714309630054,0.0,0.06294278328767441,0.03999392010036612
9958,1.4426950298905785e-8,0.09747659023134438,0.03998306051802869,0.012899553411756238,0.0,0.013502035481962183,0.039973069167457416,0.012899553411756238,0.0,0.06289454260789344,0.03999391765722947
9962,1.4426950298166498e-8,0.09745283936507243,0.03998305430117385,0.012873445462026033,0.0,0.013455510390309877,0.039973059231409105,0.012873445462026033,0.0,0.06284630695500419,0.03999391521409287
9966,1.4426950457609503e-8,0.0974290955783786,0.039983048084555016,0.012847390353275463,0.0,0.01340899753011333,0.03997304929571482,0.012847390353275463,0.0,0.06279807632848262,0.039993912770956326
9970,1.4426950296720662e-8,0.09740535886815567,0.03998304186817216,0.01282138797855744,0.0,0.01336249689650133,0.03997303936037441,0.01282138797855744,0.0,0.062749850727805,0.03999391032781983
9974,1.4426950296013793e-8,0.09738162923129942,0.03998303565202506,0.012795438231141324,0.0,0.013316008484606168,0.03997302942538774,0.012795438231141324,0.0,0.06270163015244765,0.03999390788468338
9978,1.4426950455488736e-8,0.09735790666470737,0.03998302943611366,0.012769541004512525,0.0,0.013269532289563447,0.03997301949075465,0.012769541004512525,0.0,0.06265341460188698,0.039993905441546976
9982,1.4426950294631361e-8,0.09733419116527953,0.0399830232204379,0.012743696192371992,0.0,0.013223068306512209,0.039973009556475016,0.012743696192371992,0.0,0.0626052040755993,0.03999390299841063
9986,1.4426950293955488e-8,0.0973104827299183,0.03998301700499768,0.012717903688635838,0.0,0.013176616530595053,0.03997299962254869,0.012717903688635838,0.0,0.06255699857306111,0.039993900555274325
9990,1.4426950453460967e-8,0.09728678135552797,0.03998301078979295,0.012692163387434879,0.0,0.013130176956957751,0.03997298968897555,0.012692163387434879,0.0,0.06250879809374899,0.03999389811213808
9994,1.4426950292633677e-8,0.09726308703901551,0.03998300457482349,0.0126664751831142,0.0,0.013083749580749648,0.039972979755755415,0.0126664751831142,0.0,0.06246060263713926,0.03999389566900188
9998,1.4426950452158765e-8,0.09723939977728979,0.039982998360089284,0.012640838970232734,0.0,0.013037334397123379,0.03997296982288817,0.012640838970232734,0.0,0.062412412202708635,0.03999389322586573
10002,1.4426950451522119e-8,0.09721571956726213,0.03998299214559027,0.012615254643562805,0.0,0.012990931401235039,0.03997295989037368,0.012615254643562805,0.0,0.06236422678993388,0.03999389078272963
10006,1.4426950450894917e-8,0.09719204640584608,0.03998298593132625,0.012589722098089742,0.0,0.012944540588244147,0.03997294995821178,0.012589722098089742,0.0,0.0623160463982916,0.03999388833959358
10010,1.4426950290105692e-8,0.09716838028995729,0.039982979717297244,0.01256424122901139,0.0,0.012898161953313569,0.03997294002640235,0.01256424122901139,0.0,0.062267871027258656,0.039993885896457575
10014,1.4426950449668288e-8,0.09714472121651384,0.03998297350350313,0.012538811931737717,0.0,0.012851795491609686,0.03997293009494524,0.012538811931737717,0.0,0.062219700676311926,0.039993883453321624
10018,1.4426950288897264e-8,0.09712106918243603,0.03998296728994373,0.012513434101890372,0.0,0.012805441198301959,0.03997292016384031,0.012513434101890372,0.0,0.06217153534492818,0.03999388101018572
10022,1.4426950288306467e-8,0.097097424184646,0.03998296107661902,0.012488107635302262,0.0,0.012759099068563429,0.03997291023308742,0.012488107635302262,0.0,0.06212337503258445,0.03999387856704987
10026,1.4426950447895756e-8,0.09707378622006875,0.03998295486352897,0.012462832428017113,0.0,0.012712769097570487,0.03997290030268643,0.012462832428017113,0.0,0.062075219738757535,0.03999387612391407
10030,1.442695028715103e-8,0.09705015528563116,0.03998294865067337,0.012437608376289083,0.0,0.012666451280502944,0.0399728903726372,0.012437608376289083,0.0,0.06202706946292469,0.039993873680778315
10034,1.4426950286586136e-8,0.09702653137826242,0.039982942438052185,0.012412435376582272,0.0,0.012620145612543987,0.0399728804429396,0.012412435376582272,0.0,0.06197892420456293,0.039993871237642614
10038,1.4426950286029624e-8,0.09700291449489389,0.03998293622566531,0.012387313325570345,0.0,0.012573852088880044,0.03997287051359347,0.012387313325570345,0.0,0.06193078396314951,0.03999386879450696
10042,1.4426950285481367e-8,0.09697930463245921,0.03998293001351259,0.012362242120136091,0.0,0.01252757070470103,0.039972860584598674,0.012362242120136091,0.0,0.061882648738161496,0.03999386635137136
10046,1.4426950284941246e-8,0.09695570178789407,0.03998292380159408,0.012337221657371002,0.0,0.0124813014552001,0.039972850655955086,0.012337221657371002,0.0,0.06183451852907636,0.039993863908235804
10050,1.4426950284409137e-8,0.0969321059581367,0.03998291758990961,0.012312251834574852,0.0,0.012435044335573697,0.039972840727662565,0.012312251834574852,0.0,0.06178639333537117,0.039993861465100304
10054,1.4426950444056246e-8,0.09690851714012727,0.03998291137845901,0.012287332549255263,0.0,0.012388799341021883,0.03997283079972095,0.012287332549255263,0.0,0.06173827315652347,0.039993859021964846
10058,1.4426950283368485e-8,0.0968849353308083,0.03998290516724227,0.012262463699127327,0.0,0.01234256646674794,0.039972820872130124,0.012262463699127327,0.0,0.06169015799201063,0.039993856578829444
10062,1.4426950282859712e-8,0.09686136052712457,0.03998289895625932,0.012237645182113127,0.0,0.0122963457079583,0.039972810944889935,0.012237645182113127,0.0,0.06164204784131002,0.03999385413569409
10066,1.442695044252981e-8,0.09683779272602273,0.039982892745509965,0.01221287689634135,0.0,0.012250137059862975,0.03997280101800025,0.01221287689634135,0.0,0.061593942703899375,0.039993851692558785
10070,1.4426950281864695e-8,0.09681423192445211,0.03998288653499426,0.012188158740146867,0.0,0.012203940517675238,0.03997279109146093,0.012188158740146867,0.0,0.061545842579256174,0.03999384924942353
10074,1.4426950281378232e-8,0.096790678119364,0.03998288032471198,0.012163490612070317,0.0,0.012157756076611691,0.03997278116527183,0.012163490612070317,0.0,0.06149774746685817,0.03999384680628833
10078,1.4426950280898985e-8,0.0967671313077119,0.039982874114663045,0.012138872410857681,0.0,0.012111583731892295,0.03997277123943281,0.012138872410857681,0.0,0.06144965736618291,0.03999384436315317
10082,1.4426950280426847e-8,0.09674359148645156,0.039982867904847404,0.012114304035459869,0.0,0.012065423478740178,0.03997276131394374,0.012114304035459869,0.0,0.06140157227670824,0.039993841920018064
10086,1.4426950279961715e-8,0.09672005865254078,0.039982861695265035,0.012089785385032331,0.0,0.01201927531238205,0.03997275138880448,0.012089785385032331,0.0,0.06135349219791204,0.03999383947688301
10090,1.4426950279503483e-8,0.09669653280293983,0.03998285548591571,0.012065316358934597,0.0,0.011973139228047658,0.03997274146401489,0.012065316358934597,0.0,0.061305417129272066,0.039993837033748
10094,1.442695027905205e-8,0.09667301393461085,0.03998284927679941,0.012040896856729894,0.0,0.011927015220970283,0.03997273153957483,0.012040896856729894,0.0,0.06125734707026624,0.039993834590613044
10098,1.4426950438778639e-8,0.09664950204451848,0.03998284306791603,0.012016526778184726,0.0,0.011880903286386335,0.03997272161548415,0.012016526778184726,0.0,0.06120928202037255,0.039993832147478134
10102,1.4426950278169176e-8,0.09662599712962924,0.03998283685926542,0.011992206023268469,0.0,0.0118348034195356,0.039972711691742734,0.011992206023268469,0.0,0.06116122197906908,0.03999382970434328
10106,1.4426950277737537e-8,0.09660249918691202,0.03998283065084762,0.01196793449215295,0.0,0.011788715615661282,0.03997270176835043,0.01196793449215295,0.0,0.06111316694583393,0.039993827261208474
10110,1.4426950277312305e-8,0.09657900821333801,0.039982824442662476,0.011943712085212034,0.0,0.01174263987000974,0.03997269184530711,0.011943712085212034,0.0,0.061065116920145136,0.03999382481807372
10114,1.442695027689338e-8,0.09655552420588023,0.03998281823470986,0.011919538703021254,0.0,0.011696576177830532,0.03997268192261262,0.011919538703021254,0.0,0.06101707190148091,0.03999382237493901
10118,1.442695027648067e-8,0.09653204716151421,0.039982812026989625,0.011895414246357346,0.0,0.011650524534376806,0.03997267200026683,0.011895414246357346,0.0,0.06096903188931961,0.039993819931804356
10122,1.4426950276074082e-8,0.09650857707721754,0.03998280581950181,0.01187133861619787,0.0,0.011604484934904758,0.03997266207826959,0.01187133861619787,0.0,0.060920996883139386,0.039993817488669745
10126,1.4426950435844853e-8,0.09648511394996992,0.039982799612246274,0.011847311713720807,0.0,0.01155845737467398,0.0399726521566208,0.011847311713720807,0.0,0.06087296688241872,0.03999381504553519
10130,1.4426950275278913e-8,0.0964616577767532,0.039982793405222934,0.011823333440304147,0.0,0.011512441848947152,0.03997264223532029,0.011823333440304147,0.0,0.06082494188663594,0.039993812602400675
10134,1.4426950435061484e-8,0.09643820855455149,0.039982787198431693,0.011799403697525478,0.0,0.01146643835299046,0.03997263231436793,0.011799403697525478,0.0,0.06077692189526949,0.039993810159266216
10138,1.442695027450717e-8,0.09641476628035109,0.0399827809918724,0.011775522387161615,0.0,0.01142044688207322,0.03997262239376358,0.011775522387161615,0.0,0.060728906907797905,0.039993807716131806
10142,1.442695027412986e-8,0.09639133095114041,0.03998277478554501,0.011751689411188143,0.0,0.011374467431468171,0.0399726124735071,0.011751689411188143,0.0,0.06068089692369989,0.039993805272997444
10146,1.4426950433929476e-8,0.09636790256390997,0.03998276857944952,0.011727904671779052,0.0,0.011328499996451113,0.039972602553598365,0.011727904671779052,0.0,0.060632891942453915,0.03999380282986314
10150,1.4426950433563282e-8,0.09634448111565261,0.03998276237358569,0.011704168071306328,0.0,0.01128254457230129,0.039972592634037234,0.011704168071306328,0.0,0.06058489196353871,0.03999380038672888
10154,1.4426950273031195e-8,0.09632106660336293,0.039982756167953507,0.011680479512339546,0.0,0.011236601154300918,0.03997258271482357,0.011680479512339546,0.0,0.06053689698643296,0.03999379794359467
10158,1.4426950272675786e-8,0.09629765902403832,0.039982749962552876,0.011656838897645481,0.0,0.011190669737735859,0.03997257279595722,0.011656838897645481,0.0,0.06048890701061553,0.039993795500460505
10162,1.442695027232565e-8,0.0962742583746777,0.039982743757383636,0.011633246130187689,0.0,0.01114475031789497,0.03997256287743807,0.011633246130187689,0.0,0.06044092203556532,0.0399937930573264
10166,1.4426950271980709e-8,0.09625086465228247,0.039982737552445836,0.011609701113126149,0.0,0.011098842890070303,0.03997255295926598,0.011609701113126149,0.0,0.060392942060761,0.03999379061419234
10170,1.4426950271640883e-8,0.09622747785385621,0.03998273134773931,0.011586203749816816,0.0,0.011052947449557404,0.03997254304144081,0.011586203749816816,0.0,0.06034496708568171,0.03999378817105832
10174,1.4426950431477423e-8,0.09620409797640446,0.039982725143263904,0.01156275394381125,0.0,0.011007063991654898,0.03997253312396241,0.01156275394381125,0.0,0.060296997109806384,0.039993785727924364
10178,1.4426950270976285e-8,0.09618072501693498,0.0399827189390196,0.01153935159885622,0.0,0.010961192511664608,0.03997252320683066,0.01153935159885622,0.0,0.06024903213261421,0.039993783284790446
10182,1.4426950430822683e-8,0.0961573589724577,0.039982712735006296,0.011515996618893307,0.0,0.010915333004891625,0.03997251329004541,0.011515996618893307,0.0,0.06020107215358421,0.03999378084165659
10186,1.4426950270331258e-8,0.09613399983998457,0.03998270653122391,0.011492688908058508,0.0,0.01086948546664428,0.039972503373606555,0.011492688908058508,0.0,0.060153117172195444,0.03999377839852278
10190,1.4426950270015905e-8,0.0961106476165298,0.03998270032767238,0.011469428370681831,0.0,0.010823649892234144,0.03997249345751393,0.011469428370681831,0.0,0.060105167187927265,0.03999377595538901
10194,1.442695026970523e-8,0.09608730229910982,0.03998269412435152,0.011446214911286947,0.0,0.010777826276975988,0.03997248354176739,0.011446214911286947,0.0,0.06005722220025893,0.0399937735122553
10198,1.442695042957049e-8,0.09606396388474285,0.03998268792126122,0.011423048434590735,0.0,0.010732014616187802,0.03997247362636682,0.011423048434590735,0.0,0.060009282208669766,0.039993771069121636
10202,1.442695026909764e-8,0.09604063237044969,0.039982681718401636,0.011399928845502932,0.0,0.010686214905190793,0.03997246371131209,0.011399928845502932,0.0,0.05996134721263913,0.039993768625988024
10206,1.442695026880059e-8,0.09601730775325286,0.03998267551577242,0.011376856049125729,0.0,0.010640427139309506,0.03997245379660306,0.011376856049125729,0.0,0.05991341721164654,0.03999376618285446
10210,1.4426950428679273e-8,0.0959939900301771,0.03998266931337353,0.01135382995075339,0.0,0.010594651313871295,0.03997244388223957,0.01135382995075339,0.0,0.059865492205171476,0.039993763739720946
10214,1.442695042839097e-8,0.09597067919824952,0.03998266311120494,0.011330850455871844,0.0,0.010548887424207187,0.03997243396822152,0.011330850455871844,0.0,0.059817572192693326,0.039993761296587486
10218,1.4426950428106945e-8,0.09594737525449896,0.039982656909266556,0.011307917470158342,0.0,0.010503135465651093,0.03997242405454875,0.011307917470158342,0.0,0.05976965717369194,0.03999375885345407
10222,1.442695026765581e-8,0.09592407819595676,0.03998265070755826,0.011285030899481008,0.0,0.010457395433540295,0.03997241414122114,0.011285030899481008,0.0,0.059721747147646775,0.0399937564103207
10226,1.4426950427551475e-8,0.09590078801965614,0.03998264450607991,0.011262190649898498,0.0,0.010411667323215279,0.039972404228238535,0.011262190649898498,0.0,0.05967384211403766,0.039993753967187386
10230,1.4426950267108582e-8,0.09587750472263237,0.03998263830483156,0.011239396627659591,0.0,0.010365951130019525,0.03997239431560083,0.011239396627659591,0.0,0.059625942072344416,0.03999375152405413
10234,1.4426950266841039e-8,0.09585422830192301,0.03998263210381296,0.011216648739202823,0.0,0.010320246849299908,0.039972384403307866,0.011216648739202823,0.0,0.05957804702204674,0.03999374908092091
10238,1.442695042674879e-8,0.09583095875456776,0.03998262590302411,0.011193946891156084,0.0,0.010274554476406328,0.039972374491359514,0.011193946891156084,0.0,0.059530156962624536,0.03999374663778774
10242,1.4426950266317807e-8,0.09580769607760804,0.039982619702464986,0.011171290990336244,0.0,0.010228874006691835,0.03997236457975565,0.011171290990336244,0.0,0.05948227189355766,0.03999374419465463
10246,1.4426950266061999e-8,0.095784440268088,0.03998261350213527,0.011148680943748787,0.0,0.010183205435512988,0.039972354668496114,0.011148680943748787,0.0,0.05943439181432626,0.039993741751521567
10250,1.4426950425981308e-8,0.09576119132305316,0.039982607302035116,0.011126116658587395,0.0,0.010137548758229054,0.039972344757580804,0.011126116658587395,0.0,0.05938651672441024,0.039993739308388544
10254,1.4426950265561708e-8,0.09573794923955184,0.03998260110216434,0.011103598042233587,0.0,0.01009190397020281,0.03997233484700957,0.011103598042233587,0.0,0.05933864662328976,0.03999373686525558
10258,1.442695042548844e-8,0.09571471401463397,0.03998259490252278,0.011081125002256342,0.0,0.010046271066800005,0.03997232493678227,0.011081125002256342,0.0,0.05929078151044487,0.03999373442212266
10262,1.4426950425247478e-8,0.0956914856453516,0.03998258870311051,0.011058697446411705,0.0,0.010000650043389726,0.03997231502689878,0.011058697446411705,0.0,0.05924292138535592,0.03999373197898979
10266,1.4426950425010092e-8,0.09566826412875926,0.03998258250392728,0.01103631528264243,0.0,0.009955040895344092,0.03997230511735897,0.01103631528264243,0.0,0.059195066247503106,0.039993729535856976
10270,1.4426950264604902e-8,0.09564504946191318,0.0399825763049731,0.011013978419077568,0.0,0.009909443618038338,0.0399722952081627,0.011013978419077568,0.0,0.05914721609636666,0.03999372709272421
10274,1.4426950264374505e-8,0.09562184164187168,0.039982570106247846,0.010991686764032149,0.0,0.009863858206850873,0.03997228529930983,0.010991686764032149,0.0,0.05909937093142705,0.03999372464959149
10278,1.4426950424318852e-8,0.09559864066569548,0.039982563907751414,0.010969440226006735,0.0,0.009818284657163367,0.03997227539080024,0.010969440226006735,0.0,0.059051530752164606,0.039993722206458825
10282,1.4426950263923917e-8,0.09557544653044706,0.039982557709483724,0.010947238713687087,0.0,0.009772722964360537,0.03997226548263379,0.010947238713687087,0.0,0.0590036955580598,0.039993719763326205
10286,1.4426950263703624e-8,0.09555225923319108,0.03998255151144467,0.010925082135943783,0.0,0.009727173123830202,0.039972255574810336,0.010925082135943783,0.0,0.058955865348593206,0.039993717320193634
10290,1.44269502634866e-8,0.09552907877099427,0.03998254531363426,0.010902970401831838,0.0,0.009681635130963429,0.039972245667329764,0.010902970401831838,0.0,0.058908040123245395,0.03999371487706112
10294,1.4426950263272797e-8,0.09550590514092566,0.039982539116052276,0.01088090342059033,0.0,0.00963610898115439,0.039972235760191925,0.01088090342059033,0.0,0.05886021988149694,0.039993712433928644
10298,1.442695026306216e-8,0.09548273834005601,0.039982532918698695,0.010858881101642058,0.0,0.00959059466980039,0.0399722258533967,0.010858881101642058,0.0,0.05881240462282877,0.03999370999079623
10302,1.442695042302598e-8,0.09545957836545824,0.0399825267215735,0.010836903354593112,0.0,0.00954509219230173,0.03997221594694395,0.010836903354593112,0.0,0.05876459434672125,0.039993707547663855
10306,1.442695042282155e-8,0.0954364252142073,0.03998252052467639,0.01081497008923255,0.0,0.009499601544061953,0.03997220604083353,0.01081497008923255,0.0,0.05871678905265545,0.03999370510453154
10310,1.4426950262448829e-8,0.0954132788833806,0.03998251432800756,0.010793081215532007,0.0,0.0094541227204878,0.03997219613506533,0.010793081215532007,0.0,0.05866898874011217,0.03999370266139927
10314,1.4426950262250418e-8,0.09539013937005707,0.039982508131566646,0.010771236643645331,0.0,0.009408655716988946,0.03997218622963919,0.010771236643645331,0.0,0.05862119340857219,0.03999370021826705
10318,1.4426950422226282e-8,0.0953670066713179,0.039982501935353756,0.010749436283908216,0.0,0.009363200528978256,0.039972176324555006,0.010749436283908216,0.0,0.05857340305751661,0.039993697775134875
10322,1.4426950261862391e-8,0.09534388078424647,0.03998249573936867,0.010727680046837818,0.0,0.009317757151871752,0.039972166419812626,0.010727680046837818,0.0,0.05852561768642641,0.039993695332002754
10326,1.4426950261672684e-8,0.09532076170592811,0.039982489543611395,0.010705967843132432,0.0,0.009272325581088503,0.03997215651541192,0.010705967843132432,0.0,0.05847783729478255,0.03999369288887068
10330,1.4426950421657112e-8,0.09529764943345008,0.03998248334808183,0.010684299583671066,0.0,0.009226905812050611,0.039972146611352774,0.010684299583671066,0.0,0.05843006188206625,0.03999369044573866
10334,1.4426950421472991e-8,0.095274543963902,0.03998247715277983,0.010662675179513113,0.0,0.00918149784018354,0.039972136707635025,0.010662675179513113,0.0,0.05838229144775866,0.03999368800260669
10338,1.4426950421291604e-8,0.0952514452943752,0.03998247095770536,0.010641094541897975,0.0,0.009136101660915585,0.039972126804258566,0.010641094541897975,0.0,0.058334525991341105,0.03999368555947477
10342,1.4426950421112906e-8,0.0952283534219632,0.03998246476285825,0.010619557582244702,0.0,0.009090717269678184,0.039972116901223244,0.010619557582244702,0.0,0.05828676551229468,0.039993683116342896
10346,1.442695042093686e-8,0.09520526834376168,0.03998245856823855,0.010598064212151629,0.0,0.009045344661905963,0.039972106998528954,0.010598064212151629,0.0,0.05823901001010081,0.039993680673211074
10350,1.44269502605921e-8,0.09518219005686822,0.03998245237384604,0.010576614343395995,0.0,0.008999983833036618,0.03997209709617554,0.010576614343395995,0.0,0.058191259484240955,0.0399936782300793
10354,1.4426950260421239e-8,0.09515911855838241,0.03998244617968076,0.010555207887933632,0.0,0.008954634778510773,0.039972087194162884,0.010555207887933632,0.0,0.05814351393419637,0.039993675786947576
10358,1.4426950420424236e-8,0.09513605384540595,0.03998243998574251,0.010533844757898534,0.0,0.00890929749377225,0.039972077292490846,0.010533844757898534,0.0,0.05809577335944884,0.0399936733438159
10362,1.4426950260087083e-8,0.09511299591504271,0.03998243379203124,0.010512524865602547,0.0,0.00886397197426807,0.0399720673911593,0.010512524865602547,0.0,0.05804803775947964,0.03999367090068428
10366,1.4426950420095038e-8,0.09508994476439833,0.03998242759854687,0.010491248123534986,0.0,0.008818658215448139,0.03997205749016811,0.010491248123534986,0.0,0.05800030713377049,0.03999366845755271
10370,1.4426950419934095e-8,0.09506690039058052,0.03998242140528933,0.010470014444362285,0.0,0.008773356212765426,0.03997204758951716,0.010470014444362285,0.0,0.05795258148180309,0.039993666014421184
10374,1.4426950259604211e-8,0.09504386279069921,0.03998241521225845,0.010448823740927628,0.0,0.008728065961676034,0.0399720376892063,0.010448823740927628,0.0,0.0579048608030591,0.03999366357128971
10378,1.442695041961933e-8,0.09502083196186631,0.039982409019454275,0.010427675926250627,0.0,0.00868278745763924,0.0399720277892354,0.010427675926250627,0.0,0.057857145097020314,0.03999366112815828
10382,1.442695041946544e-8,0.09499780790119546,0.039982402826876595,0.010406570913526907,0.0,0.008637520696117095,0.03997201788960434,0.010406570913526907,0.0,0.05780943436316852,0.039993658685026905
10386,1.4426950259142512e-8,0.0949747906058028,0.03998239663452545,0.010385508616127793,0.0,0.008592265672574961,0.039972007990312995,0.010385508616127793,0.0,0.05776172860098563,0.03999365624189558
10390,1.4426950258993158e-8,0.0949517800728061,0.039982390442400616,0.01036448894759994,0.0,0.00854702238248133,0.039971998091361205,0.01036448894759994,0.0,0.057714027809953626,0.03999365379876431
10394,1.4426950258846016e-8,0.09492877629932524,0.03998238425050208,0.010343511821664975,0.0,0.008501790821307264,0.039971988192748865,0.010343511821664975,0.0,0.05766633198955433,0.039993651355633084
10398,1.4426950258701062e-8,0.09490577928248216,0.03998237805882975,0.010322577152219157,0.0,0.0084565709845273,0.03997197829447584,0.010322577152219157,0.0,0.057618641139269886,0.03999364891250191
10402,1.442695041872958e-8,0.09488278901940109,0.039982371867383536,0.010301684853332996,0.0,0.008411362867619033,0.03997196839654199,0.010301684853332996,0.0,0.05757095525858238,0.03999364646937078
10406,1.4426950258417568e-8,0.09485980550720771,0.039982365676163326,0.01028083483925095,0.0,0.008366166466062896,0.0399719584989472,0.01028083483925095,0.0,0.05752327434697395,0.03999364402623971
10410,1.4426950418450292e-8,0.09483682874302997,0.03998235948516903,0.010260027024391013,0.0,0.008320981775342374,0.039971948601691315,0.010260027024391013,0.0,0.05747559840392684,0.039993641583108676
10414,1.4426950258142424e-8,0.0948138587239981,0.03998235329440063,0.010239261323344401,0.0,0.008275808790944162,0.03997193870477423,0.010239261323344401,0.0,0.0574279274289232,0.0399936391399777
10418,1.4426950418179231e-8,0.09479089544724381,0.03998234710385797,0.010218537650875192,0.0,0.008230647508357692,0.039971928808195806,0.010218537650875192,0.0,0.057380261421445436,0.039993636696846774
10422,1.4426950257875382e-8,0.09476793890990132,0.03998234091354099,0.010197855921919978,0.0,0.008185497923075703,0.03997191891195591,0.010197855921919978,0.0,0.057332600380975804,0.039993634253715896
10426,1.4426950257744828e-8,0.09474498910910639,0.03998233472344961,0.010177216051587513,0.0,0.008140360030593864,0.039971909016054415,0.010177216051587513,0.0,0.05728494430699689,0.039993631810585066
10430,1.4426950257616208e-8,0.09472204604199722,0.03998232853358375,0.010156617955158358,0.0,0.008095233826410909,0.0399718991204912,0.010156617955158358,0.0,0.05723729319899111,0.03999362936745429
10434,1.4426950257489497e-8,0.09469910970571371,0.039982322343943305,0.010136061548084567,0.0,0.008050119306028414,0.03997188922526612,0.010136061548084567,0.0,0.05718964705644094,0.03999362692432356
10438,1.4426950417535992e-8,0.09467618009739776,0.039982316154528144,0.01011554674598929,0.0,0.008005016464951043,0.039971879330379045,0.01011554674598929,0.0,0.057142005878828915,0.03999362448119288
10442,1.4426950417413014e-8,0.0946532572141934,0.0399823099653383,0.010095073464666456,0.0,0.007959925298686655,0.03997186943582987,0.010095073464666456,0.0,0.057094369665637704,0.039993622038062254
10446,1.4426950417291858e-8,0.09463034105324654,0.03998230377637356,0.010074641620080423,0.0,0.007914845802745906,0.039971859541618436,0.010074641620080423,0.0,0.05704673841635004,0.039993619594931674
10450,1.4426950257001176e-8,0.09460743161170518,0.0399822975876339,0.010054251128365634,0.0,0.007869777972642456,0.03997184964774462,0.010054251128365634,0.0,0.056999112130448594,0.03999361715180114
10454,1.4426950417054914e-8,0.0945845288867192,0.039982291399119234,0.010033901905826273,0.0,0.007824721803893065,0.0399718397542083,0.010033901905826273,0.0,0.0569514908074162,0.03999361470867067
10458,1.4426950256767746e-8,0.09456163287544052,0.039982285210829485,0.010013593868935904,0.0,0.007779677292017517,0.03997182986100936,0.010013593868935904,0.0,0.056903874446735656,0.03999361226554023
10462,1.4426950256653625e-8,0.09453874357502308,0.03998227902276455,0.009993326934337176,0.0,0.007734644432538418,0.03997181996814765,0.009993326934337176,0.0,0.05685626304788993,0.039993609822409855
10466,1.4426950256541194e-8,0.09451586098262262,0.03998227283492435,0.00997310101884142,0.0,0.007689623220981568,0.039971810075623046,0.00997310101884142,0.0,0.05680865661036192,0.039993607379279525
10470,1.4426950256430432e-8,0.09449298509539708,0.03998226664730875,0.009952916039428345,0.0,0.007644613652875676,0.03997180018343541,0.009952916039428345,0.0,0.05676105513363468,0.03999360493614925
10474,1.4426950256321316e-8,0.09447011591050627,0.03998226045991768,0.009932771913245689,0.0,0.00759961572375234,0.039971790291584625,0.009932771913245689,0.0,0.05671345861719126,0.03999360249301902
10478,1.4426950256213814e-8,0.09444725342511189,0.03998225427275121,0.009912668557608875,0.0,0.007554629429146242,0.039971780400070586,0.009912668557608875,0.0,0.056665867060514706,0.03999360004988883
10482,1.442695025610791e-8,0.09442439763637786,0.039982248085808976,0.009892605890000671,0.0,0.00750965476459513,0.03997177050889312,0.009892605890000671,0.0,0.05661828046308839,0.039993597606758705
10486,1.4426950416174901e-8,0.0944015485414698,0.039982241899091185,0.009872583828070878,0.0,0.007464691725639549,0.03997176061805213,0.009872583828070878,0.0,0.05657069882439538,0.03999359516362862
10490,1.442695025590079e-8,0.09437870613755542,0.039982235712597486,0.009852602289635944,0.0,0.007419740307822953,0.03997175072754746,0.009852602289635944,0.0,0.05652312214391893,0.039993592720498586
10494,1.442695025579953e-8,0.09435587042180438,0.03998222952632799,0.009832661192678659,0.0,0.007374800506692081,0.039971740837379005,0.009832661192678659,0.0,0.056475550421142454,0.03999359027736861
10498,1.442695025569977e-8,0.09433304139138823,0.03998222334028254,0.009812760455347812,0.0,0.00732987231779636,0.03997173094754664,0.009812760455347812,0.0,0.05642798365554926,0.039993587834238675
10502,1.4426950255601494e-8,0.09431021904348072,0.039982217154461,0.009792899995957855,0.0,0.0072849557366882365,0.03997172105805022,0.009792899995957855,0.0,0.0563804218466228,0.03999358539110879
10506,1.4426950415675997e-8,0.0942874033752571,0.03998221096886334,0.009773079732988568,0.0,0.007240050758923133,0.03997171116888962,0.009773079732988568,0.0,0.05633286499384662,0.03999358294797896
10510,1.442695025540929e-8,0.09426459438389516,0.039982204783489475,0.00975329958508471,0.0,0.007195157380059625,0.03997170128006472,0.00975329958508471,0.0,0.05628531309670419,0.03999358050484918
10514,1.442695025531532e-8,0.09424179206657417,0.03998219859833932,0.009733559471055728,0.0,0.007150275595658906,0.03997169139157539,0.009733559471055728,0.0,0.05623776615467926,0.039993578061719444
10518,1.4426950415394071e-8,0.09421899642047556,0.039982192413412804,0.009713859309875367,0.0,0.007105405401285347,0.0399716815034215,0.009713859309875367,0.0,0.056190224167255366,0.03999357561858976
10522,1.442695041530287e-8,0.09419620744278255,0.03998218622870981,0.009694199020681372,0.0,0.007060546792506095,0.03997167161560293,0.009694199020681372,0.0,0.05614268713391628,0.03999357317546012
10526,1.4426950255041696e-8,0.09417342513068068,0.03998218004423029,0.009674578522775153,0.0,0.00701569976489147,0.03997166172811954,0.009674578522775153,0.0,0.05609515505414566,0.03999357073233054
10530,1.442695025495318e-8,0.09415064948135703,0.0399821738599741,0.00965499773562144,0.0,0.006970864314014435,0.039971651840971206,0.00965499773562144,0.0,0.056047627927427415,0.039993568289201004
10534,1.4426950254865978e-8,0.09412788049200072,0.0399821676759412,0.009635456578847974,0.0,0.0069260404354511305,0.03997164195415781,0.009635456578847974,0.0,0.05600010575324534,0.03999356584607152
10538,1.442695025478007e-8,0.09410511815980302,0.03998216149213146,0.009615954972245147,0.0,0.00688122812478067,0.039971632067679216,0.009615954972245147,0.0,0.055952588531083446,0.03999356340294209
10542,1.442695041486676e-8,0.09408236248195684,0.039982155308544876,0.009596492835765717,0.0,0.006836427377584853,0.039971622181535306,0.009596492835765717,0.0,0.055905076260425665,0.0399935609598127
10546,1.442695025461206e-8,0.09405961345565723,0.03998214912518127,0.009577070089524433,0.0,0.006791638189448479,0.03997161229572594,0.009577070089524433,0.0,0.05585756894075607,0.03999355851668337
10550,1.4426950414701241e-8,0.09403687107810114,0.039982142942040666,0.00955768665379773,0.0,0.006746860555959499,0.039971602410251,0.00955768665379773,0.0,0.055810066571558625,0.03999355607355408
10554,1.442695041462032e-8,0.09401413534648742,0.03998213675912286,0.009538342449023402,0.0,0.006702094472708531,0.03997159252511036,0.009538342449023402,0.0,0.05576256915231774,0.039993553630424845
10558,1.44269504145406e-8,0.09399140625801687,0.039982130576427806,0.009519037395800272,0.0,0.006657339935289275,0.03997158264030388,0.009519037395800272,0.0,0.055715076682517295,0.03999355118729566
10562,1.4426950254290735e-8,0.0939686838098921,0.03998212439395545,0.009499771414887854,0.0,0.006612596939298032,0.03997157275583144,0.009499771414887854,0.0,0.055667589161641676,0.039993548744166524
10566,1.4426950254213363e-8,0.09394596799931772,0.03998211821170576,0.009480544427206073,0.0,0.006567865480334456,0.039971562871692935,0.009480544427206073,0.0,0.055620106589175246,0.039993546301037436
10570,1.442695041430846e-8,0.09392325882350054,0.03998211202967854,0.009461356353834875,0.0,0.00652314555400082,0.039971552987888216,0.009461356353834875,0.0,0.055572628964602154,0.039993543857908403
10574,1.4426950254062041e-8,0.09390055627964884,0.03998210584787376,0.009442207116013948,0.0,0.006478437155902439,0.039971543104417154,0.009442207116013948,0.0,0.05552515628740702,0.03999354141477941
10578,1.442695025398806e-8,0.09387786036497306,0.039982099666291335,0.009423096635142385,0.0,0.006433740281647471,0.03997153322127964,0.009423096635142385,0.0,0.05547768855707429,0.03999353897165047
10582,1.4426950253915177e-8,0.09385517107668553,0.03998209348493112,0.009404024832778364,0.0,0.006389054926846893,0.03997152333847553,0.009404024832778364,0.0,0.055430225773088274,0.039993536528521584
10586,1.4426950414014698e-8,0.0938324884120005,0.039982087303793164,0.009384991630638823,0.0,0.006344381087114814,0.03997151345600472,0.009384991630638823,0.0,0.05538276793493373,0.03999353408539275
10590,1.4426950253772639e-8,0.09380981236813406,0.039982081122877315,0.009365996950599132,0.0,0.006299718758067852,0.039971503573867063,0.009365996950599132,0.0,0.05533531504209523,0.03999353164226396
10594,1.4426950413874275e-8,0.09378714294230439,0.039982074942183456,0.009347040714692808,0.0,0.006255067935325975,0.03997149369206244,0.009347040714692808,0.0,0.0552878670940574,0.03999352919913522
10598,1.4426950413805623e-8,0.0937644801317313,0.039982068761711426,0.009328122845111139,0.0,0.006210428614511732,0.03997148381059072,0.009328122845111139,0.0,0.05524042409030509,0.03999352675600653
10602,1.4426950253566663e-8,0.09374182393363688,0.039982062581461426,0.009309243264202906,0.0,0.006165800791250731,0.0399714739294518,0.009309243264202906,0.0,0.055192986030323056,0.03999352431287789
10606,1.4426950253500033e-8,0.09371917434524482,0.039982056401433035,0.009290401894474047,0.0,0.006121184461171181,0.03997146404864552,0.009290401894474047,0.0,0.05514555291359593,0.039993521869749304
10610,1.4426950413605713e-8,0.09369653136378073,0.039982050221626396,0.009271598658587349,0.0,0.006076579619904576,0.039971454168171786,0.009271598658587349,0.0,0.055098124739608914,0.039993519426620765
10614,1.4426950253369721e-8,0.09367389498647231,0.03998204404204135,0.00925283347936212,0.0,0.006031986263084899,0.03997144428803046,0.00925283347936212,0.0,0.055050701507846765,0.039993516983492274
10618,1.442695025330601e-8,0.09365126521054896,0.0399820378626778,0.00923410627977387,0.0,0.005987404386349216,0.039971434408221415,0.00923410627977387,0.0,0.05500328321779453,0.03999351454036384
10622,1.4426950413414571e-8,0.0936286420332422,0.039982031683535695,0.00921541698295403,0.0,0.005942833985337526,0.039971424528744526,0.00921541698295403,0.0,0.05495586986893723,0.039993512097235444
10626,1.4426950253181412e-8,0.09360602545178515,0.0399820255046149,0.00919676551218958,0.0,0.005898275055692448,0.03997141464959966,0.00919676551218958,0.0,0.054908461460759964,0.039993509654107105
10630,1.4426950253120498e-8,0.09358341546341309,0.03998201932591545,0.009178151790922772,0.0,0.0058537275930596435,0.03997140477078673,0.009178151790922772,0.0,0.054861057992747965,0.03999350721097881
10634,1.4426950253060488e-8,0.09356081206536312,0.039982013147437115,0.009159575742750808,0.0,0.005809191593087681,0.039971394892305556,0.009159575742750808,0.0,0.05481365946438641,0.039993504767850574
10638,1.442695041317269e-8,0.09353821525487407,0.03998200696917982,0.009141037291425525,0.0,0.005764667051427819,0.039971385014156036,0.009141037291425525,0.0,0.054766265875160626,0.03999350232472238
10642,1.442695025294312e-8,0.09351562502918681,0.039982000791143606,0.009122536360853072,0.0,0.005720153963734242,0.03997137513633806,0.009122536360853072,0.0,0.0547188772245558,0.039993499881594244
10646,1.4426950252885741e-8,0.09349304138554412,0.039981994613328346,0.00910407287509363,0.0,0.005675652325663938,0.0399713652588515,0.00910407287509363,0.0,0.05467149351205729,0.03999349743846615
10650,1.4426950413000536e-8,0.09347046432119069,0.03998198843573386,0.009085646758361059,0.0,0.00563116213287691,0.039971355381696216,0.009085646758361059,0.0,0.054624114737150654,0.0399934949953381
10654,1.442695025277352e-8,0.0934478938333728,0.03998198225836022,0.00906725793502261,0.0,0.005586683381035939,0.039971345504872094,0.00906725793502261,0.0,0.05457674089932134,0.039993492552210116
10658,1.4426950252718657e-8,0.09342532991933915,0.039981976081207196,0.00904890632959861,0.0,0.00554221606580656,0.039971335628379,0.00904890632959861,0.0,0.054529371998054896,0.03999349010908217
10662,1.4426950252664606e-8,0.09340277257633962,0.039981969904274786,0.009030591866762154,0.0,0.005497760182857081,0.039971325752216826,0.009030591866762154,0.0,0.05448200803283685,0.03999348766595428
10666,1.4426950412782682e-8,0.0933802218016265,0.039981963727562936,0.009012314471338795,0.0,0.005453315727858854,0.039971315876385444,0.009012314471338795,0.0,0.05443464900315287,0.03999348522282643
10670,1.4426950412730222e-8,0.09335767759245386,0.03998195755107146,0.008994074068306223,0.0,0.005408882696485984,0.039971306000884714,0.008994074068306223,0.0,0.05438729490848868,0.039993482779698636
10674,1.4426950252507218e-8,0.09333513994607742,0.039981951374800304,0.008975870582794,0.0,0.005364461084415306,0.03997129612571452,0.008975870582794,0.0,0.05433994574832999,0.0399934803365709
10678,1.4426950252456305e-8,0.09331260885975516,0.039981945198749494,0.008957703940083188,0.0,0.0053200508873267,0.03997128625087475,0.008957703940083188,0.0,0.05429260152216253,0.0399934778934432
10682,1.4426950412577471e-8,0.09329008433074644,0.039981939022918876,0.00893957406560609,0.0,0.005275652100902551,0.03997127637636528,0.00893957406560609,0.0,0.05424526222947237,0.03999347545031556
10686,1.4426950252356734e-8,0.09326756635631281,0.039981932847308305,0.008921480884945931,0.0,0.0052312647208284215,0.039971266502185965,0.008921480884945931,0.0,0.0541979278697452,0.03999347300718797
10690,1.4426950412479378e-8,0.0932450549337176,0.03998192667191776,0.008903424323836546,0.0,0.005186888742792406,0.0399712566283367,0.008903424323836546,0.0,0.05415059844246708,0.03999347056406042
10694,1.4426950252260095e-8,0.09322255006022602,0.03998192049674716,0.008885404308162086,0.0,0.0051425241624855735,0.039971246754817356,0.008885404308162086,0.0,0.05410327394712402,0.03999346812093293
10698,1.4426950252212848e-8,0.09320005173310517,0.03998191432179642,0.008867420763956694,0.0,0.005098170975601812,0.039971236881627806,0.008867420763956694,0.0,0.05405595438320212,0.03999346567780548
10702,1.4426950412337629e-8,0.0931775599496239,0.039981908147065474,0.008849473617404242,0.0,0.0050538291778377655,0.03997122700876794,0.008849473617404242,0.0,0.054008639750187507,0.03999346323467809
10706,1.4426950412291773e-8,0.09315507470705311,0.03998190197255416,0.008831562794837983,0.0,0.005009498764892784,0.03997121713623761,0.008831562794837983,0.0,0.0539613300475662,0.03999346079155074
10710,1.4426950252075273e-8,0.09313259600266521,0.03998189579826253,0.008813688222740267,0.0,0.004965179732469238,0.03997120726403672,0.008813688222740267,0.0,0.053914025274824716,0.039993458348423445
10714,1.4426950412202093e-8,0.09311012383373485,0.03998188962419037,0.008795849827742244,0.0,0.00492087207627212,0.039971197392165134,0.008795849827742244,0.0,0.05386672543144908,0.039993455905296196
10718,1.4426950251986923e-8,0.09308765819753824,0.039981883450337666,0.008778047536623559,0.0,0.004876575792009241,0.039971187520622724,0.008778047536623559,0.0,0.053819430516925726,0.039993453462169
10722,1.4426950251943728e-8,0.09306519909135369,0.039981877276704325,0.00876028127631204,0.0,0.004832290875391454,0.039971177649409384,0.00876028127631204,0.0,0.053772140530741155,0.03999345101904186
10726,1.4426950251901176e-8,0.09304274651246111,0.03998187110329035,0.008742550973883434,0.0,0.0047880173221319655,0.03997116777852499,0.008742550973883434,0.0,0.053724855472381615,0.03999344857591476
10730,1.4426950251859251e-8,0.09302030045814244,0.03998186493009545,0.008724856556561057,0.0,0.0047437551279472245,0.03997115790796939,0.008724856556561057,0.0,0.05367757534133379,0.03999344613278771
10734,1.442695041198928e-8,0.0929978609256813,0.03998185875711977,0.008707197951715533,0.0,0.004699504288556011,0.039971148037742495,0.008707197951715533,0.0,0.05363030013708407,0.039993443689660714
10738,1.4426950411948592e-8,0.09297542791236331,0.039981852584363084,0.008689575086864479,0.0,0.004655264799680347,0.039971138167844165,0.008689575086864479,0.0,0.053583029859119204,0.03999344124653376
10742,1.4426950251737182e-8,0.09295300141547581,0.03998184641182532,0.008671987889672215,0.0,0.004611036657044698,0.039971128298274275,0.008671987889672215,0.0,0.053535764506925744,0.03999343880340687
10746,1.4426950251697695e-8,0.09293058143230808,0.03998184023950643,0.008654436287949464,0.0,0.004566819856376458,0.03997111842903272,0.008654436287949464,0.0,0.05348850407999044,0.03999343636028002
10750,1.442695025165879e-8,0.09290816796015099,0.03998183406740639,0.008636920209653048,0.0,0.004522614393405755,0.039971108560119366,0.008636920209653048,0.0,0.05344124857780008,0.03999343391715322
10754,1.4426950251620466e-8,0.09288576099629768,0.039981827895524985,0.00861943958288562,0.0,0.0044784202638654905,0.03997109869153409,0.00861943958288562,0.0,0.05339399799984144,0.039993431474026474
10758,1.4426950251582708e-8,0.09286336053804285,0.03998182172386226,0.00860199433589533,0.0,0.004434237463491364,0.039971088823276775,0.00860199433589533,0.0,0.05334675234560149,0.03999342903089977
10762,1.4426950251545513e-8,0.09284096658268268,0.0399818155524181,0.00858458439707556,0.0,0.0043900659880217185,0.039971078955347294,0.00858458439707556,0.0,0.05329951161456699,0.03999342658777312
10766,1.4426950251508866e-8,0.09281857912751601,0.039981809381192404,0.008567209694964611,0.0,0.004345905833197827,0.03997106908774554,0.008567209694964611,0.0,0.05325227580622505,0.039993424144646524
10770,1.4426950251472764e-8,0.09279619816984279,0.039981803210185046,0.008549870158245425,0.0,0.004301756994763739,0.03997105922047136,0.008549870158245425,0.0,0.053205044920062707,0.039993421701519975
10774,1.4426950251437199e-8,0.09277382370696508,0.03998179703939606,0.008532565715745281,0.0,0.004257619468466034,0.03997104935352467,0.008532565715745281,0.0,0.05315781895556702,0.039993419258393476
10778,1.4426950411573486e-8,0.09275145573618683,0.03998179086882525,0.008515296296435508,0.0,0.00421349325005429,0.03997103948690532,0.008515296296435508,0.0,0.053110597912225034,0.039993416815267024
10782,1.4426950251367643e-8,0.09272909425481343,0.03998178469847259,0.008498061829431207,0.0,0.004169378335280615,0.039971029620613205,0.008498061829431207,0.0,0.05306338178952408,0.03999341437214062
10786,1.4426950251333636e-8,0.09270673926015258,0.039981778528337994,0.008480862243990927,0.0,0.004125274719900163,0.039971019754648195,0.008480862243990927,0.0,0.053016170586951315,0.03999341192901427
10790,1.4426950251300133e-8,0.0926843907495135,0.039981772358421395,0.0084636974695164,0.0,0.004081182399670436,0.039971009889010166,0.0084636974695164,0.0,0.052968964303994094,0.03999340948588797
10794,1.4426950251267127e-8,0.09266204872020736,0.039981766188722706,0.008446567435552249,0.0,0.004037101370352003,0.039971000023699015,0.008446567435552249,0.0,0.052921762940139706,0.03999340704276172
10798,1.4426950411405939e-8,0.09263971316954708,0.03998176001924177,0.008429472071785685,0.0,0.00399303162770821,0.039970990158714595,0.008429472071785685,0.0,0.052874566494875694,0.03999340459963552
10802,1.4426950251202582e-8,0.09261738409484727,0.03998175384997859,0.00841241130804624,0.0,0.003948973167504799,0.0399709802940568,0.00841241130804624,0.0,0.05282737496768943,0.039993402156509365
10806,1.4426950411342348e-8,0.09259506149342456,0.03998174768093317,0.008395385074305449,0.0,0.00390492598551051,0.03997097042972552,0.008395385074305449,0.0,0.052780188358068414,0.03999339971338326
10810,1.442695041131126e-8,0.09257274536259727,0.039981741512105214,0.008378393300676612,0.0,0.0038608900774967482,0.03997096056572061,0.008378393300676612,0.0,0.05273300666550018,0.03999339727025721
10814,1.4426950251109308e-8,0.09255043569968546,0.039981735343494786,0.008361435917414443,0.0,0.0038168654392377157,0.03997095070204196,0.008361435917414443,0.0,0.05268582988947253,0.03999339482713121
10818,1.4426950411250455e-8,0.09252813250201124,0.039981729175101795,0.008344512854914837,0.0,0.003772852066510168,0.039970940838689455,0.008344512854914837,0.0,0.052638658029472964,0.039993392384005254
10822,1.4426950251049407e-8,0.09250583576689822,0.039981723006926144,0.00832762404371455,0.0,0.003728849955093727,0.039970930975662976,0.00832762404371455,0.0,0.05259149108498917,0.03999338994087935
10826,1.4426950251020121e-8,0.09248354549167197,0.039981716838967694,0.008310769414490937,0.0,0.003684859100770721,0.03997092111296238,0.008310769414490937,0.0,0.05254432905550912,0.0399933874977535
10830,1.442695025099127e-8,0.09246126167365985,0.039981710671226495,0.008293948898061648,0.0,0.0036408794993262107,0.039970911250587576,0.008293948898061648,0.0,0.05249717194052048,0.0399933850546277
10834,1.4426950250962847e-8,0.09243898431019099,0.03998170450370233,0.008277162425384375,0.0,0.00359691114654781,0.03997090138853842,0.008277162425384375,0.0,0.052450019739511265,0.03999338261150194
10838,1.4426950250934847e-8,0.09241671339859643,0.039981698336395234,0.008260409927556526,0.0,0.0035529540382261303,0.03997089152681482,0.008260409927556526,0.0,0.052402872451969305,0.03999338016837624
10842,1.442695025090726e-8,0.09239444893620867,0.03998169216930507,0.00824369133581497,0.0,0.003509008170154182,0.03997088166541663,0.00824369133581497,0.0,0.05235573007738268,0.039993377725250585
10846,1.4426950250880086e-8,0.09237219092036242,0.039981686002431675,0.008227006581535756,0.0,0.003465073538127972,0.03997087180434372,0.008227006581535756,0.0,0.05230859261523935,0.03999337528212498
10850,1.4426950250853314e-8,0.09234993934839382,0.039981679835775205,0.008210355596233811,0.0,0.0034211501379460387,0.039970861943596024,0.008210355596233811,0.0,0.05226146006502759,0.039993372838999425
10854,1.4426950410998263e-8,0.092327694217641,0.03998167366933529,0.008193738311562683,0.0,0.003377237965409496,0.03997085208317336,0.008193738311562683,0.0,0.05221433242623537,0.03999337039587392
10858,1.4426950410972278e-8,0.09230545552544377,0.03998166750311208,0.008177154659314238,0.0,0.003333337016322413,0.03997084222307564,0.008177154659314238,0.0,0.05216720969835089,0.039993367952748465
10862,1.4426950250775355e-8,0.09228322326914387,0.03998166133710534,0.008160604571418411,0.0,0.003289447286491476,0.03997083236330273,0.008160604571418411,0.0,0.05212009188086257,0.039993365509623055
10866,1.4426950250750134e-8,0.09226099744608478,0.03998165517131515,0.008144087979942887,0.0,0.003245568771726104,0.03997082250385455,0.008144087979942887,0.0,0.0520729789732586,0.0399933630664977
10870,1.442695025072529e-8,0.0922387780536115,0.03998164900574126,0.008127604817092852,0.0,0.0032017014678381362,0.03997081264473093,0.008127604817092852,0.0,0.05202587097502733,0.039993360623372394
10874,1.4426950250700813e-8,0.09221656508907114,0.03998164284038369,0.0081111550152107,0.0,0.0031578453706425425,0.03997080278593177,0.0081111550152107,0.0,0.05197876788565732,0.03999335818024714
10878,1.4426950250676702e-8,0.09219435854981248,0.03998163667524234,0.008094738506775763,0.0,0.0031140004759565797,0.039970792927456957,0.008094738506775763,0.0,0.05193166970463696,0.039993355737121934
10882,1.4426950410824272e-8,0.0921721584331859,0.03998163051031714,0.00807835522440403,0.0,0.0030701667796004363,0.03997078306930636,0.00807835522440403,0.0,0.05188457643145476,0.039993353293996774
10886,1.4426950250629543e-8,0.09214996473654377,0.039981624345607966,0.008062005100847865,0.0,0.003026344277396853,0.03997077321147987,0.008062005100847865,0.0,0.05183748806559933,0.03999335085087167
10890,1.4426950250606484e-8,0.09212777745724032,0.03998161818111475,0.00804568806899576,0.0,0.0029825329651712805,0.03997076335397736,0.00804568806899576,0.0,0.05179040460655933,0.03999334840774661
10894,1.4426950250583773e-8,0.09210559659263111,0.039981612016837496,0.008029404061872008,0.0,0.002938732838751812,0.03997075349679872,0.008029404061872008,0.0,0.05174332605382346,0.039993345964621604
10898,1.4426950250561397e-8,0.09208342214007385,0.03998160585277601,0.008013153012636474,0.0,0.0028949438939692707,0.039970743639943816,0.008013153012636474,0.0,0.05169625240688034,0.039993343521496645
10902,1.4426950250539352e-8,0.09206125409692786,0.039981599688930294,0.007996934854584298,0.0,0.002851166126657123,0.03997073378341256,0.007996934854584298,0.0,0.051649183665218826,0.039993341078371734
10906,1.4426950410688958e-8,0.09203909246055439,0.039981593525300244,0.007980749521145629,0.0,0.0028073995326515664,0.03997072392720479,0.007980749521145629,0.0,0.05160211982832787,0.03999333863524688
10910,1.4426950410667563e-8,0.09201693722831614,0.03998158736188579,0.00796459694588534,0.0,0.0027636441077912187,0.03997071407132043,0.00796459694588534,0.0,0.05155506089569624,0.039993336192122066
10914,1.4426950410646484e-8,0.09199478839757791,0.03998158119868685,0.007948477062502787,0.0,0.0027198998479177174,0.03997070421575934,0.007948477062502787,0.0,0.051508006866812894,0.03999333374899731
10918,1.4426950250454394e-8,0.0919726459657059,0.03998157503570334,0.007932389804831496,0.0,0.002676166748875075,0.0399706943605214,0.007932389804831496,0.0,0.05146095774116697,0.0399933313058726
10922,1.4426950410605261e-8,0.09195050993006841,0.03998156887293512,0.007916335106838914,0.0,0.0026324448065099927,0.03997068450560649,0.007916335106838914,0.0,0.0514139135182474,0.039993328862747944
10926,1.4426950410585108e-8,0.09192838028803532,0.03998156271038218,0.007900312902626137,0.0,0.00258873401667199,0.0399706746510145,0.007900312902626137,0.0,0.05136687419754331,0.03999332641962333
10930,1.4426950250393929e-8,0.09190625703697826,0.03998155654804444,0.007884323126427631,0.0,0.002545034375213162,0.039970664796745305,0.007884323126427631,0.0,0.05131983977854389,0.03999332397649877
10934,1.442695025037437e-8,0.0918841401742706,0.03998155038592181,0.007868365712610974,0.0,0.0025013458779880927,0.03997065494279879,0.007868365712610974,0.0,0.05127281026073845,0.03999332153337426
10938,1.4426950410526424e-8,0.09186202969728743,0.03998154422401423,0.007852440595676571,0.0,0.0024576685208542283,0.03997064508917485,0.007852440595676571,0.0,0.05122578564361622,0.0399933190902498
10942,1.4426950250336116e-8,0.09183992560340573,0.03998153806232161,0.007836547710257413,0.0,0.0024140022996714137,0.039970635235873346,0.007836547710257413,0.0,0.05117876592666639,0.03999331664712539
10946,1.4426950250317411e-8,0.09181782789000414,0.03998153190084387,0.007820686991118774,0.0,0.0023703472103024257,0.03997062538289418,0.007820686991118774,0.0,0.05113175110937842,0.039993314204001026
10950,1.4426950250298988e-8,0.09179573655446296,0.03998152573958088,0.007804858373157962,0.0,0.002326703248612505,0.0399706155302372,0.007804858373157962,0.0,0.051084741191241845,0.03999331176087672
10954,1.442695041045216e-8,0.09177365159416433,0.039981519578532604,0.007789061791404048,0.0,0.002283070410469534,0.039970605677902324,0.007789061791404048,0.0,0.05103773617174612,0.039993309317752454
10958,1.442695041043428e-8,0.09175157300649218,0.03998151341769905,0.0077732971810176065,0.0,0.0022394486917439505,0.03997059582588944,0.0077732971810176065,0.0,0.050990736050380625,0.039993306874628244
10962,1.4426950410416662e-8,0.09172950078883199,0.039981507257080044,0.007757564477290439,0.0,0.0021958380883090323,0.03997058597419839,0.007757564477290439,0.0,0.05094374082663513,0.03999330443150408
10966,1.442695025022798e-8,0.09170743493857114,0.03998150109667544,0.007741863615645305,0.0,0.002152238596040501,0.03997057612282908,0.007741863615645305,0.0,0.05089675049999924,0.03999330198837997
10970,1.442695025021088e-8,0.09168537545309859,0.03998149493648529,0.0077261945316356865,0.0,0.002108650210816676,0.039970566271781395,0.0077261945316356865,0.0,0.050849765069962506,0.039993299545255906
10974,1.4426950410365362e-8,0.09166332232980519,0.039981488776509484,0.007710557160945482,0.0,0.002065072928518652,0.03997055642105523,0.007710557160945482,0.0,0.05080278453601479,0.0399932971021319
10978,1.4426950410348769e-8,0.09164127556608351,0.03998148261674786,0.007694951439388768,0.0,0.0020215067450300773,0.03997054657065043,0.007694951439388768,0.0,0.05075580889764599,0.03999329465900793
10982,1.4426950250161094e-8,0.09161923515932771,0.039981476457200425,0.0076793773029095284,0.0,0.0019779516562371978,0.03997053672056691,0.0076793773029095284,0.0,0.0507088381543459,0.03999329221588402
10986,1.442695025014499e-8,0.09159720110693381,0.03998147029786715,0.007663834687581396,0.0,0.0019344076580289694,0.039970526870804546,0.007663834687581396,0.0,0.05066187230560446,0.039993289772760156
10990,1.4426950250129122e-8,0.09157517340629943,0.039981464138747834,0.007648323529607376,0.0,0.0018908747462966335,0.039970517021363214,0.007648323529607376,0.0,0.05061491135091158,0.03999328732963634
10994,1.4426950410284814e-8,0.09155315205482407,0.03998145797984247,0.007632843765319618,0.0,0.0018473529169344082,0.039970507172242806,0.007632843765319618,0.0,0.05056795528975726,0.039993284886512576
10998,1.4426950410269416e-8,0.09153113704990876,0.03998145182115097,0.007617395331179112,0.0,0.0018038421658388426,0.039970497323443197,0.007617395331179112,0.0,0.05052100412163152,0.039993282443388865
11002,1.4426950250082919e-8,0.09150912838895636,0.03998144566267326,0.00760197816377545,0.0,0.0017603424889093943,0.03997048747496428,0.00760197816377545,0.0,0.0504740578460247,0.0399932800002652
11006,1.4426950410239298e-8,0.09148712606937155,0.03998143950440919,0.007586592199826568,0.0,0.0017168538820478752,0.03997047762680593,0.007586592199826568,0.0,0.050427116462426855,0.03999327755714158
11010,1.4426950250053251e-8,0.09146513008856048,0.03998143334635882,0.007571237376178479,0.0,0.0016733763411586945,0.03997046777896804,0.007571237376178479,0.0,0.0503801799703282,0.03999327511401801
11014,1.4426950250038744e-8,0.0914431404439312,0.03998142718852202,0.007555913629805014,0.0,0.0016299098621489483,0.03997045793145049,0.007555913629805014,0.0,0.05033324836921902,0.0399932726708945
11018,1.4426950250024454e-8,0.09142115713289348,0.03998142103089856,0.007540620897807562,0.0,0.0015864544409282867,0.03997044808425314,0.007540620897807562,0.0,0.050286321658589685,0.039993270227771036
11022,1.4426950250010375e-8,0.09139918015285861,0.03998141487348863,0.0075253591174148345,0.0,0.0015430100734089348,0.039970438237375915,0.0075253591174148345,0.0,0.05023939983793051,0.03999326778464762
11026,1.4426950249996505e-8,0.0913772095012397,0.03998140871629197,0.0075101282259825665,0.0,0.0014995767555056716,0.03997042839081867,0.0075101282259825665,0.0,0.05019248290673199,0.03999326534152425
11030,1.4426950410154166e-8,0.09135524517545177,0.03998140255930855,0.00749492816099329,0.0,0.0014561544831360519,0.039970418544581304,0.00749492816099329,0.0,0.05014557086448466,0.03999326289840094
11034,1.4426950410140703e-8,0.09133328717291109,0.03998139640253824,0.007479758860056068,0.0,0.0014127432522198723,0.03997040869866368,0.007479758860056068,0.0,0.05009866371067906,0.039993260455277665
11038,1.4426950410127442e-8,0.09131133549103614,0.03998139024598108,0.007464620260906238,0.0,0.0013693430586797727,0.03997039885306571,0.007464620260906238,0.0,0.0500517614448057,0.039993258012154455
11042,1.4426950410114377e-8,0.09128939012724661,0.039981384089636945,0.0074495123014051605,0.0,0.0013259538984409457,0.03997038900778727,0.0074495123014051605,0.0,0.05000486406635531,0.039993255569031286
11046,1.4426950410101506e-8,0.09126745107896435,0.039981377933505674,0.007434434919539951,0.0,0.001282575767431049,0.03997037916282823,0.007434434919539951,0.0,0.04995797157481863,0.039993253125908165
11050,1.4426950249917503e-8,0.09124551834361269,0.03998137177758727,0.007419388053423259,0.0,0.0012392086615803598,0.03997036931818848,0.007419388053423259,0.0,0.049911083969686354,0.0399932506827851
11054,1.4426950249905009e-8,0.09122359191861638,0.03998136562188165,0.0074043716412929665,0.0,0.0011958525768215988,0.03997035947386792,0.0074043716412929665,0.0,0.04986420125044928,0.039993248239662084
11058,1.4426950249892704e-8,0.09120167180140241,0.03998135946638874,0.007389385621511968,0.0,0.0011525075090903503,0.03997034962986642,0.007389385621511968,0.0,0.04981732341659835,0.03999324579653911
11062,1.4426950410051904e-8,0.09117975798939923,0.039981353311108456,0.007374429932567907,0.0,0.001109173454324619,0.03997033978618386,0.007374429932567907,0.0,0.049770450467624607,0.0399932433534162
11066,1.442695041003996e-8,0.09115785048003677,0.03998134715604066,0.007359504513072925,0.0,0.0010658504084647413,0.03997032994282013,0.007359504513072925,0.0,0.04972358240301868,0.039993240910293326
11070,1.442695024985687e-8,0.09113594927074682,0.03998134100118541,0.0073446093017634,0.0,0.0010225383674538958,0.03997032009977513,0.0073446093017634,0.0,0.0496767192222719,0.039993238467170504
11074,1.4426950249845276e-8,0.091114054358963,0.03998133484654249,0.007329744237499728,0.0,0.000979237327237703,0.039970310257048725,0.007329744237499728,0.0,0.04962986092487518,0.03999323602404774
11078,1.4426950249833856e-8,0.09109216574212038,0.03998132869211196,0.007314909259266025,0.0,0.0009359472837643379,0.039970300414640815,0.007314909259266025,0.0,0.049583007510319764,0.03999323358092502
11082,1.4426950249822605e-8,0.0910702834176558,0.039981322537893556,0.007300104306169906,0.0,0.000892668232984617,0.03997029057255126,0.007300104306169906,0.0,0.04953615897809682,0.03999323113780235
11086,1.4426950249811521e-8,0.09104840738300789,0.039981316383887446,0.007285329317442232,0.0,0.0008494001708517329,0.03997028073077998,0.007285329317442232,0.0,0.049489315327697514,0.03999322869467973
11090,1.4426950249800602e-8,0.09102653763561673,0.039981310230093325,0.007270584232436854,0.0,0.0008061430933215208,0.03997027088932684,0.007270584232436854,0.0,0.04944247655861318,0.03999322625155716
11094,1.4426950409961168e-8,0.09100467417292424,0.03998130407651123,0.007255868990630368,0.0,0.0007628969963522581,0.03997026104819171,0.007255868990630368,0.0,0.049395642670335096,0.03999322380843464
11098,1.4426950249779246e-8,0.09098281699237405,0.03998129792314111,0.007241183531621859,0.0,0.0007196618759049312,0.03997025120737451,0.007241183531621859,0.0,0.049348813662354704,0.039993221365312165
11102,1.4426950249768805e-8,0.09096096609141137,0.03998129176998278,0.007226527795132683,0.0,0.0006764377279430356,0.0399702413668751,0.007226527795132683,0.0,0.04930198953416347,0.039993218922189745
11106,1.4426950249758522e-8,0.09093912146748302,0.03998128561703625,0.00721190172100617,0.0,0.0006332245484323984,0.03997023152669338,0.00721190172100617,0.0,0.049255170285252906,0.039993216479067374
11110,1.4426950249748387e-8,0.09091728311803775,0.039981279464301495,0.007197305249207418,0.0,0.0005900223333416665,0.03997022168682923,0.007197305249207418,0.0,0.04920835591511459,0.03999321403594505
11114,1.4426950249738405e-8,0.09089545104052578,0.0399812733117783,0.007182738319823027,0.0,0.0005468310786417962,0.039970211847282534,0.007182738319823027,0.0,0.04916154642324018,0.039993211592822785
11118,1.4426950409899894e-8,0.09087362523239888,0.03998126715946668,0.007168200873060858,0.0,0.0005036507803064083,0.03997020200805318,0.007168200873060858,0.0,0.04911474180912125,0.03999320914970056
11122,1.4426950249718878e-8,0.0908518056911109,0.03998126100736646,0.007153692849249793,0.0,0.00046048143431158816,0.03997019216914105,0.007153692849249793,0.0,0.049067942072249585,0.03999320670657838
11126,1.4426950249709338e-8,0.09082999241411689,0.039981254855477724,0.0071392141888394715,0.0,0.00041732303663581937,0.039970182330546035,0.0071392141888394715,0.0,0.0490211472121169,0.03999320426345626
11130,1.4426950249699933e-8,0.09080818539887382,0.03998124870380032,0.007124764832400084,0.0,0.00037417558326025,0.03997017249226803,0.007124764832400084,0.0,0.04897435722821495,0.03999320182033419
11134,1.4426950249690666e-8,0.09078638464284038,0.03998124255233411,0.007110344720622082,0.0,0.0003310390701685595,0.03997016265430689,0.007110344720622082,0.0,0.048927572120035775,0.03999319937721217
11138,1.4426950249681541e-8,0.09076459014347658,0.03998123640107908,0.007095953794315964,0.0,0.00028791349334686964,0.03997015281666253,0.007095953794315964,0.0,0.048880791887071263,0.039993196934090196
11142,1.4426950409843874e-8,0.09074280189824453,0.039981230250035214,0.007081591994412022,0.0,0.0002447988487837449,0.03997014297933484,0.007081591994412022,0.0,0.04883401652881323,0.03999319449096827
11146,1.4426950249663692e-8,0.09072101990460762,0.039981224099202246,0.007067259261960104,0.0,0.00020169513247043637,0.03997013314232368,0.007067259261960104,0.0,0.04878724604475386,0.0399931920478464
11150,1.442695040982629e-8,0.09069924416003113,0.0399812179485803,0.00705295553812937,0.0,0.00015860234040052657,0.03997012330562895,0.00705295553812937,0.0,0.04874048043438519,0.039993189604724574
11154,1.4426950409817696e-8,0.09067747466198198,0.03998121179816923,0.007038680764208041,0.0,0.00011552046857024045,0.03997011346925055,0.007038680764208041,0.0,0.04869371969719931,0.0399931871616028
11158,1.44269502496379e-8,0.09065571140792866,0.03998120564796893,0.007024434881603188,0.0,7.244951297831203e-5,0.03997010363318834,0.007024434881603188,0.0,0.04864696383268852,0.039993184718481074
11162,1.442695040980088e-8,0.09063395439534125,0.03998119949797935,0.007010217831840454,0.0,2.9389469625762387e-5,0.03997009379744223,0.007010217831840454,0.0,0.04860021284034501,0.0399931822753594
11166,1.442695040979266e-8,0.09061220362169171,0.03998119334820045,0.006996029556563833,0.0,0.0,0.0399700839620121,0.006996029556563833,0.0,0.04855346671966117,0.039993179832237775
11170,1.4426950249613237e-8,0.09059045908445344,0.039981187198632064,0.006981869997535431,0.0,0.0,0.03997007412689783,0.006981869997535431,0.0,0.04850672547012924,0.0399931773891162
11174,1.4426950249605258e-8,0.09056872078110142,0.039981181049274186,0.006967739096635222,0.0,0.0,0.03997006429209931,0.006967739096635222,0.0,0.04845998909124174,0.03999317494599467
11178,1.44269502495974e-8,0.09054698870911253,0.03998117490012673,0.006953636795860808,0.0,0.0,0.03997005445761643,0.006953636795860808,0.0,0.04841325758249095,0.039993172502873195
11182,1.442695024958966e-8,0.09052526286596514,0.039981168751189546,0.0069395630373272005,0.0,0.0,0.03997004462344906,0.0069395630373272005,0.0,0.04836653094336944,0.03999317005975177
11186,1.4426950249582031e-8,0.09050354324913926,0.039981162602462705,0.00692551776326655,0.0,0.0,0.03997003478959712,0.00692551776326655,0.0,0.048319809173369956,0.03999316761663039
11190,1.442695040974584e-8,0.09048182985611661,0.03998115645394601,0.00691150091602793,0.0,0.0,0.039970024956060474,0.00691150091602793,0.0,0.04827309227198488,0.039993165173509065
11194,1.4426950249567112e-8,0.09046012268438038,0.03998115030563949,0.0068975124380770995,0.0,0.0,0.03997001512283902,0.0068975124380770995,0.0,0.048226380238706915,0.03999316273038779
11198,1.442695024955982e-8,0.09043842173141556,0.03998114415754297,0.00688355227199626,0.0,0.0,0.039970005289932636,0.00688355227199626,0.0,0.04817967307302893,0.03999316028726656
11202,1.4426950409723958e-8,0.09041672699470868,0.03998113800965641,0.006869620360483825,0.0,0.0,0.039969995457341215,0.006869620360483825,0.0,0.04813297077444352,0.03999315784414539
11206,1.4426950409716879e-8,0.09039503847174807,0.03998113186197975,0.006855716646354178,0.0,0.0,0.03996998562506464,0.006855716646354178,0.0,0.04808627334244349,0.03999315540102426
11210,1.4426950409709906e-8,0.09037335616002344,0.03998112571451291,0.006841841072537458,0.0,0.0,0.03996997579310282,0.006841841072537458,0.0,0.048039580776522,0.03999315295790318
11214,1.4426950409703035e-8,0.09035168005702635,0.039981119567255856,0.0068279935820792954,0.0,0.0,0.03996996596145561,0.0068279935820792954,0.0,0.047992893076171717,0.03999315051478215
11218,1.4426950249524943e-8,0.09033001016024982,0.039981113420208415,0.006814174118140597,0.0,0.0,0.03996995613012292,0.006814174118140597,0.0,0.0479462102408859,0.03999314807166117
11222,1.4426950249518275e-8,0.09030834646718856,0.03998110727337054,0.0068003826239973085,0.0,0.0,0.03996994629910462,0.0068003826239973085,0.0,0.04789953227015729,0.03999314562854024
11226,1.442695040968303e-8,0.090286688975339,0.039981101126742184,0.006786619043040183,0.0,0.0,0.039969936468400614,0.006786619043040183,0.0,0.0478528591634791,0.03999314318541936
11230,1.4426950249505234e-8,0.09026503768219904,0.039981094980323324,0.006772883318774546,0.0,0.0,0.03996992663801079,0.006772883318774546,0.0,0.04780619092034457,0.03999314074229853
11234,1.4426950409670183e-8,0.09024339258526816,0.039981088834113755,0.00675917539482006,0.0,0.0,0.03996991680793502,0.00675917539482006,0.0,0.04775952754024666,0.039993138299177756
11238,1.442695024949258e-8,0.09022175368204768,0.03998108268811353,0.006745495214910516,0.0,0.0,0.03996990697817321,0.006745495214910516,0.0,0.047712869022678815,0.03999313585605702
11242,1.4426950249486391e-8,0.09020012097004032,0.03998107654232254,0.006731842722893567,0.0,0.0,0.03996989714872525,0.006731842722893567,0.0,0.0476662153671342,0.039993133412936345
11246,1.4426950409651618e-8,0.09017849444675062,0.03998107039674069,0.006718217862730519,0.0,0.0,0.039969887319591016,0.006718217862730519,0.0,0.04761956657310633,0.039993130969815716
11250,1.4426950409645614e-8,0.09015687410968466,0.039981064251367916,0.0067046205784961,0.0,0.0,0.0399698774907704,0.0067046205784961,0.0,0.04757292264008857,0.039993128526695135
11254,1.4426950249468373e-8,0.09013525995634987,0.039981058106204094,0.006691050814378224,0.0,0.0,0.03996986766226328,0.006691050814378224,0.0,0.0475262835675744,0.0399931260835746
11258,1.4426950249462547e-8,0.09011365198425572,0.03998105196124919,0.0066775085146777635,0.0,0.0,0.03996985783406956,0.0066775085146777635,0.0,0.04747964935505718,0.039993123640454126
11262,1.4426950249456803e-8,0.09009205019091307,0.03998104581650314,0.0066639936238083375,0.0,0.0,0.03996984800618913,0.0066639936238083375,0.0,0.04743302000203049,0.03999312119733369
11266,1.4426950249451145e-8,0.09007045457383428,0.03998103967196588,0.0066505060862960515,0.0,0.0,0.039969838178621875,0.0066505060862960515,0.0,0.047386395507988135,0.03999311875421331
11270,1.4426950249445571e-8,0.0900488651305335,0.03998103352763732,0.006637045846779295,0.0,0.0,0.03996982835136767,0.006637045846779295,0.0,0.04733977587242362,0.03999311631109298
11274,1.4426950249440082e-8,0.09002728185852647,0.039981027383517394,0.006623612850008504,0.0,0.0,0.03996981852442644,0.006623612850008504,0.0,0.04729316109483091,0.03999311386797269
11278,1.4426950409605997e-8,0.09000570475533051,0.039981021239605966,0.006610207040845936,0.0,0.0,0.03996980869779802,0.006610207040845936,0.0,0.04724655117470351,0.039993111424852464
11282,1.4426950249429344e-8,0.08998413381846443,0.039981015095903086,0.006596828364265446,0.0,0.0,0.03996979887148235,0.006596828364265446,0.0,0.04719994611153531,0.03999310898173228
11286,1.442695040959542e-8,0.08996256904544872,0.03998100895240858,0.006583476765352251,0.0,0.0,0.0399697890454793,0.006583476765352251,0.0,0.04715334590482041,0.03999310653861215
11290,1.4426950249418924e-8,0.08994101043380553,0.039981002809122416,0.006570152189302732,0.0,0.0,0.039969779219788754,0.006570152189302732,0.0,0.04710675055405249,0.03999310409549207
11294,1.4426950409585152e-8,0.08991945798105856,0.03998099666604448,0.006556854581424169,0.0,0.0,0.0399697693944106,0.006556854581424169,0.0,0.04706016005872567,0.03999310165237203
11298,1.442695024940881e-8,0.08989791168473307,0.03998099052317474,0.006543583887134546,0.0,0.0,0.03996975956934473,0.006543583887134546,0.0,0.04701357441833387,0.03999309920925205
11302,1.4426950249403863e-8,0.08987637154235593,0.03998098438051305,0.0065303400519623155,0.0,0.0,0.03996974974459103,0.0065303400519623155,0.0,0.046966993632371314,0.039993096766132115
11306,1.4426950409570319e-8,0.08985483755145549,0.039980978238059454,0.006517123021546179,0.0,0.0,0.03996973992014941,0.006517123021546179,0.0,0.04692041770033202,0.03999309432301223
11310,1.4426950409565518e-8,0.08983330970956196,0.03998097209581377,0.006503932741634858,0.0,0.0,0.03996973009601974,0.006503932741634858,0.0,0.046873846621710215,0.039993091879892397
11314,1.4426950249389467e-8,0.089811788014207,0.03998096595377605,0.0064907691580868765,0.0,0.0,0.03996972027220192,0.0064907691580868765,0.0,0.0468272803960003,0.03999308943677261
11318,1.4426950249384808e-8,0.08979027246292384,0.03998095981194609,0.0064776322168703495,0.0,0.0,0.03996971044869582,0.0064776322168703495,0.0,0.046780719022696406,0.03999308699365287
11322,1.4426950409551544e-8,0.0897687630532472,0.039980953670323865,0.0064645218640627345,0.0,0.0,0.039969700625501356,0.0064645218640627345,0.0,0.04673416250129303,0.039993084550533194
11326,1.44269502493757e-8,0.08974725978271347,0.03998094752890933,0.00645143804585063,0.0,0.0,0.039969690802618404,0.00645143804585063,0.0,0.04668761083128452,0.039993082107413556
11330,1.4426950249371246e-8,0.08972576264886085,0.03998094138770239,0.006438380708529549,0.0,0.0,0.039969680980046864,0.006438380708529549,0.0,0.04664106401216528,0.03999307966429397
11334,1.4426950249366858e-8,0.08970427164922858,0.03998093524670298,0.006425349798503702,0.0,0.0,0.03996967115778661,0.006425349798503702,0.0,0.04659452204342977,0.03999307722117443
11338,1.4426950249362536e-8,0.08968278678135803,0.03998092910591103,0.006412345262285766,0.0,0.0,0.03996966133583755,0.006412345262285766,0.0,0.04654798492457277,0.03999307477805494
11342,1.4426950249358276e-8,0.08966130804279193,0.03998092296532638,0.0063993670464966915,0.0,0.0,0.03996965151419955,0.0063993670464966915,0.0,0.04650145265508889,0.039993072334935514
11346,1.4426950249354083e-8,0.08963983543107445,0.03998091682494906,0.006386415097865447,0.0,0.0,0.03996964169287252,0.006386415097865447,0.0,0.04645492523447272,0.03999306989181613
11350,1.4426950409521274e-8,0.08961836894375161,0.039980910684778964,0.006373489363228825,0.0,0.0,0.03996963187185635,0.006373489363228825,0.0,0.04640840266221893,0.03999306744869679
11354,1.4426950249345878e-8,0.08959690857837065,0.039980904544816065,0.006360589789531218,0.0,0.0,0.039969622051150934,0.006360589789531218,0.0,0.04636188493782227,0.0399930650055775
11358,1.4426950249341864e-8,0.08957545433248072,0.039980898405060195,0.0063477163238243985,0.0,0.0,0.039969612230756145,0.0063477163238243985,0.0,0.04631537206077776,0.03999306256245826
11362,1.4426950249337914e-8,0.08955400620363253,0.039980892265511374,0.006334868913267304,0.0,0.0,0.039969602410671885,0.006334868913267304,0.0,0.04626886403058017,0.03999306011933908
11366,1.4426950409505346e-8,0.08953256418937794,0.0399808861261695,0.006322047505125813,0.0,0.0,0.039969592590898044,0.006322047505125813,0.0,0.046222360846724486,0.03999305767621994
11370,1.4426950249330184e-8,0.0895111282872709,0.0399808799870345,0.006309252046772552,0.0,0.0,0.03996958277143452,0.006309252046772552,0.0,0.046175862508705603,0.039993055233100844
11374,1.4426950249326406e-8,0.08948969849486654,0.03998087384810622,0.006296482485686647,0.0,0.0,0.03996957295228118,0.006296482485686647,0.0,0.046129369016018516,0.0399930527899818
11378,1.442695040949401e-8,0.08946827480972175,0.03998086770938467,0.006283738769453525,0.0,0.0,0.03996956313343794,0.006283738769453525,0.0,0.04608288036815857,0.03999305034686282
11382,1.442695024931902e-8,0.08944685722939502,0.03998086157086978,0.006271020845764701,0.0,0.0,0.03996955331490468,0.006271020845764701,0.0,0.04603639656462073,0.03999304790374388
11386,1.4426950409486729e-8,0.08942544575144626,0.03998085543256147,0.006258328662417557,0.0,0.0,0.039969543496681297,0.006258328662417557,0.0,0.045989917604900274,0.039993045460624994
11390,1.442695040948317e-8,0.08940404037343688,0.039980849294459664,0.006245662167315131,0.0,0.0,0.039969533678767676,0.006245662167315131,0.0,0.04594344348849231,0.03999304301750615
11394,1.4426950409479663e-8,0.08938264109293015,0.0399808431565643,0.006233021308465896,0.0,0.0,0.03996952386116372,0.006233021308465896,0.0,0.04589697421489229,0.03999304057438736
11398,1.4426950409476209e-8,0.08936124790749068,0.03998083701887523,0.0062204060339835715,0.0,0.0,0.03996951404386929,0.0062204060339835715,0.0,0.04585050978359564,0.03999303813126862
11402,1.4426950249301481e-8,0.0893398608146846,0.039980830881392516,0.006207816292086872,0.0,0.0,0.03996950422688431,0.006207816292086872,0.0,0.04580405019409752,0.03999303568814993
11406,1.442695024929813e-8,0.08931847981207962,0.03998082474411596,0.006195252031099322,0.0,0.0,0.03996949441020867,0.006195252031099322,0.0,0.04575759544589355,0.03999303324503129
11410,1.4426950249294827e-8,0.08929710489724497,0.039980818607045616,0.006182713199449036,0.0,0.0,0.039969484593842246,0.006182713199449036,0.0,0.045711145538479256,0.0399930308019127
11414,1.4426950249291572e-8,0.08927573606775174,0.03998081247018128,0.006170199745668506,0.0,0.0,0.03996947477778493,0.006170199745668506,0.0,0.04566470047135014,0.03999302835879416
11418,1.4426950249288369e-8,0.0892543733211722,0.039980806333522946,0.0061577116183943875,0.0,0.0,0.03996946496203662,0.0061577116183943875,0.0,0.04561826024400186,0.03999302591567567
11422,1.4426950409456535e-8,0.08923301665508024,0.03998080019707049,0.006145248766367307,0.0,0.0,0.0399694551465972,0.006145248766367307,0.0,0.04557182485593001,0.039993023472557225
11426,1.4426950249282099e-8,0.08921166606705137,0.03998079406082392,0.006132811138431622,0.0,0.0,0.03996944533146658,0.006132811138431622,0.0,0.045525394306630516,0.03999302102943883
11430,1.4426950409450358e-8,0.08919032155466257,0.039980787924783094,0.006120398683535232,0.0,0.0,0.039969435516644634,0.006120398683535232,0.0,0.04547896859559899,0.03999301858632049
11434,1.4426950249276014e-8,0.08916898311549265,0.03998078178894802,0.00610801135072936,0.0,0.0,0.039969425702131266,0.00610801135072936,0.0,0.045432547722331386,0.0399930161432022
11438,1.442695024927304e-8,0.0891476507471215,0.039980775653318576,0.006095649089168349,0.0,0.0,0.03996941588792636,0.006095649089168349,0.0,0.04538613168632355,0.03999301370008396
11442,1.442695024927011e-8,0.08912632444713076,0.03998076951789467,0.006083311848109451,0.0,0.0,0.03996940607402981,0.006083311848109451,0.0,0.0453397204870712,0.03999301125696576
11446,1.4426950249267223e-8,0.08910500421310359,0.039980763382676296,0.00607099957691261,0.0,0.0,0.03996939626044151,0.00607099957691261,0.0,0.04529331412407058,0.03999300881384762
11450,1.4426950249264377e-8,0.08908369004262486,0.03998075724766329,0.006058712225040283,0.0,0.0,0.03996938644716136,0.006058712225040283,0.0,0.04524691259681766,0.03999300637072953
11454,1.44269504094329e-8,0.08906238193328073,0.03998075111285567,0.006046449742057193,0.0,0.0,0.03996937663418923,0.006046449742057193,0.0,0.0452005159048086,0.03999300392761149
11458,1.4426950249258815e-8,0.08904107988265911,0.03998074497825334,0.006034212077630147,0.0,0.0,0.03996936682152504,0.006034212077630147,0.0,0.04515412404753929,0.03999300148449349
11462,1.4426950249256096e-8,0.08901978388834911,0.03998073884385614,0.006021999181527823,0.0,0.0,0.03996935700916866,0.006021999181527823,0.0,0.04510773702450623,0.03999299904137554
11466,1.4426950249253416e-8,0.0889984939479417,0.03998073270966409,0.006009811003620565,0.0,0.0,0.03996934719711999,0.006009811003620565,0.0,0.0450613548352055,0.03999299659825765
11470,1.4426950409422102e-8,0.08897721005902925,0.03998072657567711,0.005997647493880177,0.0,0.0,0.039969337385378924,0.005997647493880177,0.0,0.0450149774791335,0.03999299415513981
11474,1.4426950249248176e-8,0.08895593221920572,0.039980720441895115,0.005985508602379711,0.0,0.0,0.03996932757394536,0.005985508602379711,0.0,0.044968604955786584,0.03999299171202201
11478,1.4426950249245615e-8,0.08893466042606643,0.03998071430831806,0.005973394279293284,0.0,0.0,0.03996931776281919,0.005973394279293284,0.0,0.044922237264661026,0.03999298926890427
11482,1.442695024924309e-8,0.08891339467720842,0.03998070817494585,0.005961304474895843,0.0,0.0,0.039969307952000294,0.005961304474895843,0.0,0.044875874405253424,0.03999298682578657
11486,1.4426950249240604e-8,0.0888921349702302,0.03998070204177842,0.0059492391395629795,0.0,0.0,0.039969298141488585,0.0059492391395629795,0.0,0.04482951637706027,0.03999298438266893
11490,1.4426950409409482e-8,0.0888708813027316,0.03998069590881572,0.005937198223770723,0.0,0.0,0.039969288331283936,0.005937198223770723,0.0,0.04478316317957822,0.03999298193955133
11494,1.4426950249235744e-8,0.08884963367231427,0.03998068977605758,0.005925181678095336,0.0,0.0,0.03996927852138625,0.005925181678095336,0.0,0.04473681481230376,0.03999297949643378
11498,1.4426950409404691e-8,0.08882839207658128,0.03998068364350401,0.005913189453213112,0.0,0.0,0.03996926871179542,0.005913189453213112,0.0,0.04469047127473351,0.03999297705331629
11502,1.4426950249231022e-8,0.08880715651313709,0.039980677511155,0.005901221499900168,0.0,0.0,0.03996925890251135,0.005901221499900168,0.0,0.04464413256636433,0.039992974610198836
11506,1.4426950249228716e-8,0.08878592697958766,0.03998067137901032,0.0058892777690322615,0.0,0.0,0.03996924909353391,0.0058892777690322615,0.0,0.04459779868669282,0.03999297216708144
11510,1.4426950249226443e-8,0.08876470347354083,0.03998066524707004,0.0058773582115845616,0.0,0.0,0.039969239284863005,0.0058773582115845616,0.0,0.044551469635215904,0.03999296972396409
11514,1.4426950249224204e-8,0.08874348599260548,0.039980659115334,0.005865462778631464,0.0,0.0,0.03996922947649853,0.005865462778631464,0.0,0.04450514541143047,0.0399929672808468
11518,1.4426950249222e-8,0.08872227453439233,0.03998065298380215,0.005853591421346387,0.0,0.0,0.03996921966844037,0.005853591421346387,0.0,0.04445882601483353,0.039992964837729544
11522,1.4426950409391148e-8,0.08870106909651346,0.03998064685247451,0.005841744091001571,0.0,0.0,0.03996920986068844,0.005841744091001571,0.0,0.044412511444922045,0.03999296239461235
11526,1.4426950249217681e-8,0.08867986967658244,0.03998064072135093,0.005829920738967876,0.0,0.0,0.03996920005324263,0.005829920738967876,0.0,0.044366201701192966,0.039992959951495204
11530,1.4426950249215574e-8,0.08865867627221447,0.039980634590431295,0.005818121316714596,0.0,0.0,0.039969190246102806,0.005818121316714596,0.0,0.04431989678314345,0.0399929575083781
11534,1.4426950249213496e-8,0.08863748888102617,0.03998062845971559,0.005806345775809236,0.0,0.0,0.039969180439268885,0.005806345775809236,0.0,0.044273596690270686,0.03999295506526106
11538,1.4426950249211451e-8,0.08861630750063557,0.03998062232920374,0.005794594067917329,0.0,0.0,0.039969170632740754,0.005794594067917329,0.0,0.04422730142207174,0.03999295262214406
11542,1.4426950249209433e-8,0.08859513212866241,0.03998061619889568,0.0057828661448022355,0.0,0.0,0.03996916082651831,0.0057828661448022355,0.0,0.044181010978043875,0.039992950179027105
11546,1.442695040937877e-8,0.08857396276272779,0.03998061006879128,0.005771161958324942,0.0,0.0,0.03996915102060143,0.005771161958324942,0.0,0.04413472535768455,0.0399929477359102
11550,1.4426950409376813e-8,0.08855279940045434,0.03998060393889059,0.005759481460443868,0.0,0.0,0.039969141214990046,0.005759481460443868,0.0,0.04408844456049086,0.03999294529279336
11554,1.4426950409374883e-8,0.08853164203946615,0.039980597809193406,0.005747824603214661,0.0,0.0,0.03996913140968403,0.005747824603214661,0.0,0.04404216858596051,0.039992942849676555
11558,1.442695024920166e-8,0.0885104906773889,0.039980591679699806,0.0057361913387900185,0.0,0.0,0.03996912160468327,0.0057361913387900185,0.0,0.04399589743359074,0.039992940406559804
11562,1.442695040937111e-8,0.08848934531184974,0.03998058555040951,0.005724581619419465,0.0,0.0,0.03996911179998766,0.005724581619419465,0.0,0.04394963110287906,0.03999293796344311
11566,1.4426950409369271e-8,0.08846820594047715,0.0399805794213227,0.005712995397449172,0.0,0.0,0.039969101995597126,0.005712995397449172,0.0,0.043903369593323194,0.039992935520326456
11570,1.4426950249196128e-8,0.08844707256090137,0.03998057329243907,0.0057014326253217625,0.0,0.0,0.03996909219151151,0.0057014326253217625,0.0,0.043857112904420584,0.03999293307720985
11574,1.4426950249194338e-8,0.08842594517075397,0.03998056716375872,0.00568989325557611,0.0,0.0,0.03996908238773075,0.00568989325557611,0.0,0.04381086103566898,0.0399929306340933
11578,1.4426950249192576e-8,0.08840482376766792,0.03998056103528154,0.005678377240847149,0.0,0.0,0.03996907258425473,0.005678377240847149,0.0,0.04376461398656617,0.0399929281909768
11582,1.4426950249190841e-8,0.08838370834927783,0.039980554907007367,0.005666884533865671,0.0,0.0,0.03996906278108333,0.005666884533865671,0.0,0.04371837175660975,0.03999292574786035
11586,1.4426950249189129e-8,0.08836259891321992,0.03998054877893622,0.005655415087458154,0.0,0.0,0.03996905297821646,0.005655415087458154,0.0,0.04367213434529767,0.039992923304743945
11590,1.4426950249187443e-8,0.08834149545713159,0.039980542651068075,0.005643968854546538,0.0,0.0,0.03996904317565401,0.005643968854546538,0.0,0.04362590175212786,0.03999292086162759
11594,1.4426950249185782e-8,0.0883203979786519,0.03998053652340274,0.0056325457881480495,0.0,0.0,0.03996903337339587,0.0056325457881480495,0.0,0.04357967397659812,0.03999291841851129
11598,1.4426950249184146e-8,0.08829930647542122,0.03998053039594021,0.005621145841375007,0.0,0.0,0.03996902357144195,0.005621145841375007,0.0,0.04353345101820634,0.03999291597539504
11602,1.4426950409353859e-8,0.08827822094508167,0.03998052426868043,0.005609768967434626,0.0,0.0,0.03996901376979213,0.005609768967434626,0.0,0.04348723287645073,0.03999291353227883
11606,1.4426950249180948e-8,0.08825714138527675,0.03998051814162324,0.005598415119628822,0.0,0.0,0.039969003968446305,0.005598415119628822,0.0,0.04344101955082939,0.039992911089162676
11610,1.4426950249179383e-8,0.08823606779365127,0.03998051201476871,0.0055870842513540435,0.0,0.0,0.03996899416740438,0.0055870842513540435,0.0,0.04339481104084038,0.03999290864604658
11614,1.4426950249177841e-8,0.08821500016785173,0.03998050588811664,0.005575776316101043,0.0,0.0,0.03996898436666625,0.005575776316101043,0.0,0.04334860734598178,0.03999290620293052
11618,1.4426950249176322e-8,0.08819393850552601,0.03998049976166704,0.005564491267454711,0.0,0.0,0.0399689745662318,0.005564491267454711,0.0,0.043302408465752194,0.03999290375981452
11622,1.4426950409346153e-8,0.08817288280432342,0.039980493635419875,0.00555322905909388,0.0,0.0,0.03996896476610095,0.00555322905909388,0.0,0.04325621439964959,0.03999290131669857
11626,1.4426950249173353e-8,0.08815183306189484,0.03998048750937501,0.0055419896447911334,0.0,0.0,0.03996895496627356,0.0055419896447911334,0.0,0.04321002514717247,0.039992898873582663
11630,1.4426950249171902e-8,0.08813078927589257,0.039980481383532315,0.005530772978412617,0.0,0.0,0.03996894516674955,0.005530772978412617,0.0,0.04316384070781905,0.0399928964304668
11634,1.4426950249170472e-8,0.08810975144397039,0.039980475257891765,0.0055195790139178445,0.0,0.0,0.0399689353675288,0.0055195790139178445,0.0,0.04311766108108781,0.039992893987351
11638,1.4426950249169063e-8,0.08808871956378352,0.03998046913245339,0.005508407705359524,0.0,0.0,0.03996892556861122,0.005508407705359524,0.0,0.04307148626647748,0.03999289154423524
11642,1.4426950249167673e-8,0.08806769363298872,0.03998046300721706,0.005497259006883348,0.0,0.0,0.03996891576999671,0.005497259006883348,0.0,0.04302531626348656,0.03999288910111954
11646,1.4426950249166307e-8,0.08804667364924404,0.03998045688218264,0.005486132872727818,0.0,0.0,0.03996890597168515,0.005486132872727818,0.0,0.04297915107161345,0.03999288665800388
11650,1.442695024916496e-8,0.08802565961020913,0.03998045075735011,0.005475029257224056,0.0,0.0,0.03996889617367644,0.005475029257224056,0.0,0.04293299069035701,0.03999288421488828
11654,1.4426950249163633e-8,0.08800465151354522,0.03998044463271941,0.00546394811479561,0.0,0.0,0.039968886375970486,0.00546394811479561,0.0,0.04288683511921583,0.039992881771772716
11658,1.4426950249162326e-8,0.08798364935691477,0.03998043850829048,0.00545288939995828,0.0,0.0,0.03996887657856717,0.00545288939995828,0.0,0.04284068435768877,0.039992879328657215
11662,1.4426950249161038e-8,0.08796265313798166,0.039980432384063236,0.005441853067319912,0.0,0.0,0.0399688667814664,0.005441853067319912,0.0,0.042794538405274606,0.039992876885541755
11666,1.4426950249159769e-8,0.08794166285441161,0.039980426260037616,0.005430839071580241,0.0,0.0,0.039968856984668066,0.005430839071580241,0.0,0.04274839726147215,0.03999287444242635
11670,1.4426950409329844e-8,0.0879206785038715,0.039980420136213494,0.005419847367530671,0.0,0.0,0.039968847188172056,0.005419847367530671,0.0,0.042702260925780465,0.03999287199931099
11674,1.4426950249157287e-8,0.08789970008402954,0.03998041401259085,0.005408877910054111,0.0,0.0,0.03996883739197828,0.005408877910054111,0.0,0.0426561293976984,0.03999286955619569
11678,1.44269504093274e-8,0.08787872759255563,0.039980407889169685,0.005397930654124785,0.0,0.0,0.039968827596086644,0.005397930654124785,0.0,0.04261000267672501,0.03999286711308042
11682,1.4426950409326205e-8,0.0878577610271211,0.03998040176594981,0.005387005554808046,0.0,0.0,0.03996881780049702,0.005387005554808046,0.0,0.042563880762359375,0.03999286466996522
11686,1.4426950249153702e-8,0.08783680038539868,0.03998039564293122,0.005376102567260187,0.0,0.0,0.03996880800520932,0.005376102567260187,0.0,0.04251776365410061,0.03999286222685006
11690,1.4426950249152542e-8,0.08781584566506247,0.039980389520113825,0.005365221646728277,0.0,0.0,0.039968798210223436,0.005365221646728277,0.0,0.042471651351447835,0.03999285978373495
11694,1.4426950409322724e-8,0.08779489686378832,0.03998038339749757,0.005354362748549947,0.0,0.0,0.03996878841553927,0.005354362748549947,0.0,0.04242554385390063,0.039992857340619886
11698,1.4426950249150273e-8,0.0877739539792531,0.03998037727508233,0.005343525828153229,0.0,0.0,0.0399687786211567,0.005343525828153229,0.0,0.04237944116095789,0.039992854897504884
11702,1.4426950409320489e-8,0.08775301700913529,0.039980371152868156,0.0053327108410563635,0.0,0.0,0.039968768827075646,0.0053327108410563635,0.0,0.04233334327211902,0.039992852454389924
11706,1.4426950249148072e-8,0.08773208595111502,0.03998036503085486,0.0053219177428676205,0.0,0.0,0.03996875903329599,0.0053219177428676205,0.0,0.042287250186883465,0.03999285001127501
11710,1.442695040931832e-8,0.08771116080287363,0.03998035890904245,0.005311146489285118,0.0,0.0,0.03996874923981765,0.005311146489285118,0.0,0.04224116190475073,0.03999284756816015
11714,1.4426950409317258e-8,0.087690241562094,0.039980352787430846,0.00530039703609663,0.0,0.0,0.039968739446640505,0.00530039703609663,0.0,0.04219507842522021,0.03999284512504534
11718,1.442695024914489e-8,0.08766932822646031,0.039980346666019934,0.005289669339179432,0.0,0.0,0.039968729653764454,0.005289669339179432,0.0,0.042148999747791606,0.039992842681930575
11722,1.442695024914386e-8,0.0876484207936584,0.03998034054480962,0.005278963354500083,0.0,0.0,0.03996871986118938,0.005278963354500083,0.0,0.04210292587196436,0.039992840238815865
11726,1.4426950249142845e-8,0.08762751926137531,0.03998033442379997,0.005268279038114272,0.0,0.0,0.03996871006891521,0.005268279038114272,0.0,0.04205685679723816,0.0399928377957012
11730,1.4426950249141849e-8,0.08760662362729986,0.039980328302990795,0.005257616346166625,0.0,0.0,0.03996870027694183,0.005257616346166625,0.0,0.042010792523112774,0.039992835352586596
11734,1.4426950249140863e-8,0.08758573388912179,0.039980322182382094,0.005246975234890531,0.0,0.0,0.03996869048526913,0.005246975234890531,0.0,0.04196473304908799,0.03999283290947203
11738,1.4426950249139893e-8,0.08756485004453281,0.039980316061973734,0.005236355660607959,0.0,0.0,0.03996868069389701,0.005236355660607959,0.0,0.041918678374663454,0.03999283046635752
11742,1.4426950409310263e-8,0.08754397209122566,0.03998030994176569,0.005225757579729276,0.0,0.0,0.03996867090282538,0.005225757579729276,0.0,0.04187262849933917,0.03999282802324306
11746,1.4426950249137997e-8,0.08752310002689462,0.03998030382175791,0.0052151809487530855,0.0,0.0,0.03996866111205412,0.0052151809487530855,0.0,0.041826583422614874,0.03999282558012865
11750,1.4426950249137071e-8,0.08750223384923564,0.03998029770195031,0.005204625724266021,0.0,0.0,0.03996865132158314,0.005204625724266021,0.0,0.04178054314399069,0.039992823137014286
11754,1.442695040930748e-8,0.08748137355594574,0.03998029158234282,0.005194091862942588,0.0,0.0,0.03996864153141233,0.005194091862942588,0.0,0.04173450766296669,0.03999282069389997
11758,1.442695040930658e-8,0.08746051914472365,0.03998028546293538,0.005183579321544978,0.0,0.0,0.0399686317415416,0.005183579321544978,0.0,0.04168847697904281,0.03999281825078571
11762,1.4426950249134371e-8,0.08743967061326925,0.03998027934372785,0.005173088056922895,0.0,0.0,0.03996862195197083,0.005173088056922895,0.0,0.04164245109171918,0.0399928158076715
11766,1.4426950249133497e-8,0.08741882795928395,0.03998027322472023,0.005162618026013373,0.0,0.0,0.03996861216269993,0.005162618026013373,0.0,0.041596430000495996,0.03999281336455733
11770,1.4426950249132637e-8,0.0873979911804709,0.03998026710591246,0.0051521691858406144,0.0,0.0,0.0399686023737288,0.0051521691858406144,0.0,0.041550413704873466,0.03999281092144322
11774,1.4426950409303113e-8,0.08737716027453407,0.03998026098730452,0.00514174149351579,0.0,0.0,0.03996859258505733,0.00514174149351579,0.0,0.04150440220435188,0.03999280847832916
11778,1.4426950249130956e-8,0.08735633523917936,0.039980254868896184,0.005131334906236879,0.0,0.0,0.03996858279668542,0.005131334906236879,0.0,0.0414583954984316,0.039992806035215135
11782,1.4426950249130133e-8,0.08733551607211391,0.03998024875068754,0.00512094938128849,0.0,0.0,0.03996857300861298,0.00512094938128849,0.0,0.041412393586613014,0.039992803592101174
11786,1.4426950409300647e-8,0.0873147027710461,0.039980242632678416,0.005110584876041684,0.0,0.0,0.03996856322083989,0.005110584876041684,0.0,0.04136639646839646,0.03999280114898726
11790,1.4426950249128524e-8,0.08729389533368612,0.03998023651486884,0.005100241347953802,0.0,0.0,0.039968553433366055,0.005100241347953802,0.0,0.04132040414328262,0.0399927987058734
11794,1.442695040929906e-8,0.0872730937577451,0.03998023039725863,0.0050899187545682826,0.0,0.0,0.03996854364619137,0.0050899187545682826,0.0,0.04127441661077176,0.039992796262759575
11798,1.4426950249126963e-8,0.08725229804093597,0.03998022427984782,0.0050796170535145095,0.0,0.0,0.039968533859315765,0.0050796170535145095,0.0,0.04122843387036466,0.039992793819645815
11802,1.4426950409297525e-8,0.08723150818097282,0.03998021816263631,0.005069336202507608,0.0,0.0,0.0399685240727391,0.005069336202507608,0.0,0.04118245592156191,0.0399927913765321
11806,1.4426950409296772e-8,0.08721072417557138,0.039980212045623936,0.005059076159348287,0.0,0.0,0.03996851428646127,0.005059076159348287,0.0,0.04113648276386424,0.03999278893341843
11810,1.4426950249124706e-8,0.08718994602244864,0.039980205928810866,0.00504883688192267,0.0,0.0,0.03996850450048221,0.00504883688192267,0.0,0.04109051439677236,0.03999278649030481
11814,1.4426950409295301e-8,0.08716917371932294,0.03998019981219675,0.005038618328202112,0.0,0.0,0.039968494714801794,0.005038618328202112,0.0,0.041044550819787015,0.03999278404719125
11818,1.4426950249123257e-8,0.08714840726391412,0.039980193695781735,0.005028420456243033,0.0,0.0,0.03996848492941993,0.005028420456243033,0.0,0.040998592032409166,0.03999278160407773
11822,1.4426950249122549e-8,0.08712764665394343,0.039980187579565694,0.005018243224186742,0.0,0.0,0.03996847514433652,0.005018243224186742,0.0,0.04095263803413969,0.03999277916096426
11826,1.4426950409293175e-8,0.08710689188713357,0.039980181463548474,0.005008086590259276,0.0,0.0,0.03996846535955144,0.005008086590259276,0.0,0.040906688824479454,0.03999277671785085
11830,1.4426950249121163e-8,0.08708614296120844,0.039980175347730046,0.00499795051277121,0.0,0.0,0.0399684555750646,0.00499795051277121,0.0,0.040860744402929486,0.03999277427473748
11834,1.4426950249120486e-8,0.08706539987389356,0.03998016923211046,0.004987834950117501,0.0,0.0,0.039968445790875926,0.004987834950117501,0.0,0.04081480476899091,0.03999277183162416
11838,1.442695024911982e-8,0.08704466262291576,0.039980163116689525,0.004977739860777312,0.0,0.0,0.03996843600698529,0.004977739860777312,0.0,0.040768869922164816,0.03999276938851089
11842,1.442695024911916e-8,0.08702393120600312,0.039980157001467224,0.00496766520331384,0.0,0.0,0.03996842622339259,0.00496766520331384,0.0,0.04072293986195237,0.03999276694539767
11846,1.4426950409289839e-8,0.08700320562088543,0.03998015088644348,0.004957610936374149,0.0,0.0,0.03996841644009774,0.004957610936374149,0.0,0.040677014587854735,0.0399927645022845
11850,1.4426950249117877e-8,0.08698248586529363,0.03998014477161816,0.004947577018688994,0.0,0.0,0.03996840665710063,0.004947577018688994,0.0,0.040631094099373245,0.039992762059171384
11854,1.4426950409288571e-8,0.08696177193696022,0.03998013865699127,0.00493756340907267,0.0,0.0,0.03996839687440116,0.00493756340907267,0.0,0.04058517839600913,0.03999275961605831
11858,1.4426950409287953e-8,0.08694106383361887,0.039980132542562816,0.004927570066422817,0.0,0.0,0.03996838709199924,0.004927570066422817,0.0,0.040539267477263816,0.039992757172945294
11862,1.4426950249116017e-8,0.08692036155300487,0.039980126428332576,0.004917596949720267,0.0,0.0,0.03996837730989475,0.004917596949720267,0.0,0.04049336134263868,0.039992754729832325
11866,1.4426950249115417e-8,0.08689966509285481,0.039980120314300566,0.004907644018028872,0.0,0.0,0.039968367528087606,0.004907644018028872,0.0,0.04044745999163537,0.039992752286719405
11870,1.4426950249114826e-8,0.08687897445090662,0.03998011420046672,0.004897711230495339,0.0,0.0,0.039968357746577705,0.004897711230495339,0.0,0.040401563423755206,0.03999274984360654
11874,1.442695024911424e-8,0.0868582896248996,0.03998010808683096,0.004887798546349053,0.0,0.0,0.03996834796536495,0.004887798546349053,0.0,0.040355671638499846,0.03999274740049372
11878,1.4426950249113667e-8,0.08683761061257458,0.03998010197339316,0.00487790592490193,0.0,0.0,0.03996833818444922,0.00487790592490193,0.0,0.04030978463537087,0.03999274495738094
11882,1.44269502491131e-8,0.08681693741167365,0.03998009586015339,0.004868033325548224,0.0,0.0,0.03996832840383044,0.004868033325548224,0.0,0.04026390241387008,0.03999274251426822
11886,1.4426950249112543e-8,0.08679627001994042,0.03998008974711145,0.004858180707764376,0.0,0.0,0.0399683186235085,0.004858180707764376,0.0,0.04021802497349911,0.03999274007115555
11890,1.4426950249111994e-8,0.08677560843511958,0.03998008363426739,0.004848348031108844,0.0,0.0,0.039968308843483305,0.004848348031108844,0.0,0.0401721523137597,0.039992737628042924
11894,1.4426950409282776e-8,0.08675495265495757,0.039980077521621034,0.004838535255221939,0.0,0.0,0.03996829906375475,0.004838535255221939,0.0,0.04012628443415385,0.03999273518493036
11898,1.4426950249110919e-8,0.08673430267720197,0.03998007140917237,0.004828742339825657,0.0,0.0,0.039968289284322736,0.004828742339825657,0.0,0.040080421334183304,0.03999273274181783
11902,1.4426950409281719e-8,0.08671365849960186,0.03998006529692129,0.004818969244723509,0.0,0.0,0.03996827950518715,0.004818969244723509,0.0,0.040034563013350066,0.03999273029870536
11906,1.4426950409281201e-8,0.08669302011990754,0.03998005918486778,0.004809215929800375,0.0,0.0,0.03996826972634792,0.004809215929800375,0.0,0.03998870947115605,0.03999272785559294
11910,1.4426950249109367e-8,0.08667238753587088,0.03998005307301173,0.0047994823550223135,0.0,0.0,0.03996825994780493,0.0047994823550223135,0.0,0.0399428607071034,0.03999272541248056
11914,1.4426950249108864e-8,0.08665176074524504,0.03998004696135315,0.0047897684804364135,0.0,0.0,0.03996825016955808,0.0047897684804364135,0.0,0.039897016720694053,0.03999272296936825
11918,1.4426950249108368e-8,0.08663113974578454,0.03998004084989191,0.004780074266170624,0.0,0.0,0.03996824039160728,0.004780074266170624,0.0,0.039851177511430504,0.039992720526255965
11922,1.4426950409279206e-8,0.08661052453524519,0.03998003473862794,0.004770399672433597,0.0,0.0,0.039968230613952424,0.004770399672433597,0.0,0.03980534307881469,0.039992718083143745
11926,1.4426950249107402e-8,0.08658991511138434,0.03998002862756127,0.004760744659514517,0.0,0.0,0.03996822083659342,0.004760744659514517,0.0,0.03975951342234896,0.039992715640031574
11930,1.4426950249106928e-8,0.08656931147196067,0.03998002251669163,0.004751109187782936,0.0,0.0,0.03996821105953015,0.004751109187782936,0.0,0.03971368854153536,0.039992713196919445
11934,1.4426950249106462e-8,0.08654871361473401,0.039980016406019156,0.0047414932176886295,0.0,0.0,0.03996820128276253,0.0047414932176886295,0.0,0.03966786843587651,0.03999271075380737
11938,1.4426950249106004e-8,0.08652812153746586,0.039980010295543704,0.0047318967097614096,0.0,0.0,0.03996819150629047,0.0047318967097614096,0.0,0.039622053104874745,0.039992708310695346
11942,1.442695024910555e-8,0.08650753523791901,0.03998000418526516,0.004722319624610975,0.0,0.0,0.03996818173011384,0.004722319624610975,0.0,0.03957624254803249,0.03999270586758337
11946,1.4426950249105105e-8,0.08648695471385749,0.03997999807518351,0.004712761922926749,0.0,0.0,0.039968171954232565,0.004712761922926749,0.0,0.03953043676485231,0.03999270342447145
11950,1.4426950249104665e-8,0.08646637996304665,0.03997999196529876,0.004703223565477719,0.0,0.0,0.03996816217864655,0.004703223565477719,0.0,0.03948463575483685,0.03999270098135957
11954,1.4426950249104235e-8,0.08644581098325352,0.03997998585561071,0.004693704513112267,0.0,0.0,0.03996815240335568,0.004693704513112267,0.0,0.03943883951748854,0.039992698538247745
11958,1.4426950409275131e-8,0.08642524777224611,0.03997997974611936,0.004684204726758029,0.0,0.0,0.039968142628359876,0.004684204726758029,0.0,0.03939304805231021,0.03999269609513597
11962,1.4426950409274711e-8,0.08640469032779402,0.03997997363682459,0.004674724167421708,0.0,0.0,0.03996813285365901,0.004674724167421708,0.0,0.0393472613588046,0.03999269365202424
11966,1.4426950249102975e-8,0.0863841386476682,0.039979967527726444,0.004665262796188935,0.0,0.0,0.03996812307925301,0.004665262796188935,0.0,0.03930147943647433,0.039992691208912565
11970,1.4426950249102568e-8,0.08636359272964075,0.0399799614188248,0.004655820574224097,0.0,0.0,0.03996811330514177,0.004655820574224097,0.0,0.039255702284822225,0.03999268876580094
11974,1.4426950249102166e-8,0.08634305257148554,0.03997995531011961,0.0046463974627701824,0.0,0.0,0.0399681035313252,0.0046463974627701824,0.0,0.0392099299033513,0.03999268632268936
11978,1.442695024910177e-8,0.08632251817097722,0.03997994920161065,0.004636993423148625,0.0,0.0,0.039968093757803164,0.004636993423148625,0.0,0.039164162291564344,0.039992683879577835
11982,1.4426950409272706e-8,0.0863019895258923,0.03997994309329809,0.004627608416759135,0.0,0.0,0.0399680839845756,0.004627608416759135,0.0,0.039118399448964426,0.03999268143646636
11986,1.4426950249100996e-8,0.08628146663400836,0.03997993698518179,0.004618242405079559,0.0,0.0,0.03996807421164242,0.004618242405079559,0.0,0.03907264137505453,0.03999267899335493
11990,1.4426950249100619e-8,0.08626094949310455,0.03997993087726162,0.004608895349665701,0.0,0.0,0.03996806443900349,0.004608895349665701,0.0,0.0390268880693377,0.03999267655024355
11994,1.4426950249100245e-8,0.08624043810096091,0.0399799247695375,0.004599567212151174,0.0,0.0,0.03996805466665873,0.004599567212151174,0.0,0.0389811395313171,0.039992674107132226
11998,1.442695024909988e-8,0.08621993245535949,0.03997991866200949,0.004590257954247246,0.0,0.0,0.03996804489460804,0.004590257954247246,0.0,0.038935395760496073,0.03999267166402094
12002,1.4426950249099517e-8,0.08619943255408323,0.03997991255467746,0.004580967537742677,0.0,0.0,0.03996803512285133,0.004580967537742677,0.0,0.038889656756377525,0.039992669220909716
12006,1.4426950409270486e-8,0.08617893839491648,0.039979906447541284,0.004571695924503564,0.0,0.0,0.03996802535138849,0.004571695924503564,0.0,0.03884392251846509,0.03999266677779854
12010,1.442695024909881e-8,0.08615844997564494,0.039979900340600956,0.004562443076473182,0.0,0.0,0.039968015580219424,0.004562443076473182,0.0,0.038798193046261906,0.03999266433468741
12014,1.4426950409269788e-8,0.08613796729405584,0.039979894233856415,0.004553208955671843,0.0,0.0,0.03996800580934404,0.004553208955671843,0.0,0.03875246833927135,0.039992661891576325
12018,1.4426950409269449e-8,0.0861174903479375,0.039979888127307586,0.004543993524196715,0.0,0.0,0.039967996038762235,0.004543993524196715,0.0,0.03870674839699686,0.0399926594484653
12022,1.4426950249097788e-8,0.0860970191350797,0.03997988202095441,0.004534796744221682,0.0,0.0,0.03996798626847392,0.004534796744221682,0.0,0.03866103321894217,0.039992657005354315
12026,1.4426950249097459e-8,0.08607655365327355,0.039979875914796834,0.004525618577997189,0.0,0.0,0.03996797649847898,0.004525618577997189,0.0,0.03861532280461053,0.039992654562243386
12030,1.4426950409268458e-8,0.08605609390031144,0.03997986980883478,0.00451645898785008,0.0,0.0,0.039967966728777345,0.00451645898785008,0.0,0.03856961715350571,0.039992652119132506
12034,1.4426950249096812e-8,0.08603563987398723,0.03997986370306816,0.004507317936183446,0.0,0.0,0.03996795695936889,0.004507317936183446,0.0,0.03852391626513132,0.039992649676021674
12038,1.4426950249096496e-8,0.0860151915720959,0.03997985759749685,0.004498195385476482,0.0,0.0,0.039967947190253525,0.004498195385476482,0.0,0.03847822013899101,0.03999264723291089
12042,1.442695040926751e-8,0.08599474899243406,0.0399798514921209,0.0044890912982843145,0.0,0.0,0.039967937421431156,0.0044890912982843145,0.0,0.03843252877458865,0.039992644789800164
12046,1.4426950249095877e-8,0.08597431213279941,0.03997984538694024,0.004480005637237857,0.0,0.0,0.03996792765290169,0.004480005637237857,0.0,0.03838684217142803,0.03999264234668948
12050,1.4426950249095575e-8,0.08595388099099112,0.0399798392819548,0.004470938365043655,0.0,0.0,0.039967917884665034,0.004470938365043655,0.0,0.03834116032901291,0.03999263990357885
12054,1.4426950409266601e-8,0.08593345556480947,0.03997983317716443,0.004461889444483736,0.0,0.0,0.039967908116721074,0.004461889444483736,0.0,0.03829548324684726,0.039992637460468265
12058,1.4426950249094984e-8,0.08591303585205626,0.03997982707256911,0.0044528588384154565,0.0,0.0,0.03996789834906972,0.0044528588384154565,0.0,0.038249810924434954,0.03999263501735773
12062,1.4426950249094696e-8,0.08589262185053469,0.03997982096816885,0.004443846509771338,0.0,0.0,0.03996788858171088,0.004443846509771338,0.0,0.03820414336128013,0.039992632574247254
12066,1.4426950249094412e-8,0.08587221355804903,0.03997981486396351,0.004434852421558943,0.0,0.0,0.039967878814644454,0.004434852421558943,0.0,0.03815848055688682,0.03999263013113682
12070,1.442695024909413e-8,0.08585181097240516,0.03997980875995299,0.004425876536860686,0.0,0.0,0.03996786904787035,0.004425876536860686,0.0,0.03811282251075916,0.03999262768802644
12074,1.4426950249093854e-8,0.08583141409141004,0.0399798026561373,0.004416918818833708,0.0,0.0,0.039967859281388456,0.004416918818833708,0.0,0.038067169222401186,0.0399926252449161
12078,1.4426950409264907e-8,0.0858110229128721,0.039979796552516336,0.004407979230709718,0.0,0.0,0.03996784951519869,0.004407979230709718,0.0,0.0380215206913173,0.039992622801805815
12082,1.4426950249093313e-8,0.085790637434601,0.03997979044909008,0.004399057735794842,0.0,0.0,0.03996783974930095,0.004399057735794842,0.0,0.03797587691701163,0.03999262035869558
12086,1.442695024909305e-8,0.0857702576544079,0.03997978434585843,0.004390154297469472,0.0,0.0,0.03996782998369514,0.004390154297469472,0.0,0.03793023789898844,0.0399926179155854
12090,1.4426950249092789e-8,0.08574988357010493,0.039979778242821264,0.00438126887918811,0.0,0.0,0.039967820218381155,0.00438126887918811,0.0,0.03788460363675224,0.03999261547247526
12094,1.4426950409263859e-8,0.08572951517950586,0.039979772139978595,0.004372401444479238,0.0,0.0,0.03996781045335891,0.004372401444479238,0.0,0.03783897412980748,0.03999261302936518
12098,1.442695024909228e-8,0.08570915248042574,0.039979766037330416,0.004363551956945142,0.0,0.0,0.03996780068862832,0.004363551956945142,0.0,0.03779334937765862,0.039992610586255146
12102,1.4426950249092033e-8,0.08568879547068083,0.03997975993487653,0.00435472038026178,0.0,0.0,0.039967790924189256,0.00435472038026178,0.0,0.03774772937981008,0.03999260814314516
12106,1.4426950249091788e-8,0.0856684441480886,0.03997975383261694,0.0043459066781786244,0.0,0.0,0.039967781160041654,0.0043459066781786244,0.0,0.03770211413576659,0.039992605700035225
12110,1.4426950249091546e-8,0.08564809851046815,0.039979747730551594,0.00433711081451852,0.0,0.0,0.03996777139618539,0.00433711081451852,0.0,0.0376565036450327,0.03999260325692534
12114,1.4426950249091308e-8,0.08562775855563953,0.039979741628680406,0.004328332753177526,0.0,0.0,0.0399677616326204,0.004328332753177526,0.0,0.03761089790711307,0.039992600813815504
12118,1.4426950249091073e-8,0.08560742428142445,0.03997973552700322,0.004319572458124787,0.0,0.0,0.03996775186934654,0.004319572458124787,0.0,0.03756529692151249,0.03999259837070571
12122,1.4426950409262168e-8,0.08558709568564571,0.03997972942552018,0.0043108298934023586,0.0,0.0,0.03996774210636377,0.0043108298934023586,0.0,0.03751970068773571,0.03999259592759598
12126,1.4426950249090615e-8,0.08556677276612737,0.03997972332423112,0.00430210502312508,0.0,0.0,0.03996773234367196,0.00430210502312508,0.0,0.03747410920528753,0.03999259348448629
12130,1.4426950409261714e-8,0.0855464555206951,0.03997971722313592,0.004293397811480415,0.0,0.0,0.03996772258127102,0.004293397811480415,0.0,0.03742852247367299,0.03999259104137665
12134,1.4426950409261494e-8,0.08552614394717542,0.03997971112223458,0.004284708222728317,0.0,0.0,0.03996771281916086,0.004284708222728317,0.0,0.03738294049239697,0.03999258859826707
12138,1.4426950409261278e-8,0.0855058380433965,0.039979705021527,0.004276036221201067,0.0,0.0,0.039967703057341375,0.004276036221201067,0.0,0.03733736326096426,0.03999258615515753
12142,1.4426950249089738e-8,0.08548553780718779,0.03997969892101307,0.004267381771303138,0.0,0.0,0.039967693295812456,0.004267381771303138,0.0,0.03729179077888023,0.039992583712048044
12146,1.4426950409260851e-8,0.08546524323637986,0.039979692820692865,0.004258744837511056,0.0,0.0,0.03996768353457405,0.004258744837511056,0.0,0.03724622304564977,0.03999258126893861
12150,1.4426950409260642e-8,0.08544495432880472,0.03997968672056619,0.004250125384373231,0.0,0.0,0.03996767377362602,0.004250125384373231,0.0,0.037200660060778115,0.03999257882582921
12154,1.4426950409260439e-8,0.08542467108229569,0.03997968062063312,0.00424152337650983,0.0,0.0,0.0399676640129683,0.00424152337650983,0.0,0.037155101823770444,0.03999257638271988
12158,1.4426950249088912e-8,0.08540439349468737,0.03997967452089344,0.004232938778612629,0.0,0.0,0.03996765425260077,0.004232938778612629,0.0,0.03710954833413209,0.03999257393961059
12162,1.4426950249088714e-8,0.0853841215638155,0.03997966842134716,0.004224371555444861,0.0,0.0,0.03996764449252335,0.004224371555444861,0.0,0.03706399959136815,0.03999257149650135
12166,1.4426950409259842e-8,0.08536385528751728,0.03997966232199429,0.004215821671841081,0.0,0.0,0.03996763473273596,0.004215821671841081,0.0,0.03701845559498409,0.03999256905339216
12170,1.4426950249088325e-8,0.0853435946636312,0.039979656222834566,0.004207289092707011,0.0,0.0,0.039967624973238455,0.004207289092707011,0.0,0.03697291634448532,0.03999256661028302
12174,1.4426950249088135e-8,0.08532333968999703,0.03997965012386814,0.004198773783019412,0.0,0.0,0.03996761521403079,0.004198773783019412,0.0,0.03692738183937731,0.03999256416717393
12178,1.4426950249087948e-8,0.08530309036445585,0.03997964402509482,0.00419027570782592,0.0,0.0,0.039967605455112847,0.00419027570782592,0.0,0.03688185207916548,0.03999256172406489
12182,1.4426950409259087e-8,0.08528284668484987,0.03997963792651454,0.004181794832244916,0.0,0.0,0.039967595696484524,0.004181794832244916,0.0,0.03683632706335556,0.0399925592809559
12186,1.4426950249087582e-8,0.08526260864902288,0.03997963182812728,0.00417333112146538,0.0,0.0,0.039967585938145735,0.00417333112146538,0.0,0.03679080679145306,0.03999255683784696
12190,1.4426950249087402e-8,0.08524237625481963,0.03997962572993305,0.0041648845407467475,0.0,0.0,0.0399675761800964,0.0041648845407467475,0.0,0.036745291262963664,0.03999255439473807
12194,1.4426950249087225e-8,0.0852221495000863,0.039979619631931675,0.004156455055418766,0.0,0.0,0.03996756642233641,0.004156455055418766,0.0,0.036699780477393085,0.03999255195162923
12198,1.4426950249087053e-8,0.08520192838267061,0.03997961353412307,0.004148042630881349,0.0,0.0,0.03996755666486566,0.004148042630881349,0.0,0.03665427443424707,0.039992549508520436
12202,1.4426950249086881e-8,0.08518171290042115,0.03997960743650727,0.004139647232604452,0.0,0.0,0.03996754690768407,0.004139647232604452,0.0,0.0366087731330315,0.03999254706541169
12206,1.4426950249086712e-8,0.08516150305118804,0.0399796013390841,0.004131268826127906,0.0,0.0,0.03996753715079153,0.004131268826127906,0.0,0.03656327657325218,0.039992544622303
12210,1.4426950249086545e-8,0.08514129883282262,0.03997959524185365,0.004122907377061289,0.0,0.0,0.03996752739418797,0.004122907377061289,0.0,0.03651778475441501,0.03999254217919436
12214,1.4426950249086383e-8,0.0851211002431774,0.03997958914481578,0.004114562851083785,0.0,0.0,0.03996751763787329,0.004114562851083785,0.0,0.03647229767602591,0.03999253973608577
12218,1.4426950409257546e-8,0.08510090728010636,0.03997958304797034,0.00410623521394404,0.0,0.0,0.03996750788184736,0.00410623521394404,0.0,0.036426815337591,0.03999253729297722
12222,1.4426950409257387e-8,0.08508071994146474,0.039979576951317375,0.004097924431460021,0.0,0.0,0.03996749812611013,0.004097924431460021,0.0,0.036381337738616425,0.03999253484986873
12226,1.4426950249085905e-8,0.0850605382251089,0.039979570854856795,0.004089630469518887,0.0,0.0,0.039967488370661476,0.004089630469518887,0.0,0.0363358648786082,0.03999253240676029
12230,1.442695024908575e-8,0.08504036212889658,0.03997956475858854,0.004081353294076828,0.0,0.0,0.03996747861550133,0.004081353294076828,0.0,0.036290396757072615,0.03999252996365189
12234,1.4426950409256923e-8,0.08502019165068692,0.03997955866251256,0.004073092871158942,0.0,0.0,0.039967468860629574,0.004073092871158942,0.0,0.036244933373515795,0.03999252752054355
12238,1.442695024908545e-8,0.08500002678834007,0.03997955256662877,0.0040648491668590905,0.0,0.0,0.039967459106046134,0.0040648491668590905,0.0,0.036199474727444114,0.039992525077435254
12242,1.4426950249085303e-8,0.08497986753971763,0.03997954647093706,0.004056622147339755,0.0,0.0,0.03996744935175089,0.004056622147339755,0.0,0.03615402081836385,0.03999252263432701
12246,1.442695040925648e-8,0.08495971390268235,0.039979540375437425,0.004048411778831908,0.0,0.0,0.039967439597743765,0.004048411778831908,0.0,0.03610857164578134,0.039992520191218815
12250,1.4426950249085013e-8,0.08493956587509852,0.0399795342801298,0.0040402180276348605,0.0,0.0,0.03996742984402466,0.0040402180276348605,0.0,0.036063127209202996,0.03999251774811067
12254,1.4426950249084872e-8,0.08491942345483125,0.03997952818501413,0.004032040860116145,0.0,0.0,0.03996742009059349,0.004032040860116145,0.0,0.03601768750813546,0.03999251530500258
12258,1.4426950249084734e-8,0.08489928663974737,0.03997952209009037,0.004023880242711351,0.0,0.0,0.03996741033745016,0.004023880242711351,0.0,0.035972252542085116,0.03999251286189453
12262,1.4426950249084598e-8,0.08487915542771467,0.03997951599535839,0.004015736141924007,0.0,0.0,0.03996740058459456,0.004015736141924007,0.0,0.0359268223105587,0.039992510418786535
12266,1.4426950249084462e-8,0.08485902981660251,0.039979509900818194,0.004007608524325435,0.0,0.0,0.03996739083202661,0.004007608524325435,0.0,0.035881396813062724,0.03999250797567859
12270,1.442695024908433e-8,0.08483890980428103,0.039979503806469696,0.003999497356554613,0.0,0.0,0.03996738107974622,0.003999497356554613,0.0,0.035835976049103956,0.039992505532570694
12274,1.4426950249084198e-8,0.0848187953886222,0.03997949771231278,0.003991402605318044,0.0,0.0,0.03996737132775328,0.003991402605318044,0.0,0.035790560018189053,0.039992503089462846
12278,1.442695024908407e-8,0.08479868656749877,0.039979491618347476,0.003983324237389606,0.0,0.0,0.039967361576047716,0.003983324237389606,0.0,0.03574514871982486,0.039992500646355046
12282,1.4426950249083943e-8,0.08477858333878521,0.03997948552457367,0.003975262219610441,0.0,0.0,0.039967351824629425,0.003975262219610441,0.0,0.03569974215351823,0.0399924982032473
12286,1.4426950249083817e-8,0.08475848570035678,0.039979479430991297,0.003967216518888788,0.0,0.0,0.0399673420734983,0.003967216518888788,0.0,0.035654340318776165,0.03999249576013961
12290,1.4426950249083695e-8,0.0847383936500903,0.0399794733376003,0.003959187102199867,0.0,0.0,0.03996733232265427,0.003959187102199867,0.0,0.03560894321510542,0.03999249331703196
12294,1.4426950249083574e-8,0.08471830718586379,0.039979467244400574,0.0039511739365857374,0.0,0.0,0.03996732257209722,0.0039511739365857374,0.0,0.03556355084201317,0.03999249087392436
12298,1.4426950409254778e-8,0.08469822630555643,0.03997946115139218,0.003943176989155165,0.0,0.0,0.039967312821827077,0.003943176989155165,0.0,0.0355181631990064,0.03999248843081681
12302,1.4426950249083336e-8,0.08467815100704888,0.039979455058574975,0.0039351962270834815,0.0,0.0,0.03996730307184375,0.0039351962270834815,0.0,0.03547278028559211,0.03999248598770932
12306,1.4426950409254544e-8,0.08465808128822286,0.039979448965948856,0.003927231617612463,0.0,0.0,0.03996729332214712,0.003927231617612463,0.0,0.035427402101277684,0.039992483544601866
12310,1.4426950249083106e-8,0.08463801714696137,0.039979442873513814,0.003919283128050177,0.0,0.0,0.039967283572737114,0.003919283128050177,0.0,0.035382028645570204,0.03999248110149447
12314,1.4426950249082993e-8,0.08461795858114865,0.039979436781269785,0.003911350725770861,0.0,0.0,0.03996727382361363,0.003911350725770861,0.0,0.035336659917976895,0.03999247865838712
12318,1.442695024908288e-8,0.08459790558867022,0.039979430689216715,0.0039034343782147853,0.0,0.0,0.03996726407477658,0.0039034343782147853,0.0,0.0352912959180051,0.03999247621527982
12322,1.4426950409254096e-8,0.08457785816741299,0.039979424597354526,0.003895534052888119,0.0,0.0,0.03996725432622588,0.003895534052888119,0.0,0.03524593664516214,0.03999247377217257
12326,1.4426950409253989e-8,0.08455781631526482,0.03997941850568318,0.003887649717362797,0.0,0.0,0.03996724457796143,0.003887649717362797,0.0,0.03520058209895551,0.03999247132906537
12330,1.4426950249082558e-8,0.08453778003011511,0.039979412414202595,0.0038797813392763827,0.0,0.0,0.03996723482998312,0.0038797813392763827,0.0,0.035155232278892654,0.03999246888595822
12334,1.4426950249082454e-8,0.08451774930985426,0.03997940632291268,0.00387192888633195,0.0,0.0,0.03996722508229088,0.00387192888633195,0.0,0.03510988718448096,0.03999246644285112
12338,1.4426950249082351e-8,0.08449772415237419,0.03997940023181335,0.0038640923262979296,0.0,0.0,0.0399672153348846,0.0038640923262979296,0.0,0.03506454681522821,0.03999246399974407
12342,1.4426950249082249e-8,0.08447770455556777,0.0399793941409047,0.0038562716270079903,0.0,0.0,0.03996720558776421,0.0038562716270079903,0.0,0.03501921117064186,0.03999246155663707
12346,1.442695024908215e-8,0.08445769051732935,0.03997938805018644,0.003848466756360904,0.0,0.0,0.03996719584092958,0.003848466756360904,0.0,0.03497388025022963,0.03999245911353012
12350,1.442695024908205e-8,0.08443768203555435,0.03997938195965877,0.0038406776823204135,0.0,0.0,0.039967186094380665,0.0038406776823204135,0.0,0.03492855405349924,0.03999245667042321
12354,1.4426950249081954e-8,0.08441767910813956,0.03997937586932136,0.003832904372915101,0.0,0.0,0.039967176348117334,0.003832904372915101,0.0,0.03488323257995842,0.039992454227316364
12358,1.4426950409253183e-8,0.08439768173298287,0.039979369779174365,0.0038251467962382535,0.0,0.0,0.03996716660213952,0.0038251467962382535,0.0,0.034837915829114906,0.039992451784209564
12362,1.4426950249081766e-8,0.08437768990798364,0.039979363689217576,0.0038174049204477453,0.0,0.0,0.03996715685644711,0.0038174049204477453,0.0,0.034792603800476815,0.03999244934110281
12366,1.4426950249081673e-8,0.08435770363104227,0.03997935759945106,0.0038096787137658883,0.0,0.0,0.03996714711104003,0.0038096787137658883,0.0,0.034747296493552016,0.03999244689799611
12370,1.442695024908158e-8,0.08433772290006042,0.03997935150987463,0.003801968144479313,0.0,0.0,0.03996713736591818,0.003801968144479313,0.0,0.03470199390784825,0.039992444454889454
12374,1.442695024908149e-8,0.08431774771294102,0.03997934542048829,0.0037942731809388354,0.0,0.0,0.039967127621081455,0.0037942731809388354,0.0,0.03465669604287389,0.039992442011782856
12378,1.4426950409252726e-8,0.08429777806758823,0.03997933933129198,0.0037865937915593294,0.0,0.0,0.03996711787652978,0.0037865937915593294,0.0,0.03461140289813676,0.0399924395686763
12382,1.4426950409252639e-8,0.08427781396190745,0.03997933324228564,0.0037789299448195905,0.0,0.0,0.03996710813226306,0.0037789299448195905,0.0,0.03456611447314508,0.039992437125569796
12386,1.4426950249081226e-8,0.08425785539380536,0.0399793271534692,0.0037712816092622214,0.0,0.0,0.039967098388281205,0.0037712816092622214,0.0,0.03452083076740693,0.03999243468246334
12390,1.4426950249081144e-8,0.08423790236118969,0.039979321064842546,0.003763648753493484,0.0,0.0,0.039967088644584106,0.003763648753493484,0.0,0.034475551780430734,0.03999243223935694
12394,1.442695024908106e-8,0.0842179548619697,0.0399793149764057,0.003756031346183181,0.0,0.0,0.0399670789011717,0.003756031346183181,0.0,0.0344302775117246,0.03999242979625059
12398,1.4426950409252301e-8,0.0841980128940556,0.039979308888158586,0.003748429356064527,0.0,0.0,0.03996706915804387,0.003748429356064527,0.0,0.03438500796079702,0.03999242735314428
12402,1.4426950249080895e-8,0.08417807645535906,0.03997930280010113,0.003740842751934018,0.0,0.0,0.03996705941520054,0.003740842751934018,0.0,0.034339743127156354,0.03999242491003803
12406,1.4426950249080816e-8,0.08415814554379258,0.0399792967122332,0.0037332715026513036,0.0,0.0,0.0399670496726416,0.0037332715026513036,0.0,0.034294483010310885,0.03999242246693182
12410,1.4426950409252061e-8,0.08413822015727038,0.039979290624554846,0.003725715577139058,0.0,0.0,0.03996703993036698,0.003725715577139058,0.0,0.03424922760976921,0.039992420023825664
12414,1.4426950249080659e-8,0.08411830029370758,0.03997928453706598,0.003718174944382862,0.0,0.0,0.03996703018837658,0.003718174944382862,0.0,0.034203976925039827,0.039992417580719565
12418,1.4426950409251907e-8,0.0840983859510207,0.03997927844976645,0.00371064957343106,0.0,0.0,0.0399670204466703,0.00371064957343106,0.0,0.0341587309556314,0.03999241513761351
12422,1.4426950249080508e-8,0.08407847712712749,0.039979272362656346,0.003703139433394642,0.0,0.0,0.03996701070524805,0.003703139433394642,0.0,0.03411348970105273,0.039992412694507505
12426,1.4426950409251759e-8,0.08405857381994664,0.039979266275735545,0.003695644493447117,0.0,0.0,0.03996700096410977,0.003695644493447117,0.0,0.03406825316081212,0.039992410251401544
12430,1.4426950409251686e-8,0.08403867602739837,0.039979260189003905,0.003688164722824385,0.0,0.0,0.03996699122325532,0.003688164722824385,0.0,0.03402302133441855,0.03999240780829563
12434,1.4426950409251613e-8,0.08401878374740393,0.039979254102461434,0.003680700090824609,0.0,0.0,0.039966981482684634,0.003680700090824609,0.0,0.03397779422138081,0.03999240536518978
12438,1.4426950249080217e-8,0.08399889697788594,0.03997924801610808,0.00367325056680809,0.0,0.0,0.039966971742397626,0.00367325056680809,0.0,0.03393257182120775,0.039992402922083975
12442,1.4426950249080148e-8,0.08397901571676822,0.03997924192994377,0.00366581612019715,0.0,0.0,0.03996696200239419,0.00366581612019715,0.0,0.033887354133408244,0.039992400478978216
12446,1.442695024908008e-8,0.0839591399619756,0.039979235843968466,0.0036583967204759896,0.0,0.0,0.039966952262674244,0.0036583967204759896,0.0,0.03384214115749122,0.039992398035872505
12450,1.4426950249080012e-8,0.08393926971143437,0.03997922975818205,0.003650992337190574,0.0,0.0,0.039966942523237695,0.003650992337190574,0.0,0.0337969328929657,0.03999239559276685
12454,1.4426950409251269e-8,0.08391940496307185,0.03997922367258444,0.0036436029399485067,0.0,0.0,0.03996693278408445,0.0036436029399485067,0.0,0.033751729339340675,0.03999239314966124
12458,1.442695024907988e-8,0.08389954571481678,0.039979217587175736,0.003636228498418903,0.0,0.0,0.039966923045214424,0.003636228498418903,0.0,0.033706530496125396,0.039992390706555685
12462,1.4426950249079815e-8,0.08387969196459881,0.03997921150195574,0.003628868982332266,0.0,0.0,0.03996691330662752,0.003628868982332266,0.0,0.03366133636282884,0.039992388263450175
12466,1.442695024907975e-8,0.08385984371034921,0.039979205416924374,0.0036215243614803588,0.0,0.0,0.03996690356832364,0.0036215243614803588,0.0,0.03361614693896027,0.03999238582034472
12470,1.4426950249079688e-8,0.08384000095000009,0.039979199332081695,0.003614194605716096,0.0,0.0,0.039966893830302726,0.003614194605716096,0.0,0.033570962224029,0.03999238337723931
12474,1.4426950249079625e-8,0.08382016368148495,0.03997919324742753,0.003606879684953396,0.0,0.0,0.039966884092564645,0.003606879684953396,0.0,0.03352578221754434,0.03999238093413395
12478,1.4426950249079564e-8,0.08380033190273836,0.039979187162961824,0.003599579569167075,0.0,0.0,0.03996687435510932,0.003599579569167075,0.0,0.033480606919015665,0.039992378491028636
12482,1.4426950409250829e-8,0.08378050561169628,0.039979181078684645,0.003592294228392716,0.0,0.0,0.03996686461793668,0.003592294228392716,0.0,0.033435436327952275,0.03999237604792338
12486,1.4426950249079445e-8,0.08376068480629581,0.03997917499459577,0.003585023632726551,0.0,0.0,0.039966854881046614,0.003585023632726551,0.0,0.0333902704438636,0.03999237360481817
12490,1.4426950409250711e-8,0.0837408694844751,0.039979168910695285,0.0035777677523253304,0.0,0.0,0.03996684514443905,0.0035777677523253304,0.0,0.03334510926625929,0.03999237116171301
12494,1.4426950409250653e-8,0.08372105964417377,0.03997916282698301,0.003570526557406216,0.0,0.0,0.039966835408113875,0.003570526557406216,0.0,0.0332999527946489,0.0399923687186079
12498,1.4426950249079272e-8,0.08370125528333243,0.039979156743458935,0.0035633000182466383,0.0,0.0,0.03996682567207101,0.0035633000182466383,0.0,0.03325480102854197,0.03999236627550284
12502,1.4426950249079218e-8,0.08368145639989295,0.039979150660123,0.0035560881051841884,0.0,0.0,0.03996681593631036,0.0035560881051841884,0.0,0.03320965396744824,0.03999236383239783
12506,1.4426950249079162e-8,0.08366166299179857,0.03997914457697509,0.0035488907886164914,0.0,0.0,0.039966806200831824,0.0035488907886164914,0.0,0.03316451161087739,0.039992361389292866
12510,1.4426950409250432e-8,0.08364187505699337,0.039979138494015264,0.0035417080390010864,0.0,0.0,0.03996679646563535,0.0035417080390010864,0.0,0.033119373958339214,0.03999235894618795
12514,1.4426950249079056e-8,0.08362209259342288,0.039979132411243345,0.0035345398268553057,0.0,0.0,0.039966786730720814,0.0035345398268553057,0.0,0.03307424100934351,0.039992356503083096
12518,1.4426950409250326e-8,0.0836023155990339,0.03997912632865939,0.003527386122756148,0.0,0.0,0.039966776996088145,0.003527386122756148,0.0,0.03302911276340024,0.03999235405997828
12522,1.4426950409250275e-8,0.08358254407177412,0.039979120246263246,0.003520246897340173,0.0,0.0,0.039966767261737236,0.003520246897340173,0.0,0.032983989220019036,0.03999235161687352
12526,1.4426950249078899e-8,0.08356277800959282,0.03997911416405482,0.0035131221213033606,0.0,0.0,0.039966757527668005,0.0035131221213033606,0.0,0.03293887037871017,0.03999234917376881
12530,1.4426950409250174e-8,0.08354301741044,0.03997910808203409,0.0035060117654010033,0.0,0.0,0.039966747793880354,0.0035060117654010033,0.0,0.0328937562389837,0.039992346730664145
12534,1.4426950409250124e-8,0.08352326227226722,0.03997910200020115,0.003498915800447583,0.0,0.0,0.03996673806037422,0.003498915800447583,0.0,0.0328486468003494,0.03999234428755953
12538,1.442695024907875e-8,0.0835035125930272,0.039979095918555675,0.0034918341973166523,0.0,0.0,0.03996672832714948,0.0034918341973166523,0.0,0.032803542062317614,0.039992341844454965
12542,1.4426950409250028e-8,0.08348376837067366,0.039979089837097755,0.003484766926940713,0.0,0.0,0.03996671859420606,0.003484766926940713,0.0,0.03275844202439833,0.039992339401350455
12546,1.4426950249078655e-8,0.08346402960316165,0.039979083755827385,0.0034777139603110953,0.0,0.0,0.039966708861543875,0.0034777139603110953,0.0,0.03271334668610195,0.03999233695824599
12550,1.4426950409249932e-8,0.08344429628844738,0.03997907767474444,0.0034706752684778505,0.0,0.0,0.039966699129162835,0.0034706752684778505,0.0,0.032668256046938814,0.03999233451514157
12554,1.4426950409249886e-8,0.0834245684244882,0.03997907159384879,0.003463650822549614,0.0,0.0,0.039966689397062834,0.003463650822549614,0.0,0.03262317010641893,0.03999233207203721
12558,1.4426950409249843e-8,0.08340484600924283,0.03997906551314045,0.003456640593693498,0.0,0.0,0.039966679665243796,0.003456640593693498,0.0,0.03257808886405313,0.0399923296289329
12562,1.4426950249078473e-8,0.08338512904067087,0.039979059432619285,0.003449644553134971,0.0,0.0,0.039966669933705616,0.003449644553134971,0.0,0.03253301231935153,0.03999232718582863
12566,1.4426950409249753e-8,0.08336541751673342,0.03997905335228538,0.0034426626721577396,0.0,0.0,0.03996666020244823,0.0034426626721577396,0.0,0.03248794047182466,0.03999232474272441
12570,1.4426950249078384e-8,0.08334571143539249,0.03997904727213853,0.0034356949221036274,0.0,0.0,0.03996665047147154,0.0034356949221036274,0.0,0.03244287332098306,0.03999232229962025
12574,1.4426950249078343e-8,0.0833260107946114,0.03997904119217882,0.0034287412743724704,0.0,0.0,0.03996664074077545,0.0034287412743724704,0.0,0.03239781086633735,0.039992319856516134
12578,1.4426950409249624e-8,0.0833063155923547,0.03997903511240611,0.0034218017004219795,0.0,0.0,0.03996663101035988,0.0034218017004219795,0.0,0.0323527531073982,0.03999231741341207
12582,1.4426950249078258e-8,0.08328662582658801,0.039979029032820225,0.0034148761717676364,0.0,0.0,0.03996662128022471,0.0034148761717676364,0.0,0.032307700043676245,0.03999231497030806
12586,1.4426950409249542e-8,0.08326694149527822,0.03997902295342135,0.003407964659982575,0.0,0.0,0.03996661155036991,0.003407964659982575,0.0,0.03226265167468223,0.03999231252720409
12590,1.4426950249078179e-8,0.08324726259639337,0.039979016874209176,0.003401067136697463,0.0,0.0,0.03996660182079533,0.003401067136697463,0.0,0.03221760799992699,0.039992310084100174
12594,1.442695024907814e-8,0.08322758912790262,0.03997901079518391,0.0033941835736003853,0.0,0.0,0.03996659209150093,0.0033941835736003853,0.0,0.03217256901892136,0.0399923076409963
12598,1.44269502490781e-8,0.08320792108777635,0.039979004716345176,0.0033873139424367266,0.0,0.0,0.03996658236248657,0.0033873139424367266,0.0,0.03212753473117611,0.039992305197892486
12602,1.442695024907806e-8,0.08318825847398609,0.039978998637693205,0.0033804582150090655,0.0,0.0,0.039966572633752216,0.0033804582150090655,0.0,0.032082505136202276,0.03999230275478872
12606,1.4426950249078023e-8,0.08316860128450458,0.03997899255922782,0.0033736163631770417,0.0,0.0,0.039966562905297744,0.0033736163631770417,0.0,0.03203748023351083,0.039992300311685
12610,1.442695040924931e-8,0.08314894951730578,0.03997898648094892,0.003366788358857253,0.0,0.0,0.03996655317712307,0.003366788358857253,0.0,0.03199246002261287,0.039992297868581335
12614,1.4426950409249274e-8,0.08312930317036467,0.03997898040285651,0.003359974174023135,0.0,0.0,0.03996654344922811,0.003359974174023135,0.0,0.03194744450301938,0.03999229542547771
12618,1.4426950249077914e-8,0.08310966224165753,0.039978974324950484,0.003353173780704849,0.0,0.0,0.03996653372161278,0.003353173780704849,0.0,0.03190243367424157,0.039992292982374146
12622,1.4426950409249201e-8,0.08309002672916176,0.03997896824723075,0.003346387150989165,0.0,0.0,0.03996652399427697,0.003346387150989165,0.0,0.031857427535790725,0.03999229053927063
12626,1.4426950249077841e-8,0.08307039663085596,0.03997896216969738,0.003339614257019344,0.0,0.0,0.03996651426722062,0.003339614257019344,0.0,0.031812426087177895,0.03999228809616716
12630,1.4426950409249131e-8,0.08305077194471974,0.03997895609235018,0.0033328550709950376,0.0,0.0,0.039966504540443634,0.0033328550709950376,0.0,0.03176742932791436,0.03999228565306374
12634,1.4426950409249098e-8,0.08303115266873419,0.03997895001518923,0.0033261095651721546,0.0,0.0,0.039966494813945916,0.0033261095651721546,0.0,0.0317224372575118,0.03999228320996037
12638,1.4426950409249065e-8,0.08301153880088137,0.039978943938214336,0.003319377711862758,0.0,0.0,0.03996648508772737,0.003319377711862758,0.0,0.03167744987548136,0.03999228076685705
12642,1.4426950249077706e-8,0.08299193033914437,0.03997893786142549,0.0033126594834349513,0.0,0.0,0.03996647536178793,0.0033126594834349513,0.0,0.0316324671813345,0.03999227832375378
12646,1.4426950249077676e-8,0.08297232728150764,0.03997893178482272,0.0033059548523127623,0.0,0.0,0.0399664656361275,0.0033059548523127623,0.0,0.03158748917458278,0.03999227588065056
12650,1.4426950249077643e-8,0.08295272962595684,0.03997892570840576,0.0032992637909760275,0.0,0.0,0.03996645591074597,0.0032992637909760275,0.0,0.03154251585473775,0.03999227343754739
12654,1.4426950249077611e-8,0.08293313737047867,0.039978919632174786,0.0032925862719602934,0.0,0.0,0.03996644618564329,0.0032925862719602934,0.0,0.03149754722131106,0.039992270994444266
12658,1.442695024907758e-8,0.08291355051306094,0.03997891355612958,0.003285922267856682,0.0,0.0,0.039966436460819335,0.003285922267856682,0.0,0.03145258327381417,0.0399922685513412
12662,1.442695024907755e-8,0.08289396905169262,0.0399789074802701,0.003279271751311793,0.0,0.0,0.039966426736274034,0.003279271751311793,0.0,0.031407624011759026,0.039992266108238174
12666,1.4426950249077519e-8,0.08287439298436403,0.039978901404596395,0.0032726346950275884,0.0,0.0,0.03996641701200731,0.0032726346950275884,0.0,0.03136266943465722,0.039992263665135204
12670,1.442695024907749e-8,0.08285482230906653,0.03997889532910831,0.0032660110717612797,0.0,0.0,0.039966407288019055,0.0032660110717612797,0.0,0.03131771954202067,0.03999226122203228
12674,1.4426950249077461e-8,0.08283525702379252,0.039978889253805786,0.0032594008543252156,0.0,0.0,0.03996639756430919,0.0032594008543252156,0.0,0.03127277433336104,0.03999225877892941
12678,1.4426950409248756e-8,0.08281569712653576,0.039978883178688786,0.003252804015586768,0.0,0.0,0.03996638784087763,0.003252804015586768,0.0,0.031227833808190452,0.039992256335826586
12682,1.4426950409248728e-8,0.08279614261529106,0.039978877103757235,0.0032462205284682338,0.0,0.0,0.03996637811772428,0.0032462205284682338,0.0,0.031182897966020785,0.03999225389272382
12686,1.4426950409248698e-8,0.08277659348805441,0.039978871029011126,0.003239650365946703,0.0,0.0,0.03996636839484906,0.003239650365946703,0.0,0.031137966806364114,0.03999225144962109
12690,1.4426950249077347e-8,0.0827570497428228,0.03997886495445035,0.0032330935010539625,0.0,0.0,0.03996635867225188,0.0032330935010539625,0.0,0.03109304032873241,0.03999224900651842
12694,1.442695024907732e-8,0.08273751137759466,0.03997885888007487,0.0032265499068763813,0.0,0.0,0.039966348949932645,0.0032265499068763813,0.0,0.0310481185326378,0.039992246563415795
12698,1.4426950249077292e-8,0.08271797839036935,0.039978852805884604,0.0032200195565547994,0.0,0.0,0.03996633922789127,0.0032200195565547994,0.0,0.031003201417592562,0.03999224412031322
12702,1.4426950409248589e-8,0.08269845077914745,0.03997884673187951,0.003213502423284419,0.0,0.0,0.03996632950612768,0.003213502423284419,0.0,0.030958288983108727,0.039992241677210695
12706,1.442695024907724e-8,0.08267892854193064,0.03997884065805961,0.00320699848031469,0.0,0.0,0.03996631978464178,0.00320699848031469,0.0,0.03091338122869878,0.039992239234108225
12710,1.4426950249077214e-8,0.08265941167672178,0.039978834584424645,0.0032005077009492127,0.0,0.0,0.03996631006343347,0.0032005077009492127,0.0,0.03086847815387477,0.0399922367910058
12714,1.442695024907719e-8,0.08263990018152492,0.03997882851097476,0.0031940300585456115,0.0,0.0,0.03996630034250268,0.0031940300585456115,0.0,0.03082357975814911,0.03999223434790342
12718,1.442695040924849e-8,0.08262039405434521,0.03997882243770981,0.003187565526515435,0.0,0.0,0.03996629062184933,0.003187565526515435,0.0,0.03077868604103451,0.0399922319048011
12722,1.4426950249077138e-8,0.08260089329318897,0.0399788163646297,0.0031811140783240465,0.0,0.0,0.0399662809014733,0.0031811140783240465,0.0,0.03073379700204326,0.03999222946169882
12726,1.442695040924844e-8,0.08258139789606353,0.039978810291734515,0.0031746756874905125,0.0,0.0,0.039966271181374545,0.0031746756874905125,0.0,0.03068891264068776,0.039992227018596595
12730,1.4426950409248417e-8,0.08256190786097764,0.03997880421902398,0.0031682503275874945,0.0,0.0,0.03996626146155293,0.0031682503275874945,0.0,0.03064403295648064,0.03999222457549442
12734,1.4426950409248392e-8,0.0825424231859409,0.03997879814649819,0.003161837972241148,0.0,0.0,0.0399662517420084,0.003161837972241148,0.0,0.030599157948934485,0.0399922221323923
12738,1.442695040924837e-8,0.08252294386896407,0.0399787920741571,0.003155438595131,0.0,0.0,0.03996624202274087,0.003155438595131,0.0,0.030554287617562115,0.039992219689290225
12742,1.4426950249077021e-8,0.08250346990805932,0.039978786002000534,0.003149052169989852,0.0,0.0,0.03996623230375024,0.003149052169989852,0.0,0.030509421961876025,0.0399922172461882
12746,1.4426950249077001e-8,0.08248400130123985,0.039978779930028546,0.003142678670603667,0.0,0.0,0.039966222585036425,0.003142678670603667,0.0,0.030464560981389277,0.039992214803086214
12750,1.4426950249076978e-8,0.08246453804651985,0.03997877385824099,0.003136318070811466,0.0,0.0,0.039966212866599335,0.003136318070811466,0.0,0.030419704675614632,0.03999221235998429
12754,1.4426950249076955e-8,0.08244508014191466,0.03997876778663791,0.003129970344505216,0.0,0.0,0.039966203148438906,0.003129970344505216,0.0,0.03037485304406482,0.03999220991688242
12758,1.442695040924826e-8,0.08242562758544089,0.03997876171521915,0.003123635465629725,0.0,0.0,0.03996619343055502,0.003123635465629725,0.0,0.030330006086252803,0.039992207473780586
12762,1.4426950249076915e-8,0.08240618037511616,0.0399787556439847,0.0031173134081825407,0.0,0.0,0.039966183712947606,0.0031173134081825407,0.0,0.03028516380169164,0.03999220503067881
12766,1.4426950409248217e-8,0.08238673850895936,0.03997874957293456,0.003111004146213832,0.0,0.0,0.03996617399561659,0.003111004146213832,0.0,0.030240326189894206,0.03999220258757708
12770,1.4426950249076872e-8,0.08236730198499033,0.039978743502068495,0.0031047076538262904,0.0,0.0,0.03996616427856185,0.0031047076538262904,0.0,0.03019549325037374,0.0399922001444754
12774,1.4426950249076852e-8,0.08234787080123025,0.03997873743138663,0.003098423905175023,0.0,0.0,0.039966154561783325,0.003098423905175023,0.0,0.030150664982643294,0.03999219770137377
12778,1.4426950249076832e-8,0.08232844495570121,0.03997873136088885,0.0030921528744674446,0.0,0.0,0.039966144845280945,0.0030921528744674446,0.0,0.03010584138621599,0.039992195258272197
12782,1.4426950249076812e-8,0.08230902444642665,0.03997872529057502,0.0030858945359631728,0.0,0.0,0.03996613512905458,0.0030858945359631728,0.0,0.03006102246060518,0.03999219281517066
12786,1.4426950409248119e-8,0.08228960927143096,0.039978719220445234,0.0030796488639739206,0.0,0.0,0.039966125413104174,0.0030796488639739206,0.0,0.030016208205324114,0.039992190372069185
12790,1.4426950249076776e-8,0.08227019942873982,0.039978713150499307,0.003073415832863399,0.0,0.0,0.03996611569742964,0.003073415832863399,0.0,0.02997139861988605,0.039992187928967755
12794,1.4426950249076756e-8,0.0822507949163797,0.039978707080737225,0.0030671954170471984,0.0,0.0,0.03996610598203088,0.0030671954170471984,0.0,0.02992659370380437,0.03999218548586638
12798,1.4426950249076736e-8,0.0822313957323787,0.039978701011158885,0.0030609875909926934,0.0,0.0,0.03996609626690781,0.0030609875909926934,0.0,0.029881793456592608,0.03999218304276505
12802,1.442695024907672e-8,0.08221200187476564,0.03997869494176432,0.0030547923292189344,0.0,0.0,0.03996608655206035,0.0030547923292189344,0.0,0.029836997877764216,0.039992180599663765
12806,1.4426950409248026e-8,0.08219261334157064,0.03997868887255343,0.003048609606296544,0.0,0.0,0.03996607683748841,0.003048609606296544,0.0,0.029792206966832668,0.03999217815656254
12810,1.4426950249076683e-8,0.08217323013082489,0.03997868280352613,0.003042439396847613,0.0,0.0,0.03996606712319191,0.003042439396847613,0.0,0.029747420723311668,0.03999217571346136
12814,1.4426950249076667e-8,0.08215385224056079,0.0399786767346824,0.0030362816755455926,0.0,0.0,0.03996605740917075,0.0030362816755455926,0.0,0.029702639146714737,0.039992173270360226
12818,1.4426950249076649e-8,0.08213447966881168,0.03997867066602214,0.0030301364171152006,0.0,0.0,0.039966047695424854,0.0030301364171152006,0.0,0.029657862236555553,0.039992170827259144
12822,1.4426950409247957e-8,0.08211511241361212,0.03997866459754533,0.0030240035963323042,0.0,0.0,0.03996603798195414,0.0030240035963323042,0.0,0.029613089992347998,0.03999216838415811
12826,1.4426950249076616e-8,0.08209575047299786,0.039978658529251976,0.0030178831880238234,0.0,0.0,0.03996602826875852,0.0030178831880238234,0.0,0.02956832241360563,0.039992165941057124
12830,1.4426950249076597e-8,0.08207639384500565,0.03997865246114183,0.0030117751670676292,0.0,0.0,0.039966018555837896,0.0030117751670676292,0.0,0.029523559499842488,0.039992163497956194
12834,1.4426950249076584e-8,0.08205704252767335,0.039978646393215064,0.003005679508392437,0.0,0.0,0.03996600884319221,0.003005679508392437,0.0,0.02947880125057236,0.03999216105485531
12838,1.442695040924789e-8,0.0820376965190401,0.03997864032547145,0.0029995961869777026,0.0,0.0,0.03996599913082134,0.0029995961869777026,0.0,0.02943404766530917,0.03999215861175448
12842,1.4426950409247876e-8,0.08201835581714594,0.03997863425791096,0.0029935251778535296,0.0,0.0,0.03996598941872522,0.0029935251778535296,0.0,0.029389298743566883,0.039992156168653696
12846,1.4426950409247861e-8,0.08199902042003218,0.03997862819053366,0.0029874664561005525,0.0,0.0,0.03996597970690377,0.0029874664561005525,0.0,0.02934455448485971,0.03999215372555297
12850,1.4426950409247844e-8,0.08197969032574123,0.03997862212333934,0.002981419996849842,0.0,0.0,0.03996596999535689,0.002981419996849842,0.0,0.029299814888701592,0.03999215128245228
12854,1.4426950249076505e-8,0.0819603655323164,0.039978616056328,0.0029753857752828038,0.0,0.0,0.03996596028408451,0.0029753857752828038,0.0,0.029255079954606654,0.03999214883935165
12858,1.4426950409247815e-8,0.08194104603780239,0.03997860998949965,0.002969363766631074,0.0,0.0,0.03996595057308654,0.002969363766631074,0.0,0.02921034968208911,0.039992146396251066
12862,1.4426950249076477e-8,0.08192173184024489,0.03997860392285412,0.0029633539461764186,0.0,0.0,0.03996594086236289,0.0029633539461764186,0.0,0.02916562407066332,0.03999214395315053
12866,1.4426950249076462e-8,0.08190242293769083,0.0399785978563914,0.002957356289250629,0.0,0.0,0.039965931151913464,0.002957356289250629,0.0,0.02912090311984348,0.039992141510050046
12870,1.4426950409247772e-8,0.08188311932818787,0.03997859179011141,0.0029513707712354323,0.0,0.0,0.039965921441738196,0.0029513707712354323,0.0,0.02907618682914399,0.03999213906694961
12874,1.4426950409247758e-8,0.08186382100978522,0.039978585724014165,0.002945397367562373,0.0,0.0,0.039965911731836994,0.002945397367562373,0.0,0.029031475198079137,0.03999213662384923
12878,1.4426950409247745e-8,0.08184452798053289,0.03997857965809963,0.002939436053712724,0.0,0.0,0.03996590202220979,0.002939436053712724,0.0,0.028986768226163463,0.039992134180748894
12882,1.4426950409247732e-8,0.0818252402384821,0.03997857359236753,0.0029334868052173814,0.0,0.0,0.03996589231285645,0.0029334868052173814,0.0,0.028942065912911506,0.0399921317376486
12886,1.4426950409247719e-8,0.08180595778168535,0.039978567526818096,0.0029275495976567667,0.0,0.0,0.03996588260377695,0.0029275495976567667,0.0,0.02889736825783773,0.03999212929454837
12890,1.4426950249076379e-8,0.08178668060819586,0.039978561461451026,0.0029216244066607245,0.0,0.0,0.03996587289497115,0.0029216244066607245,0.0,0.02885267526045667,0.03999212685144818
12894,1.4426950249076367e-8,0.08176740871606837,0.039978555396266505,0.002915711207908421,0.0,0.0,0.03996586318643902,0.002915711207908421,0.0,0.02880798692028317,0.03999212440834805
12898,1.4426950409247679e-8,0.08174814210335829,0.03997854933126422,0.002909809977128254,0.0,0.0,0.03996585347818042,0.002909809977128254,0.0,0.028763303236831784,0.039992121965247956
12902,1.4426950249076343e-8,0.08172888076812251,0.039978543266444254,0.0029039206900977376,0.0,0.0,0.039965843770195304,0.0029039206900977376,0.0,0.02871862420961726,0.03999211952214793
12906,1.442695024907633e-8,0.08170962470841887,0.0399785372018066,0.002898043322643413,0.0,0.0,0.03996583406248357,0.002898043322643413,0.0,0.028673949838154432,0.039992117079047936
12910,1.4426950249076318e-8,0.08169037392230616,0.03997853113735109,0.0028921778506407494,0.0,0.0,0.039965824355045136,0.0028921778506407494,0.0,0.02862928012195822,0.039992114635948005
12914,1.442695040924763e-8,0.08167112840784457,0.03997852507307778,0.002886324250014039,0.0,0.0,0.03996581464787994,0.002886324250014039,0.0,0.028584615060543394,0.039992112192848116
12918,1.4426950409247618e-8,0.08165188816309504,0.0399785190089865,0.002880482496736302,0.0,0.0,0.039965804940987865,0.002880482496736302,0.0,0.02853995465342485,0.039992109749748275
12922,1.4426950409247606e-8,0.08163265318611994,0.03997851294507718,0.002874652566829195,0.0,0.0,0.03996579523436882,0.002874652566829195,0.0,0.028495298900117816,0.03999210730664849
12926,1.4426950249076271e-8,0.08161342347498264,0.039978506881349934,0.0028688344363628966,0.0,0.0,0.03996578552802276,0.0028688344363628966,0.0,0.028450647800137174,0.03999210486354875
12930,1.4426950409247583e-8,0.08159419902774724,0.03997850081780448,0.002863028081456022,0.0,0.0,0.039965775821949566,0.002863028081456022,0.0,0.02840600135299811,0.03999210242044906
12934,1.4426950409247573e-8,0.08157497984247952,0.039978494754440944,0.00285723347827552,0.0,0.0,0.03996576611614917,0.00285723347827552,0.0,0.028361359558215636,0.03999209997734942
12938,1.4426950409247561e-8,0.08155576591724599,0.039978488691259285,0.002851450603036577,0.0,0.0,0.0399657564106215,0.002851450603036577,0.0,0.02831672241530514,0.039992097534249836
12942,1.442695040924755e-8,0.08153655725011427,0.03997848262825922,0.002845679432002517,0.0,0.0,0.039965746705366435,0.002845679432002517,0.0,0.02827208992378174,0.039992095091150294
12946,1.442695040924754e-8,0.08151735383915322,0.039978476565440964,0.0028399199414847038,0.0,0.0,0.03996573700038393,0.0028399199414847038,0.0,0.02822746208316096,0.0399920926480508
12950,1.442695040924753e-8,0.08149815568243267,0.039978470502804224,0.0028341721078424544,0.0,0.0,0.03996572729567387,0.0028341721078424544,0.0,0.028182838892957807,0.03999209020495136
12954,1.4426950249076195e-8,0.08147896277802344,0.03997846444034919,0.002828435907482924,0.0,0.0,0.0399657175912362,0.002828435907482924,0.0,0.02813822035268807,0.03999208776185197
12958,1.4426950249076184e-8,0.08145977512399774,0.03997845837807556,0.0028227113168610217,0.0,0.0,0.039965707887070795,0.0028227113168610217,0.0,0.02809360646186685,0.03999208531875263
12962,1.44269504092475e-8,0.08144059271842866,0.03997845231598339,0.00281699831247931,0.0,0.0,0.039965698183177606,0.00281699831247931,0.0,0.028048997220009954,0.03999208287565334
12966,1.4426950249076164e-8,0.08142141555939025,0.039978446254072694,0.0028112968708879096,0.0,0.0,0.039965688479556546,0.0028112968708879096,0.0,0.028004392626632745,0.0399920804325541
12970,1.4426950249076156e-8,0.08140224364495785,0.03997844019234337,0.0028056069686844013,0.0,0.0,0.03996567877620753,0.0028056069686844013,0.0,0.027959792681250907,0.03999207798945491
12974,1.442695040924747e-8,0.08138307697320792,0.03997843413079528,0.00279992858251373,0.0,0.0,0.039965669073130455,0.00279992858251373,0.0,0.02791519738338013,0.03999207554635577
12978,1.4426950249076136e-8,0.08136391554221775,0.039978428069428425,0.002794261689068116,0.0,0.0,0.03996565937032526,0.002794261689068116,0.0,0.02787060673253603,0.03999207310325668
12982,1.4426950249076128e-8,0.08134475935006596,0.03997842200824276,0.002788606265086946,0.0,0.0,0.03996564966779184,0.002788606265086946,0.0,0.02782602072823439,0.039992070660157635
12986,1.4426950249076118e-8,0.08132560839483224,0.03997841594723817,0.0027829622873566887,0.0,0.0,0.039965639965530125,0.0027829622873566887,0.0,0.027781439369990956,0.03999206821705864
12990,1.442695024907611e-8,0.08130646267459711,0.03997840988641472,0.0027773297327107933,0.0,0.0,0.03996563026354003,0.0027773297327107933,0.0,0.02773686265732176,0.0399920657739597
12994,1.4426950409247426e-8,0.0812873221874424,0.03997840382577223,0.0027717085780295985,0.0,0.0,0.03996562056182148,0.0027717085780295985,0.0,0.027692290589742673,0.03999206333086081
12998,1.4426950249076091e-8,0.08126818693145108,0.039978397765310765,0.002766098800240233,0.0,0.0,0.03996561086037438,0.002766098800240233,0.0,0.027647723166769535,0.039992060887761964
13002,1.4426950249076083e-8,0.08124905690470677,0.03997839170503019,0.002760500376316531,0.0,0.0,0.039965601159198644,0.002760500376316531,0.0,0.027603160387918345,0.03999205844466317
13006,1.4426950249076075e-8,0.08122993210529472,0.0399783856449304,0.0027549132832789223,0.0,0.0,0.03996559145829419,0.0027549132832789223,0.0,0.027558602252705365,0.03999205600156443
13010,1.4426950249076068e-8,0.08121081253130098,0.03997837958501147,0.00274933749819435,0.0,0.0,0.03996558175766095,0.00274933749819435,0.0,0.02751404876064665,0.03999205355846573
13014,1.4426950249076058e-8,0.08119169818081243,0.039978373525273225,0.0027437729981761704,0.0,0.0,0.039965572057298816,0.0027437729981761704,0.0,0.027469499911258265,0.03999205111536709
13018,1.4426950409247374e-8,0.08117258905191763,0.039978367465715633,0.002738219760384063,0.0,0.0,0.03996556235720772,0.002738219760384063,0.0,0.027424955704056387,0.03999204867226849
13022,1.4426950249076042e-8,0.08115348514270566,0.03997836140633874,0.0027326777620239333,0.0,0.0,0.039965552657387576,0.0027326777620239333,0.0,0.027380416138557417,0.03999204622916995
13026,1.4426950249076035e-8,0.08113438645126689,0.039978355347142364,0.002727146980347819,0.0,0.0,0.0399655429578383,0.002727146980347819,0.0,0.027335881214277612,0.039992043786071456
13030,1.4426950249076025e-8,0.08111529297569278,0.03997834928812657,0.0027216273926538056,0.0,0.0,0.039965533258559824,0.0027216273926538056,0.0,0.027291350930733427,0.03999204134297301
13034,1.4426950409247345e-8,0.08109620471407594,0.039978343229291176,0.0027161189762859184,0.0,0.0,0.03996552355955204,0.0027161189762859184,0.0,0.027246825287441157,0.03999203889987461
13038,1.4426950249076012e-8,0.08107712166450962,0.039978337170636195,0.0027106217086340398,0.0,0.0,0.03996551386081487,0.0027106217086340398,0.0,0.027202304283917143,0.03999203645677627
13042,1.4426950409247328e-8,0.08105804382508866,0.03997833111216158,0.002705135567133814,0.0,0.0,0.03996550416234825,0.002705135567133814,0.0,0.027157787919678024,0.03999203401367798
13046,1.4426950409247322e-8,0.08103897119390881,0.039978325053867184,0.0026996605292665533,0.0,0.0,0.03996549446415207,0.0026996605292665533,0.0,0.027113276194240622,0.03999203157057973
13050,1.4426950249075989e-8,0.08101990376906669,0.03997831899575311,0.0026941965725591475,0.0,0.0,0.039965484766226266,0.0026941965725591475,0.0,0.02706876910712124,0.03999202912748154
13054,1.4426950409247307e-8,0.0810008415486602,0.03997831293781916,0.002688743674583967,0.0,0.0,0.03996547506857075,0.002688743674583967,0.0,0.027024266657836638,0.03999202668438339
13058,1.4426950249075975e-8,0.08098178453078811,0.03997830688006541,0.0026833018129587835,0.0,0.0,0.03996546537118544,0.0026833018129587835,0.0,0.026979768845903453,0.03999202424128529
13062,1.4426950249075969e-8,0.08096273271355053,0.03997830082249167,0.0026778709653466604,0.0,0.0,0.039965455674070255,0.0026778709653466604,0.0,0.026935275670838577,0.03999202179818724
13066,1.4426950249075962e-8,0.08094368609504843,0.03997829476509796,0.002672451109455872,0.0,0.0,0.03996544597722511,0.002672451109455872,0.0,0.02689078713215882,0.039992019355089246
13070,1.4426950249075955e-8,0.08092464467338382,0.039978288707884224,0.002667042223039811,0.0,0.0,0.03996543628064991,0.002667042223039811,0.0,0.026846303229380995,0.0399920169119913
13074,1.4426950249075947e-8,0.08090560844665987,0.03997828265085039,0.002661644283896895,0.0,0.0,0.039965426584344606,0.002661644283896895,0.0,0.026801823962022065,0.0399920144688934
13078,1.4426950249075942e-8,0.08088657741298066,0.03997827659399641,0.002656257269870474,0.0,0.0,0.03996541688830908,0.002656257269870474,0.0,0.026757349329598855,0.039992012025795554
13082,1.4426950249075936e-8,0.08086755157045154,0.039978270537322204,0.0026508811588487496,0.0,0.0,0.03996540719254326,0.0026508811588487496,0.0,0.02671287933162845,0.03999200958269775
13086,1.4426950249075929e-8,0.08084853091717882,0.039978264480827794,0.0026455159287646682,0.0,0.0,0.03996539749704709,0.0026455159287646682,0.0,0.02666841396762798,0.03999200713960001
13090,1.4426950249075922e-8,0.08082951545126982,0.03997825842451302,0.002640161557595842,0.0,0.0,0.03996538780182044,0.002640161557595842,0.0,0.02662395323711462,0.039992004696502305
13094,1.4426950249075916e-8,0.08081050517083302,0.039978252368377876,0.0026348180233644546,0.0,0.0,0.039965378106863264,0.0026348180233644546,0.0,0.02657949713960537,0.03999200225340466
13098,1.4426950409247236e-8,0.08079150007397781,0.039978246312422326,0.0026294853041371716,0.0,0.0,0.03996536841217547,0.0026294853041371716,0.0,0.026535045674617574,0.03999199981030706
13102,1.4426950249075906e-8,0.08077250015881479,0.0399782402566463,0.0026241633780250506,0.0,0.0,0.039965358717756964,0.0026241633780250506,0.0,0.026490598841668534,0.03999199736720951
13106,1.4426950409247222e-8,0.08075350542345552,0.039978234201049755,0.002618852223183449,0.0,0.0,0.03996534902360769,0.002618852223183449,0.0,0.02644615664027563,0.039991994924112005
13110,1.4426950409247219e-8,0.08073451586601263,0.03997822814563256,0.0026135518178119427,0.0,0.0,0.039965339329727526,0.0026135518178119427,0.0,0.02640171906995603,0.03999199248101456
13114,1.4426950249075886e-8,0.08071553148459965,0.03997822209039473,0.002608262140154224,0.0,0.0,0.03996532963611643,0.002608262140154224,0.0,0.026357286130227253,0.03999199003791716
13118,1.4426950409247206e-8,0.08069655227733145,0.039978216035336286,0.0026029831684980203,0.0,0.0,0.03996531994277431,0.0026029831684980203,0.0,0.026312857820606706,0.039991987594819804
13122,1.4426950249075876e-8,0.08067757824232373,0.03997820998045702,0.002597714881175005,0.0,0.0,0.03996531024970106,0.002597714881175005,0.0,0.026268434140611974,0.0399919851517225
13126,1.4426950409247196e-8,0.08065860937769355,0.03997820392575697,0.0025924572565607057,0.0,0.0,0.03996530055689663,0.0025924572565607057,0.0,0.026224015089760622,0.03999198270862526
13130,1.442695040924719e-8,0.08063964568155839,0.03997819787123607,0.0025872102730744168,0.0,0.0,0.03996529086436092,0.0025872102730744168,0.0,0.026179600667570413,0.039991980265528054
13134,1.442695024907586e-8,0.08062068715203749,0.03997819181689425,0.002581973909179108,0.0,0.0,0.03996528117209386,0.002581973909179108,0.0,0.026135190873558645,0.039991977822430906
13138,1.4426950249075855e-8,0.08060173378725063,0.03997818576273141,0.002576748143381347,0.0,0.0,0.03996527148009534,0.002576748143381347,0.0,0.026090785707243415,0.0399919753793338
13142,1.442695024907585e-8,0.08058278558531891,0.039978179708747626,0.002571532954231195,0.0,0.0,0.03996526178836532,0.002571532954231195,0.0,0.026046385168142328,0.03999197293623675
13146,1.4426950249075846e-8,0.08056384254436436,0.03997817365494274,0.002566328320322129,0.0,0.0,0.039965252096903686,0.002566328320322129,0.0,0.026001989255773305,0.039991970493139746
13150,1.4426950409247164e-8,0.08054490466251009,0.039978167601316714,0.0025611342202909526,0.0,0.0,0.03996524240571038,0.0025611342202909526,0.0,0.025957597969654113,0.03999196805004279
13154,1.4426950249075833e-8,0.08052597193788014,0.039978161547869484,0.0025559506328177053,0.0,0.0,0.03996523271478529,0.0025559506328177053,0.0,0.025913211309302776,0.03999196560694589
13158,1.4426950249075831e-8,0.08050704436859986,0.03997815549460102,0.0025507775366255788,0.0,0.0,0.03996522302412836,0.0025507775366255788,0.0,0.02586882927423708,0.03999196316384904
13162,1.442695040924715e-8,0.08048812195279524,0.03997814944151127,0.002545614910480825,0.0,0.0,0.03996521333373951,0.002545614910480825,0.0,0.02582445186397524,0.03999196072075223
13166,1.4426950249075821e-8,0.0804692046885937,0.03997814338860018,0.002540462733192678,0.0,0.0,0.03996520364361864,0.002540462733192678,0.0,0.02578007907803519,0.039991958277655476
13170,1.4426950249075817e-8,0.08045029257412348,0.03997813733586769,0.002535320983613254,0.0,0.0,0.03996519395376569,0.002535320983613254,0.0,0.025735710915935184,0.03999195583455878
13174,1.4426950249075812e-8,0.08043138560751399,0.039978131283313685,0.002530189640637475,0.0,0.0,0.03996518426418054,0.002530189640637475,0.0,0.025691347377193342,0.03999195339146212
13178,1.4426950409247133e-8,0.08041248378689546,0.039978125230938175,0.002525068683202976,0.0,0.0,0.039965174574863156,0.002525068683202976,0.0,0.025646988461327912,0.039991950948365516
13182,1.4426950409247126e-8,0.08039358711039943,0.039978119178741174,0.0025199580902900234,0.0,0.0,0.039965164885813434,0.0025199580902900234,0.0,0.025602634167857085,0.039991948505268965
13186,1.4426950409247123e-8,0.0803746955761582,0.039978113126722434,0.0025148578409214225,0.0,0.0,0.03996515519703128,0.0025148578409214225,0.0,0.025558284496299377,0.03999194606217246
13190,1.4426950249075793e-8,0.08035580918230537,0.03997810707488215,0.0025097679141624428,0.0,0.0,0.03996514550851666,0.0025097679141624428,0.0,0.025513939446172973,0.039991943619076
13194,1.442695024907579e-8,0.08033692792697539,0.039978101023220025,0.0025046882891207175,0.0,0.0,0.039965135820269435,0.0025046882891207175,0.0,0.025469599016996393,0.039991941175979595
13198,1.4426950249075787e-8,0.0803180518083039,0.03997809497173618,0.0024996189449461663,0.0,0.0,0.03996512613228956,0.0024996189449461663,0.0,0.025425263208288196,0.03999193873288324
13202,1.4426950409247106e-8,0.08029918082442726,0.03997808892043051,0.00249455986083091,0.0,0.0,0.03996511644457695,0.00249455986083091,0.0,0.02538093201956675,0.039991936289786936
13206,1.4426950409247103e-8,0.08028031497348323,0.03997808286930289,0.002489511016009181,0.0,0.0,0.039965106757131504,0.002489511016009181,0.0,0.02533660545035068,0.039991933846690676
13210,1.4426950249075774e-8,0.08026145425361036,0.03997807681835333,0.0024844723897572427,0.0,0.0,0.03996509706995316,0.0024844723897572427,0.0,0.025292283500158642,0.03999193140359447
13214,1.442695024907577e-8,0.08024259866294829,0.03997807076758179,0.0024794439613932983,0.0,0.0,0.039965087383041824,0.0024794439613932983,0.0,0.025247966168509283,0.039991928960498316
13218,1.4426950249075767e-8,0.08022374819963787,0.039978064716988226,0.0024744257102774173,0.0,0.0,0.03996507769639744,0.0024744257102774173,0.0,0.025203653454921326,0.03999192651740221
13222,1.4426950249075762e-8,0.08020490286182062,0.03997805866657251,0.002469417615811436,0.0,0.0,0.0399650680100199,0.002469417615811436,0.0,0.02515934535891351,0.03999192407430615
13226,1.4426950409247083e-8,0.08018606264763936,0.03997805261633467,0.0024644196574388827,0.0,0.0,0.03996505832390914,0.0024644196574388827,0.0,0.025115041880004817,0.039991921631210146
13230,1.4426950249075755e-8,0.08016722755523793,0.03997804656627463,0.002459431814644891,0.0,0.0,0.039965048638065076,0.002459431814644891,0.0,0.025070743017713927,0.039991919188114185
13234,1.4426950249075752e-8,0.08014839758276095,0.039978040516392255,0.0024544540669561147,0.0,0.0,0.03996503895248762,0.0024544540669561147,0.0,0.025026448771559885,0.03999191674501827
13238,1.4426950249075747e-8,0.08012957272835429,0.03997803446668761,0.002449486393940645,0.0,0.0,0.0399650292671767,0.002449486393940645,0.0,0.02498215914106159,0.03999191430192242
13242,1.4426950249075745e-8,0.08011075299016489,0.03997802841716058,0.002444528775207925,0.0,0.0,0.03996501958213223,0.002444528775207925,0.0,0.024937874125738134,0.03999191185882661
13246,1.442695024907574e-8,0.08009193836634043,0.03997802236781111,0.002439581190408671,0.0,0.0,0.039965009897354124,0.002439581190408671,0.0,0.024893593725108708,0.03999190941573085
13250,1.4426950249075737e-8,0.08007312885503001,0.03997801631863917,0.0024346436192347813,0.0,0.0,0.03996500021284232,0.0024346436192347813,0.0,0.024849317938692207,0.03999190697263514
13254,1.4426950409247059e-8,0.08005432445438333,0.03997801026964462,0.0024297160414192566,0.0,0.0,0.039964990528596714,0.0024297160414192566,0.0,0.0248050467660079,0.03999190452953948
13258,1.442695024907573e-8,0.08003552516255147,0.03997800422082764,0.0024247984367361188,0.0,0.0,0.03996498084461726,0.0024247984367361188,0.0,0.024760780206575083,0.03999190208644387
13262,1.4426950249075727e-8,0.08001673097768613,0.039977998172187876,0.0024198907850003235,0.0,0.0,0.039964971160903834,0.0024198907850003235,0.0,0.024716518259913056,0.039991899643348316
13266,1.4426950249075724e-8,0.07999794189794066,0.03997799212372544,0.0024149930660676807,0.0,0.0,0.03996496147745639,0.0024149930660676807,0.0,0.02467226092554111,0.0399918972002528
13270,1.4426950409247047e-8,0.0799791579214686,0.03997798607544025,0.0024101052598347744,0.0,0.0,0.039964951794274825,0.0024101052598347744,0.0,0.024628008202978502,0.039991894757157344
13274,1.4426950249075719e-8,0.07996037904642515,0.03997798002733227,0.002405227346238873,0.0,0.0,0.03996494211135908,0.002405227346238873,0.0,0.0245837600917449,0.03999189231406193
13278,1.4426950249075714e-8,0.07994160527096625,0.03997797397940151,0.00240035930525785,0.0,0.0,0.03996493242870907,0.00240035930525785,0.0,0.024539516591359466,0.03999188987096657
13282,1.4426950249075712e-8,0.07992283659324902,0.03997796793164772,0.002395501116910106,0.0,0.0,0.039964922746324696,0.002395501116910106,0.0,0.02449527770134201,0.039991887427871256
13286,1.4426950249075709e-8,0.0799040730114314,0.03997796188407107,0.00239065276125448,0.0,0.0,0.03996491306420591,0.00239065276125448,0.0,0.024451043421212026,0.039991884984775995
13290,1.4426950249075706e-8,0.0798853145236724,0.03997795583667134,0.0023858142183901727,0.0,0.0,0.0399649033823526,0.0023858142183901727,0.0,0.024406813750489052,0.03999188254168078
13294,1.4426950409247027e-8,0.07986656112813215,0.03997794978944858,0.0023809854684566597,0.0,0.0,0.039964893700764705,0.0023809854684566597,0.0,0.024362588688692854,0.03999188009858562
13298,1.44269502490757e-8,0.07984781282297163,0.03997794374240265,0.0023761664916336204,0.0,0.0,0.039964884019442135,0.0023761664916336204,0.0,0.02431836823534317,0.03999187765549051
13302,1.4426950249075697e-8,0.079829069606353,0.039977937695533546,0.002371357268140842,0.0,0.0,0.03996487433838482,0.002371357268140842,0.0,0.024274152389959735,0.03999187521239545
13306,1.442695040924702e-8,0.07981033147643932,0.03997793164884122,0.002366557778238149,0.0,0.0,0.039964864657592664,0.002366557778238149,0.0,0.024229941152062385,0.039991872769300434
13310,1.442695024907569e-8,0.07979159843139463,0.039977925602325624,0.002361768002225318,0.0,0.0,0.03996485497706562,0.002361768002225318,0.0,0.024185734521171075,0.03999187032620547
13314,1.4426950409247014e-8,0.07977287046938414,0.0399779195559867,0.0023569879204419974,0.0,0.0,0.039964845296803574,0.0023569879204419974,0.0,0.024141532496805663,0.03999186788311056
13318,1.442695040924701e-8,0.07975414758857369,0.0399779135098244,0.0023522175132676282,0.0,0.0,0.039964835616806464,0.0023522175132676282,0.0,0.024097335078486083,0.03999186544001569
13322,1.4426950409247007e-8,0.0797354297871307,0.03997790746383859,0.00234745676112136,0.0,0.0,0.0399648259370742,0.00234745676112136,0.0,0.024053142265732387,0.03999186299692088
13326,1.4426950249075681e-8,0.07971671706322318,0.0399779014180293,0.0023427056444619778,0.0,0.0,0.03996481625760671,0.0023427056444619778,0.0,0.02400895405806478,0.039991860553826114
13330,1.4426950249075678e-8,0.07969800941502021,0.039977895372396544,0.002337964143787812,0.0,0.0,0.03996480657840393,0.002337964143787812,0.0,0.023964770455003382,0.0399918581107314
13335,1.4426950249075678e-8,0.07967463198968838,0.0399778878156036,0.0023320507607786254,0.0,0.0,0.039964794479772546,0.0023320507607786254,0.0,0.023909547425672906,0.03999185505686308
13339,1.4426950409246997e-8,0.07965593575513172,0.039977881770367554,0.002327330824972537,0.0,0.0,0.03996478480116501,0.002327330824972537,0.0,0.02386537418122081,0.03999185261376848
13343,1.4426950409246994e-8,0.07963724459033615,0.03997787572530792,0.0023226204420434228,0.0,0.0,0.039964775122821934,0.0023226204420434228,0.0,0.02382120553981566,0.03999185017067393
13347,1.4426950249075668e-8,0.07961855849347503,0.039977869680424424,0.0023179195926568094,0.0,0.0,0.0399647654447432,0.0023179195926568094,0.0,0.023777041500977814,0.039991847727579424
13351,1.442695040924699e-8,0.07959987746272287,0.03997786363571711,0.002313228257517363,0.0,0.0,0.03996475576692875,0.002313228257517363,0.0,0.023732882064227613,0.03999184528448497
13355,1.4426950249075664e-8,0.07958120149625483,0.03997785759118594,0.0023085464173687956,0.0,0.0,0.03996474608937849,0.0023085464173687956,0.0,0.023688727229085372,0.03999184284139057
13359,1.4426950249075661e-8,0.07956253059224758,0.03997785154683084,0.0023038740529937947,0.0,0.0,0.03996473641209236,0.0023038740529937947,0.0,0.023644576995071675,0.039991840398296216
13363,1.4426950249075658e-8,0.07954386474887823,0.03997784550265169,0.0022992111452139435,0.0,0.0,0.03996472673507026,0.0022992111452139435,0.0,0.023600431361707152,0.03999183795520191
13367,1.4426950249075658e-8,0.07952520396432529,0.039977839458648586,0.0022945576748896407,0.0,0.0,0.03996471705831213,0.0022945576748896407,0.0,0.023556290328512343,0.03999183551210765
13371,1.4426950249075654e-8,0.079506548236768,0.03997783341482134,0.0022899136229200217,0.0,0.0,0.03996470738181787,0.0022899136229200217,0.0,0.02351215389500787,0.03999183306901345
13375,1.4426950249075653e-8,0.07948789756438689,0.039977827371170026,0.0022852789702428795,0.0,0.0,0.039964697705587436,0.0022852789702428795,0.0,0.023468022060714477,0.039991830625919295
13379,1.4426950409246974e-8,0.07946925194536318,0.03997782132769446,0.0022806536978345945,0.0,0.0,0.03996468802962071,0.0022806536978345945,0.0,0.02342389482515279,0.039991828182825186
13383,1.4426950409246974e-8,0.0794506113778792,0.039977815284394654,0.0022760377867100433,0.0,0.0,0.03996467835391763,0.0022760377867100433,0.0,0.023379772187843796,0.03999182573973114
13387,1.4426950249075648e-8,0.0794319758601183,0.039977809241270555,0.002271431217922529,0.0,0.0,0.03996466867847812,0.002271431217922529,0.0,0.02333565414830807,0.03999182329663713
13391,1.4426950249075644e-8,0.07941334539026496,0.03997780319832205,0.002266833972563702,0.0,0.0,0.03996465900330209,0.002266833972563702,0.0,0.023291540706066694,0.03999182085354318
13395,1.4426950409246968e-8,0.07939471996650424,0.03997779715554922,0.002262246031763482,0.0,0.0,0.03996464932838947,0.002262246031763482,0.0,0.023247431860640665,0.03999181841044927
13399,1.4426950409246964e-8,0.07937609958702269,0.03997779111295194,0.002257667376689981,0.0,0.0,0.039964639653740204,0.002257667376689981,0.0,0.02320332761155086,0.03999181596735541
13403,1.4426950249075638e-8,0.07935748425000741,0.03997778507053009,0.0022530979885494232,0.0,0.0,0.03996462997935417,0.0022530979885494232,0.0,0.023159227958318086,0.0399918135242616
13407,1.4426950249075638e-8,0.07933887395364675,0.03997777902828366,0.002248537848586077,0.0,0.0,0.0399646203052313,0.002248537848586077,0.0,0.02311513290046372,0.03999181108116785
13411,1.4426950409246961e-8,0.07932026869613,0.03997777298621266,0.002243986938082164,0.0,0.0,0.039964610631371536,0.002243986938082164,0.0,0.02307104243750895,0.03999180863807414
13415,1.4426950249075633e-8,0.07930166847564737,0.03997776694431703,0.0022394452383577928,0.0,0.0,0.0399646009577748,0.0022394452383577928,0.0,0.023026956568974865,0.03999180619498048
13419,1.4426950409246956e-8,0.07928307329039022,0.039977760902596665,0.0022349127307708786,0.0,0.0,0.03996459128444099,0.0022349127307708786,0.0,0.022982875294382654,0.03999180375188688
13423,1.4426950249075628e-8,0.07926448313855068,0.03997775486105153,0.002230389396717067,0.0,0.0,0.03996458161137006,0.002230389396717067,0.0,0.022938798613253698,0.03999180130879332
13427,1.4426950409246951e-8,0.07924589801832202,0.03997774881968152,0.0022258752176296556,0.0,0.0,0.039964571938561885,0.0022258752176296556,0.0,0.022894726525109422,0.03999179886569981
13431,1.4426950409246951e-8,0.07922731792789833,0.039977742778486716,0.0022213701749795264,0.0,0.0,0.039964562266016426,0.0022213701749795264,0.0,0.022850659029470987,0.03999179642260635
13435,1.4426950249075625e-8,0.07920874286547484,0.03997773673746692,0.002216874250275057,0.0,0.0,0.03996455259373359,0.002216874250275057,0.0,0.022806596125860022,0.03999179397951294
13439,1.4426950409246948e-8,0.07919017282924776,0.03997773069662215,0.0022123874250620525,0.0,0.0,0.0399645429217133,0.0022123874250620525,0.0,0.02276253781379789,0.03999179153641959
13443,1.4426950249075621e-8,0.07917160781741421,0.039977724655952375,0.002207909680923669,0.0,0.0,0.03996453324995548,0.002207909680923669,0.0,0.02271848409280619,0.03999178909332628
13447,1.4426950249075618e-8,0.07915304782817235,0.039977718615457514,0.0022034409994803367,0.0,0.0,0.03996452357846006,0.0022034409994803367,0.0,0.022674434962406665,0.03999178665023302
13451,1.4426950249075618e-8,0.07913449285972121,0.03997771257513752,0.0021989813623896856,0.0,0.0,0.03996451390722695,0.0021989813623896856,0.0,0.02263039042212065,0.03999178420713981
13455,1.4426950249075615e-8,0.07911594291026078,0.039977706534992365,0.002194530751346467,0.0,0.0,0.039964504236256075,0.002194530751346467,0.0,0.022586350471470083,0.03999178176404665
13459,1.4426950409246938e-8,0.07909739797799228,0.0399777004950219,0.002190089148082487,0.0,0.0,0.03996449456554735,0.002190089148082487,0.0,0.022542315109976528,0.03999177932095354
13463,1.4426950409246938e-8,0.07907885806111767,0.03997769445522616,0.00218565653436652,0.0,0.0,0.0399644848951007,0.00218565653436652,0.0,0.02249828433716188,0.03999177687786048
13467,1.4426950249075611e-8,0.07906032315783992,0.03997768841560515,0.0021812328920042404,0.0,0.0,0.03996447522491607,0.0021812328920042404,0.0,0.022454258152547913,0.039991774434767466
13471,1.4426950249075611e-8,0.07904179326636321,0.03997768237615869,0.0021768182028381474,0.0,0.0,0.039964465554993354,0.0021768182028381474,0.0,0.022410236555656705,0.0399917719916745
13475,1.4426950409246933e-8,0.07902326838489215,0.03997767633688677,0.002172412448747491,0.0,0.0,0.03996445588533248,0.002172412448747491,0.0,0.022366219546009834,0.03999176954858159
13479,1.4426950249075608e-8,0.07900474851163301,0.03997767029778937,0.002168015611648194,0.0,0.0,0.03996444621593338,0.002168015611648194,0.0,0.0223222071231296,0.03999176710548873
13483,1.442695040924693e-8,0.07898623364479244,0.03997766425886642,0.002163627673492781,0.0,0.0,0.03996443654679597,0.002163627673492781,0.0,0.022278199286538004,0.03999176466239592
13487,1.4426950249075605e-8,0.07896772378257846,0.039977658220117895,0.0021592486162703077,0.0,0.0,0.03996442687792018,0.0021592486162703077,0.0,0.022234196035757003,0.03999176221930316
13491,1.4426950409246928e-8,0.07894921892319984,0.039977652181543644,0.0021548784220062783,0.0,0.0,0.03996441720930591,0.0021548784220062783,0.0,0.02219019737030885,0.039991759776210445
13495,1.4426950409246925e-8,0.07893071906486644,0.03997764614314374,0.0021505170727625774,0.0,0.0,0.0399644075409531,0.0021505170727625774,0.0,0.022146203289715637,0.039991757333117786
13499,1.4426950249075601e-8,0.07891222420578906,0.03997764010491813,0.0021461645506373962,0.0,0.0,0.03996439787286169,0.0021461645506373962,0.0,0.02210221379349959,0.039991754890025176
13503,1.4426950409246925e-8,0.07889373434417939,0.03997763406686666,0.0021418208377651563,0.0,0.0,0.03996438820503157,0.0021418208377651563,0.0,0.022058228881183185,0.03999175244693261
13507,1.4426950409246923e-8,0.07887524947825016,0.03997762802898934,0.0021374859163164387,0.0,0.0,0.03996437853746268,0.0021374859163164387,0.0,0.022014248552288552,0.0399917500038401
13511,1.4426950249075596e-8,0.07885676960621503,0.039977621991286044,0.0021331597684979145,0.0,0.0,0.039964368870154934,0.0021331597684979145,0.0,0.02197027280633814,0.03999174756074763
13515,1.4426950249075595e-8,0.07883829472628881,0.03997761595375686,0.0021288423765522613,0.0,0.0,0.039964359203108264,0.0021288423765522613,0.0,0.021926301642854494,0.03999174511765522
13519,1.4426950249075595e-8,0.07881982483668704,0.039977609916401674,0.0021245337227580995,0.0,0.0,0.03996434953632259,0.0021245337227580995,0.0,0.021882335061359927,0.039991742674562854
13523,1.4426950409246918e-8,0.07880135993562626,0.03997760387922037,0.0021202337894299164,0.0,0.0,0.039964339869797826,0.0021202337894299164,0.0,0.021838373061377103,0.03999174023147054
13527,1.4426950249075592e-8,0.07878290002132403,0.039977597842212956,0.0021159425589179926,0.0,0.0,0.039964330203533904,0.0021159425589179926,0.0,0.021794415642428566,0.03999173778837828
13531,1.4426950409246915e-8,0.0787644450919989,0.03997759180537938,0.0021116600136083324,0.0,0.0,0.03996432053753075,0.0021116600136083324,0.0,0.021750462804036964,0.039991735345286064
13535,1.4426950249075588e-8,0.07874599514587029,0.03997758576871959,0.0021073861359225863,0.0,0.0,0.03996431087178827,0.0021073861359225863,0.0,0.02170651454572503,0.0399917329021939
13539,1.4426950409246911e-8,0.07872755018115865,0.039977579732233544,0.0021031209083179894,0.0,0.0,0.03996430120630641,0.0021031209083179894,0.0,0.02166257086701533,0.03999173045910178
13543,1.4426950409246911e-8,0.07870911019608548,0.039977573695921205,0.0020988643132872757,0.0,0.0,0.039964291541085085,0.0020988643132872757,0.0,0.02161863176743084,0.03999172801600972
13547,1.442695040924691e-8,0.07869067518887286,0.03997756765978236,0.0020946163333586156,0.0,0.0,0.0399642818761242,0.0020946163333586156,0.0,0.021574697246494322,0.039991725572917705
13551,1.4426950249075585e-8,0.07867224515774446,0.03997756162381724,0.00209037695109554,0.0,0.0,0.03996427221142371,0.00209037695109554,0.0,0.021530767303728583,0.03999172312982573
13555,1.4426950409246908e-8,0.07865382010092435,0.03997755558802557,0.0020861461490968725,0.0,0.0,0.03996426254698351,0.0020861461490968725,0.0,0.021486841938656666,0.03999172068673382
13559,1.4426950409246908e-8,0.07863540001663777,0.03997754955240733,0.0020819239099966534,0.0,0.0,0.03996425288280353,0.0020819239099966534,0.0,0.021442921150801576,0.03999171824364195
13563,1.4426950249075582e-8,0.07861698490311096,0.03997754351696261,0.00207771021646407,0.0,0.0,0.039964243218883706,0.00207771021646407,0.0,0.021399004939686116,0.03999171580055014
13567,1.4426950249075582e-8,0.07859857475857103,0.03997753748169122,0.0020735050512033924,0.0,0.0,0.03996423355522396,0.0020735050512033924,0.0,0.02135509330483367,0.03999171335745837
13571,1.4426950249075578e-8,0.07858016958124606,0.03997753144659316,0.002069308396953889,0.0,0.0,0.0399642238918242,0.002069308396953889,0.0,0.021311186245767156,0.03999171091436665
13575,1.4426950409246903e-8,0.0785617693693652,0.03997752541166832,0.0020651202364897663,0.0,0.0,0.039964214228684354,0.0020651202364897663,0.0,0.021267283762009925,0.039991708471274985
13579,1.4426950409246901e-8,0.07854337412115843,0.039977519376916765,0.002060940552620093,0.0,0.0,0.039964204565804365,0.002060940552620093,0.0,0.021223385853085076,0.03999170602818337
13583,1.4426950249075575e-8,0.07852498383485648,0.03997751334233832,0.0020567693281887335,0.0,0.0,0.039964194903184126,0.0020567693281887335,0.0,0.02117949251851592,0.0399917035850918
13587,1.4426950249075575e-8,0.07850659850869172,0.03997750730793306,0.002052606546074272,0.0,0.0,0.03996418524082358,0.002052606546074272,0.0,0.02113560375782595,0.03999170114200028
13591,1.4426950249075575e-8,0.07848821814089653,0.03997750127370082,0.002048452189189951,0.0,0.0,0.03996417557872265,0.002048452189189951,0.0,0.021091719570538302,0.03999169869890881
13595,1.4426950409246898e-8,0.07846984272970504,0.03997749523964159,0.0020443062404835906,0.0,0.0,0.039964165916881254,0.0020443062404835906,0.0,0.02104783995617656,0.03999169625581739
13599,1.4426950249075572e-8,0.07845147227335192,0.039977489205755334,0.0020401686829375253,0.0,0.0,0.03996415625529931,0.0020401686829375253,0.0,0.021003964914264085,0.03999169381272602
13603,1.4426950409246896e-8,0.07843310677007276,0.03997748317204194,0.0020360394995685314,0.0,0.0,0.039964146593976756,0.0020360394995685314,0.0,0.020960094444324517,0.0399916913696347
13607,1.4426950249075572e-8,0.0784147462181045,0.03997747713850147,0.00203191867342776,0.0,0.0,0.03996413693291351,0.00203191867342776,0.0,0.020916228545881422,0.03999168892654344
13611,1.4426950409246895e-8,0.07839639061568462,0.039977471105133805,0.002027806187600664,0.0,0.0,0.03996412727210949,0.002027806187600664,0.0,0.02087236721845851,0.039991686483452214
13615,1.4426950249075568e-8,0.07837803996105161,0.03997746507193892,0.0020237020252069295,0.0,0.0,0.03996411761156463,0.0020237020252069295,0.0,0.02082851046157923,0.03999168404036104
13619,1.4426950249075568e-8,0.07835969425244496,0.03997745903891667,0.0020196061694004127,0.0,0.0,0.039964107951278846,0.0020196061694004127,0.0,0.020784658274767543,0.03999168159726992
13623,1.4426950409246891e-8,0.0783413534881052,0.03997745300606711,0.00201551860336906,0.0,0.0,0.03996409829125206,0.00201551860336906,0.0,0.02074081065754709,0.03999167915417885
13627,1.4426950249075567e-8,0.0783230176662737,0.03997744697339016,0.0020114393103348458,0.0,0.0,0.03996408863148421,0.0020114393103348458,0.0,0.020696967609441664,0.03999167671108783
13631,1.4426950249075565e-8,0.07830468678519271,0.039977440940885685,0.0020073682735537025,0.0,0.0,0.03996407897197519,0.0020073682735537025,0.0,0.02065312912997528,0.03999167426799686
13635,1.4426950249075565e-8,0.07828636084310567,0.039977434908553905,0.0020033054763154523,0.0,0.0,0.039964069312724976,0.0020033054763154523,0.0,0.020609295218671764,0.039991671824905935
13639,1.4426950249075565e-8,0.07826803983825659,0.039977428876394466,0.0019992509019437364,0.0,0.0,0.03996405965373344,0.0019992509019437364,0.0,0.020565465875055054,0.039991669381815066
13643,1.4426950249075562e-8,0.07824972376889092,0.039977422844407424,0.0019952045337959475,0.0,0.0,0.03996404999500053,0.0019952045337959475,0.0,0.020521641098649512,0.039991666938724246
13647,1.4426950249075562e-8,0.07823141263325448,0.03997741681259273,0.001991166355263166,0.0,0.0,0.03996404033652617,0.001991166355263166,0.0,0.020477820888978693,0.039991664495633475
13651,1.4426950409246885e-8,0.07821310642959445,0.03997741078095036,0.001987136349770084,0.0,0.0,0.03996403067831028,0.001987136349770084,0.0,0.02043400524556709,0.03999166205254275
13655,1.4426950249075562e-8,0.07819480515615876,0.03997740474948025,0.0019831145007749413,0.0,0.0,0.039964021020352784,0.0019831145007749413,0.0,0.020390194167938903,0.03999165960945208
13659,1.442695024907556e-8,0.07817650881119641,0.03997739871818235,0.0019791007917694587,0.0,0.0,0.03996401136265361,0.0019791007917694587,0.0,0.020346387655618137,0.03999165716636146
13663,1.4426950249075558e-8,0.07815821739295718,0.039977392687056613,0.0019750952062787676,0.0,0.0,0.03996400170521268,0.0019750952062787676,0.0,0.02030258570812904,0.03999165472327088
13667,1.4426950249075558e-8,0.07813993089969182,0.039977386656102926,0.0019710977278613426,0.0,0.0,0.03996399204802991,0.0019710977278613426,0.0,0.020258788324996148,0.039991652280180354
13671,1.4426950249075558e-8,0.07812164932965214,0.03997738062532136,0.00196710834010894,0.0,0.0,0.039963982391105254,0.00196710834010894,0.0,0.02021499550574375,0.03999164983708989
13675,1.4426950249075557e-8,0.07810337268109085,0.039977374594711734,0.0019631270266465203,0.0,0.0,0.0399639727344386,0.0019631270266465203,0.0,0.02017120724989625,0.03999164739399946
13679,1.4426950249075557e-8,0.07808510095226143,0.03997736856427407,0.001959153771132187,0.0,0.0,0.03996396307802989,0.001959153771132187,0.0,0.020127423556978073,0.03999164495090909
13683,1.4426950249075557e-8,0.07806683414141855,0.039977362534008326,0.0019551885572571207,0.0,0.0,0.039963953421879056,0.0019551885572571207,0.0,0.020083644426513957,0.03999164250781876
13687,1.4426950249075555e-8,0.07804857224681751,0.03997735650391444,0.0019512313687455078,0.0,0.0,0.039963943765986006,0.0019512313687455078,0.0,0.020039869858028237,0.03999164006472849
13691,1.4426950249075555e-8,0.0780303152667148,0.03997735047399235,0.0019472821893544772,0.0,0.0,0.03996393411035068,0.0019472821893544772,0.0,0.019996099851045602,0.03999163762163826
13695,1.4426950249075552e-8,0.07801206319936772,0.03997734444424203,0.0019433410028740308,0.0,0.0,0.03996392445497299,0.0019433410028740308,0.0,0.019952334405090765,0.039991635178548084
13699,1.4426950249075553e-8,0.07799381604303451,0.03997733841466335,0.0019394077931269833,0.0,0.0,0.03996391479985286,0.0019394077931269833,0.0,0.019908573519688354,0.03999163273545796
13703,1.4426950409246878e-8,0.07797557379597449,0.0399773323852564,0.001935482543968886,0.0,0.0,0.039963905144990236,0.001935482543968886,0.0,0.01986481719436326,0.03999163029236788
13707,1.4426950249075552e-8,0.07795733645644763,0.039977326356020984,0.0019315652392879678,0.0,0.0,0.03996389549038502,0.0019315652392879678,0.0,0.01982106542864024,0.03999162784927786
13711,1.4426950409246875e-8,0.07793910402271507,0.03997732032695713,0.0019276558630050664,0.0,0.0,0.03996388583603714,0.0019276558630050664,0.0,0.019777318222044184,0.03999162540618788
13715,1.4426950249075552e-8,0.07792087649303864,0.039977314298064795,0.001923754399073563,0.0,0.0,0.03996387618194653,0.001923754399073563,0.0,0.019733575574099937,0.03999162296309795
13719,1.442695024907555e-8,0.0779026538656814,0.039977308269343904,0.001919860831479316,0.0,0.0,0.03996386652811311,0.001919860831479316,0.0,0.019689837484332597,0.03999162052000808
13723,1.4426950409246875e-8,0.07788443613890718,0.03997730224079437,0.0019159751442405942,0.0,0.0,0.039963856874536796,0.0019159751442405942,0.0,0.01964610395226709,0.039991618076918256
13727,1.4426950249075549e-8,0.07786622331098055,0.03997729621241625,0.0019120973214080174,0.0,0.0,0.039963847221217534,0.0019120973214080174,0.0,0.019602374977428515,0.03999161563382848
13731,1.4426950249075549e-8,0.0778480153801674,0.03997729018420938,0.0019082273470644806,0.0,0.0,0.03996383756815524,0.0019082273470644806,0.0,0.019558650559342007,0.039991613190738746
13735,1.4426950409246872e-8,0.07782981234473423,0.03997728415617383,0.0019043652053250962,0.0,0.0,0.03996382791534984,0.0019043652053250962,0.0,0.01951493069753263,0.03999161074764907
13739,1.4426950249075549e-8,0.07781161420294849,0.03997727812830943,0.001900510880337127,0.0,0.0,0.039963818262801244,0.001900510880337127,0.0,0.019471215391525763,0.039991608304559445
13743,1.4426950249075547e-8,0.07779342095307876,0.03997727210061618,0.00189666435627992,0.0,0.0,0.039963808610509396,0.00189666435627992,0.0,0.019427504640846437,0.03999160586146986
13747,1.4426950249075547e-8,0.07777523259339438,0.039977266073094056,0.0018928256173648427,0.0,0.0,0.03996379895847421,0.0018928256173648427,0.0,0.019383798445020205,0.03999160341838033
13751,1.442695040924687e-8,0.07775704912216566,0.03997726004574297,0.0018889946478352164,0.0,0.0,0.039963789306695634,0.0018889946478352164,0.0,0.01934009680357236,0.03999160097529086
13755,1.4426950249075545e-8,0.07773887053766369,0.03997725401856285,0.0018851714319662576,0.0,0.0,0.03996377965517355,0.0018851714319662576,0.0,0.019296399716028277,0.039991598532201425
13759,1.4426950409246868e-8,0.07772069683816071,0.03997724799155375,0.0018813559540650044,0.0,0.0,0.03996377000390793,0.0018813559540650044,0.0,0.01925270718191343,0.03999159608911205
13763,1.4426950249075545e-8,0.07770252802192974,0.039977241964715485,0.0018775481984702577,0.0,0.0,0.03996376035289867,0.0018775481984702577,0.0,0.019209019200753373,0.03999159364602271
13767,1.4426950409246868e-8,0.07768436408724466,0.03997723593804811,0.001873748149552516,0.0,0.0,0.03996375070214571,0.001873748149552516,0.0,0.019165335772073556,0.03999159120293344
13771,1.4426950249075542e-8,0.07766620503238056,0.039977229911551566,0.0018699557917139108,0.0,0.0,0.03996374105164897,0.0018699557917139108,0.0,0.01912165689539975,0.0399915887598442
13775,1.4426950409246868e-8,0.07764805085561305,0.039977223885225746,0.0018661711093881414,0.0,0.0,0.03996373140140837,0.0018661711093881414,0.0,0.01907798257025748,0.03999158631675503
13779,1.4426950249075542e-8,0.0776299015552188,0.039977217859070574,0.001862394087040417,0.0,0.0,0.03996372175142383,0.001862394087040417,0.0,0.01903431279617247,0.039991583873665894
13783,1.4426950409246867e-8,0.07761175712947573,0.03997721183308612,0.0018586247091673842,0.0,0.0,0.0399637121016953,0.0018586247091673842,0.0,0.018990647572670594,0.039991581430576816
13787,1.4426950409246865e-8,0.07759361757666214,0.03997720580727229,0.0018548629602970679,0.0,0.0,0.0399637024522227,0.0018548629602970679,0.0,0.018946986899277606,0.039991578987487786
13791,1.4426950249075542e-8,0.0775754828950576,0.039977199781628954,0.0018511088249888084,0.0,0.0,0.03996369280300594,0.0018511088249888084,0.0,0.018903330775519357,0.039991576544398805
13795,1.442695024907554e-8,0.07755735308294232,0.03997719375615613,0.0018473622878331965,0.0,0.0,0.03996368315404495,0.0018473622878331965,0.0,0.018859679200921752,0.03999157410130987
13799,1.442695024907554e-8,0.07753922813859777,0.03997718773085384,0.001843623333452011,0.0,0.0,0.03996367350533967,0.001843623333452011,0.0,0.018816032175010756,0.03999157165822099
13803,1.4426950249075539e-8,0.07752110806030604,0.039977181705721905,0.0018398919464981533,0.0,0.0,0.039963663856890014,0.0018398919464981533,0.0,0.01877238969731234,0.03999156921513216
13807,1.4426950249075539e-8,0.07750299284635032,0.039977175680760334,0.0018361681116555917,0.0,0.0,0.03996365420869591,0.0018361681116555917,0.0,0.01872875176735256,0.03999156677204337
13811,1.4426950249075539e-8,0.07748488249501438,0.03997716965596901,0.0018324518136392885,0.0,0.0,0.03996364456075727,0.0018324518136392885,0.0,0.018685118384657428,0.03999156432895464
13815,1.4426950249075539e-8,0.07746677700458343,0.039977163631348026,0.001828743037195143,0.0,0.0,0.03996363491307405,0.001828743037195143,0.0,0.018641489548753266,0.03999156188586596
13819,1.4426950249075539e-8,0.07744867637334321,0.03997715760689721,0.0018250417670999288,0.0,0.0,0.03996362526564615,0.0018250417670999288,0.0,0.018597865259166336,0.039991559442777325
13823,1.4426950249075537e-8,0.07743058059958048,0.03997715158261662,0.00182134798816123,0.0,0.0,0.03996361561847352,0.00182134798816123,0.0,0.01855424551542275,0.03999155699968874
13827,1.4426950249075537e-8,0.07741248968158279,0.039977145558506046,0.0018176616852173789,0.0,0.0,0.03996360597155606,0.0018176616852173789,0.0,0.01851063031704876,0.03999155455660021
13831,1.4426950249075537e-8,0.07739440361763877,0.03997713953456557,0.001813982843137393,0.0,0.0,0.03996359632489371,0.001813982843137393,0.0,0.018467019663570804,0.03999155211351172
13835,1.4426950249075535e-8,0.07737632240603784,0.039977133510795154,0.0018103114468209188,0.0,0.0,0.03996358667848641,0.0018103114468209188,0.0,0.018423413554515333,0.03999154967042329
13839,1.4426950249075535e-8,0.07735824604507048,0.03997712748719464,0.00180664748119816,0.0,0.0,0.03996357703233405,0.00180664748119816,0.0,0.018379811989408766,0.0399915472273349
13843,1.4426950249075535e-8,0.07734017453302774,0.03997712146376408,0.0018029909312298228,0.0,0.0,0.03996356738643659,0.0018029909312298228,0.0,0.01833621496777753,0.039991544784246574
13847,1.4426950249075535e-8,0.07732210786820207,0.039977115440503336,0.0017993417819070516,0.0,0.0,0.039963557740793944,0.0017993417819070516,0.0,0.018292622489148293,0.03999154234115829
13851,1.4426950249075535e-8,0.0773040460488863,0.039977109417412476,0.001795700018251368,0.0,0.0,0.03996354809540604,0.001795700018251368,0.0,0.01824903455304754,0.03999153989807005
13855,1.4426950249075534e-8,0.0772859890733744,0.03997710339449133,0.0017920656253146072,0.0,0.0,0.03996353845027279,0.0017920656253146072,0.0,0.01820545115900187,0.039991537454981865
13859,1.4426950249075534e-8,0.07726793693996153,0.03997709737173991,0.0017884385881788642,0.0,0.0,0.03996352880539415,0.0017884385881788642,0.0,0.018161872306538252,0.03999153501189373
13863,1.4426950249075534e-8,0.07724988964694313,0.03997709134915817,0.0017848188919564216,0.0,0.0,0.03996351916077002,0.0017848188919564216,0.0,0.01811829799518323,0.03999153256880564
13867,1.4426950249075534e-8,0.0772318471926161,0.03997708532674606,0.0017812065217896957,0.0,0.0,0.03996350951640035,0.0017812065217896957,0.0,0.018074728224463564,0.03999153012571761
13871,1.4426950409246858e-8,0.07721380957527786,0.03997707930450353,0.0017776014628511734,0.0,0.0,0.039963499872285035,0.0017776014628511734,0.0,0.018031162993906346,0.03999152768262962
13875,1.4426950409246858e-8,0.077195776793227,0.03997707328243053,0.001774003700343352,0.0,0.0,0.039963490228424034,0.001774003700343352,0.0,0.017987602303038107,0.03999152523954168
13879,1.4426950249075532e-8,0.07717774884476289,0.039977067260526945,0.001770413219498678,0.0,0.0,0.03996348058481725,0.001770413219498678,0.0,0.017944046151386027,0.03999152279645379
13883,1.4426950249075532e-8,0.07715972572818566,0.03997706123879287,0.0017668300055794848,0.0,0.0,0.03996347094146463,0.0017668300055794848,0.0,0.01790049453847704,0.03999152035336596
13887,1.4426950409246855e-8,0.07714170744179663,0.039977055217228136,0.001763254043877939,0.0,0.0,0.03996346129836609,0.001763254043877939,0.0,0.017856947463838212,0.03999151791027817
13891,1.4426950249075532e-8,0.07712369398389773,0.039977049195832726,0.0017596853197159698,0.0,0.0,0.039963451655521544,0.0017596853197159698,0.0,0.017813404926996547,0.03999151546719043
13895,1.4426950249075532e-8,0.07710568535279208,0.03997704317460655,0.0017561238184452164,0.0,0.0,0.039963442012930936,0.0017561238184452164,0.0,0.017769866927479394,0.03999151302410275
13899,1.4426950249075532e-8,0.07708768154678333,0.03997703715354965,0.0017525695254469644,0.0,0.0,0.039963432370594194,0.0017525695254469644,0.0,0.017726333464813716,0.039991510581015105
13903,1.442695024907553e-8,0.07706968256417637,0.03997703113266195,0.0017490224261320878,0.0,0.0,0.03996342272851124,0.0017490224261320878,0.0,0.017682804538526865,0.03999150813792752
13907,1.4426950409246855e-8,0.07705168840327686,0.039977025111943315,0.001745482505940987,0.0,0.0,0.039963413086682,0.001745482505940987,0.0,0.01763928014814613,0.03999150569483998
13911,1.4426950249075529e-8,0.07703369906239108,0.039977019091393846,0.00174194975034353,0.0,0.0,0.03996340344510641,0.00174194975034353,0.0,0.01759576029319885,0.039991503251752485
13915,1.4426950409246855e-8,0.07701571453982677,0.039977013071013354,0.0017384241448389966,0.0,0.0,0.03996339380378437,0.0017384241448389966,0.0,0.017552244973212304,0.03999150080866505
13919,1.4426950249075529e-8,0.07699773483389198,0.03997700705080186,0.001734905674956011,0.0,0.0,0.039963384162715845,0.001734905674956011,0.0,0.017508734187714103,0.03999149836557766
13923,1.4426950249075529e-8,0.07697975994289602,0.0399770010307593,0.0017313943262524877,0.0,0.0,0.039963374521900734,0.0017313943262524877,0.0,0.01746522793623153,0.03999149592249032
13927,1.4426950249075529e-8,0.0769617898651489,0.039976995010885655,0.001727890084315572,0.0,0.0,0.03996336488133898,0.001727890084315572,0.0,0.01742172621829241,0.03999149347940303
13931,1.4426950409246852e-8,0.07694382459896174,0.03997698899118086,0.0017243929347615793,0.0,0.0,0.03996335524103051,0.0017243929347615793,0.0,0.0173782290334241,0.03999149103631579
13935,1.4426950409246855e-8,0.07692586414264636,0.0399769829716448,0.0017209028632359353,0.0,0.0,0.039963345600975225,0.0017209028632359353,0.0,0.01733473638115428,0.0399914885932286
13939,1.4426950249075529e-8,0.07690790849451543,0.03997697695227755,0.0017174198554131233,0.0,0.0,0.039963335961173095,0.0017174198554131233,0.0,0.01729124826101063,0.039991486150141455
13943,1.4426950409246852e-8,0.07688995765288256,0.03997697093307895,0.001713943896996616,0.0,0.0,0.039963326321624006,0.001713943896996616,0.0,0.017247764672520937,0.03999148370705437
13947,1.4426950249075529e-8,0.07687201161606244,0.03997696491404907,0.0017104749737188228,0.0,0.0,0.03996331668232792,0.0017104749737188228,0.0,0.017204285615212856,0.03999148126396732
13951,1.4426950409246852e-8,0.07685407038237033,0.03997695889518773,0.0017070130713410302,0.0,0.0,0.03996330704328474,0.0017070130713410302,0.0,0.017160811088614426,0.03999147882088033
13955,1.4426950249075527e-8,0.07683613395012247,0.03997695287649499,0.0017035581756533425,0.0,0.0,0.03996329740449442,0.0017035581756533425,0.0,0.01711734109225327,0.03999147637779339
13959,1.4426950249075527e-8,0.07681820231763611,0.03997694685797069,0.0017001102724746246,0.0,0.0,0.03996328776595685,0.0017001102724746246,0.0,0.017073875625657563,0.0399914739347065
13963,1.4426950249075527e-8,0.07680027548322939,0.03997694083961479,0.0016966693476524414,0.0,0.0,0.039963278127671975,0.0016966693476524414,0.0,0.01703041468835518,0.039991471491619655
13967,1.442695040924685e-8,0.07678235344522105,0.03997693482142743,0.001693235387063006,0.0,0.0,0.03996326848963974,0.001693235387063006,0.0,0.016986958279874044,0.03999146904853286
13971,1.4426950249075525e-8,0.07676443620193114,0.03997692880340835,0.0016898083766111126,0.0,0.0,0.03996325885186005,0.0016898083766111126,0.0,0.016943506399742382,0.03999146660544612
13975,1.4426950249075527e-8,0.07674652375168026,0.03997692278555765,0.0016863883022300854,0.0,0.0,0.03996324921433285,0.0016863883022300854,0.0,0.016900059047488415,0.03999146416235943
13979,1.442695040924685e-8,0.07672861609278994,0.039976916767875154,0.001682975149881718,0.0,0.0,0.03996323957705806,0.001682975149881718,0.0,0.01685661622264003,0.039991461719272786
13983,1.442695040924685e-8,0.07671071322358267,0.03997691075036088,0.0016795689055562166,0.0,0.0,0.039963229940035594,0.0016795689055562166,0.0,0.01681317792472563,0.039991459276186185
13987,1.4426950249075525e-8,0.07669281514238167,0.03997690473301478,0.001676169555272143,0.0,0.0,0.039963220303265407,0.001676169555272143,0.0,0.016769744153273414,0.039991456833099646
13991,1.4426950409246848e-8,0.07667492184751135,0.03997689871583682,0.0016727770850763547,0.0,0.0,0.0399632106667474,0.0016727770850763547,0.0,0.0167263149078118,0.03999145439001315
13995,1.4426950409246848e-8,0.0766570333372967,0.03997689269882685,0.001669391481043954,0.0,0.0,0.03996320103048151,0.001669391481043954,0.0,0.016682890187869105,0.0399914519469267
13999,1.4426950249075525e-8,0.07663914961006374,0.039976886681985,0.001666012729278222,0.0,0.0,0.03996319139446768,0.001666012729278222,0.0,0.016639469992973655,0.039991449503840315
14003,1.4426950409246848e-8,0.07662127066413923,0.03997688066531105,0.0016626408159105674,0.0,0.0,0.03996318175870583,0.0016626408159105674,0.0,0.01659605432265403,0.039991447060753964
14007,1.4426950409246848e-8,0.0766033964978509,0.03997687464880504,0.001659275727100468,0.0,0.0,0.03996317212319587,0.001659275727100468,0.0,0.016552643176438675,0.03999144461766767
14011,1.4426950409246848e-8,0.0765855271095274,0.03997686863246699,0.0016559174490354146,0.0,0.0,0.039963162487937756,0.0016559174490354146,0.0,0.016509236553856367,0.03999144217458142
14015,1.4426950249075524e-8,0.07656766249749825,0.039976862616296696,0.0016525659679308515,0.0,0.0,0.039963152852931394,0.0016525659679308515,0.0,0.016465834454435547,0.03999143973149523
14019,1.4426950409246848e-8,0.07654980266009373,0.039976856600294146,0.001649221270030127,0.0,0.0,0.03996314321817672,0.001649221270030127,0.0,0.016422436877704928,0.03999143728840908
14023,1.4426950249075525e-8,0.07653194759564483,0.03997685058445939,0.0016458833416044274,0.0,0.0,0.03996313358367367,0.0016458833416044274,0.0,0.016379043823193152,0.03999143484532299
14027,1.4426950249075524e-8,0.07651409730248401,0.03997684456879234,0.0016425521689527273,0.0,0.0,0.03996312394942217,0.0016425521689527273,0.0,0.016335655290429064,0.03999143240223694
14031,1.4426950409246847e-8,0.07649625177894402,0.03997683855329287,0.0016392277384017306,0.0,0.0,0.03996311431542213,0.0016392277384017306,0.0,0.016292271278941374,0.03999142995915094
14035,1.4426950409246848e-8,0.0764784110233586,0.039976832537961,0.0016359100363058157,0.0,0.0,0.039963104681673495,0.0016359100363058157,0.0,0.016248891788259147,0.039991427516065
14039,1.4426950249075522e-8,0.07646057503406262,0.03997682652279674,0.0016325990490469791,0.0,0.0,0.039963095048176196,0.0016325990490469791,0.0,0.01620551681791107,0.0399914250729791
14043,1.4426950249075522e-8,0.07644274380939156,0.03997682050779992,0.0016292947630347772,0.0,0.0,0.039963085414930155,0.0016292947630347772,0.0,0.01616214636742632,0.03999142262989325
14047,1.4426950249075522e-8,0.07642491734768189,0.03997681449297057,0.0016259971647062778,0.0,0.0,0.0399630757819353,0.0016259971647062778,0.0,0.016118780436333656,0.03999142018680745
14051,1.4426950249075522e-8,0.07640709564727088,0.039976808478308555,0.0016227062405259943,0.0,0.0,0.03996306614919156,0.0016227062405259943,0.0,0.016075419024162384,0.039991417743721704
14055,1.4426950249075522e-8,0.07638927870649663,0.039976802463813965,0.0016194219769858373,0.0,0.0,0.03996305651669887,0.0016194219769858373,0.0,0.016032062130441393,0.039991415300636005
14059,1.4426950249075522e-8,0.07637146652369824,0.039976796449486686,0.001616144360605056,0.0,0.0,0.03996304688445715,0.001616144360605056,0.0,0.015988709754700015,0.03999141285755036
14063,1.442695024907552e-8,0.07635365909721561,0.03997679043532662,0.0016128733779301849,0.0,0.0,0.039963037252466325,0.0016128733779301849,0.0,0.015945361896467402,0.03999141041446476
14067,1.4426950249075522e-8,0.07633585642538945,0.03997678442133376,0.0016096090155349868,0.0,0.0,0.03996302762072634,0.0016096090155349868,0.0,0.015902018555272714,0.039991407971379206
14071,1.4426950409246845e-8,0.07631805850656145,0.03997677840750807,0.0016063512600203974,0.0,0.0,0.039963017989237105,0.0016063512600203974,0.0,0.015858679730645385,0.03999140552829371
14075,1.4426950409246845e-8,0.07630026533907415,0.039976772393849516,0.0016031000980144755,0.0,0.0,0.03996300835799856,0.0016031000980144755,0.0,0.01581534542211487,0.03999140308520826
14079,1.4426950249075522e-8,0.0762824769212707,0.039976766380358034,0.0015998555161723395,0.0,0.0,0.03996299872701064,0.0015998555161723395,0.0,0.015772015629210313,0.03999140064212286
14083,1.4426950249075522e-8,0.07626469325149542,0.03997676036703357,0.0015966175011761189,0.0,0.0,0.039962989096273265,0.0015966175011761189,0.0,0.015728690351461204,0.03999139819903751
14087,1.4426950249075522e-8,0.07624691432809343,0.0399767543538761,0.001593386039734897,0.0,0.0,0.039962979465786364,0.001593386039734897,0.0,0.015685369588397148,0.03999139575595221
14091,1.4426950409246845e-8,0.07622914014941065,0.039976748340885535,0.0015901611185846582,0.0,0.0,0.03996296983554986,0.0015901611185846582,0.0,0.015642053339547646,0.03999139331286696
14095,1.442695024907552e-8,0.07621137071379365,0.03997674232806174,0.0015869427244882318,0.0,0.0,0.039962960205563676,0.0015869427244882318,0.0,0.015598741604442301,0.039991390869781755
14099,1.442695024907552e-8,0.07619360601959044,0.039976736315404965,0.0015837308442352373,0.0,0.0,0.039962950575827785,0.0015837308442352373,0.0,0.0155554343826108,0.039991388426696604
14103,1.4426950249075519e-8,0.07617584606514939,0.039976730302914876,0.0015805254646420349,0.0,0.0,0.03996294094634206,0.0015805254646420349,0.0,0.015512131673582851,0.0399913859836115
14107,1.442695024907552e-8,0.07615809084881985,0.0399767242905915,0.001577326572551664,0.0,0.0,0.03996293131710646,0.001577326572551664,0.0,0.015468833476888166,0.039991383540526455
14111,1.442695024907552e-8,0.07614034036895193,0.03997671827843482,0.0015741341548337947,0.0,0.0,0.03996292168812091,0.0015741341548337947,0.0,0.015425539792056608,0.03999138109744145
14115,1.4426950409246845e-8,0.0761225946238969,0.039976712266444864,0.001570948198384671,0.0,0.0,0.03996291205938535,0.001570948198384671,0.0,0.015382250618617931,0.0399913786543565
14119,1.4426950249075519e-8,0.07610485361200665,0.039976706254621394,0.0015677686901270594,0.0,0.0,0.03996290243089968,0.0015677686901270594,0.0,0.01533896595610198,0.0399913762112716
14123,1.4426950249075519e-8,0.07608711733163388,0.039976700242964534,0.0015645956170101916,0.0,0.0,0.03996289280266385,0.0015645956170101916,0.0,0.015295685804038683,0.03999137376818674
14127,1.4426950249075519e-8,0.07606938578113234,0.03997669423147414,0.001561428966009718,0.0,0.0,0.039962883174677784,0.001561428966009718,0.0,0.015252410161958219,0.03999137132510194
14131,1.4426950249075519e-8,0.07605165895885645,0.03997668822015021,0.0015582687241276455,0.0,0.0,0.03996287354694142,0.0015582687241276455,0.0,0.01520913902939045,0.03999136888201719
14135,1.4426950249075519e-8,0.07603393686316166,0.039976682208992684,0.0015551148783922886,0.0,0.0,0.03996286391945467,0.0015551148783922886,0.0,0.015165872405865578,0.03999136643893248
14139,1.4426950249075519e-8,0.0760162194924041,0.039976676198001534,0.001551967415858217,0.0,0.0,0.039962854292217485,0.001551967415858217,0.0,0.015122610290913663,0.03999136399584783
14143,1.4426950409246843e-8,0.07599850684494094,0.03997667018717671,0.0015488263236062005,0.0,0.0,0.039962844665229785,0.0015488263236062005,0.0,0.015079352684064995,0.03999136155276323
14147,1.4426950409246843e-8,0.07598079891912994,0.03997666417651809,0.0015456915887431567,0.0,0.0,0.039962835038491476,0.0015456915887431567,0.0,0.015036099584849815,0.03999135910967867
14151,1.4426950409246843e-8,0.0759630957133299,0.039976658166025754,0.0015425631984020969,0.0,0.0,0.03996282541200254,0.0015425631984020969,0.0,0.014992850992798212,0.03999135666659417
14155,1.4426950249075519e-8,0.07594539722590057,0.039976652155699545,0.0015394411397420785,0.0,0.0,0.039962815785762856,0.0015394411397420785,0.0,0.014949606907440715,0.03999135422350971
14159,1.4426950409246843e-8,0.07592770345520226,0.03997664614553946,0.0015363253999481439,0.0,0.0,0.039962806159772365,0.0015363253999481439,0.0,0.0149063673283077,0.0399913517804253
14163,1.4426950409246843e-8,0.07591001439959626,0.039976640135545465,0.0015332159662312737,0.0,0.0,0.03996279653403102,0.0015332159662312737,0.0,0.014863132254929412,0.03999134933734095
14167,1.4426950249075515e-8,0.0758923300574449,0.0399766341257175,0.001530112825828333,0.0,0.0,0.03996278690853873,0.001530112825828333,0.0,0.014819901686836423,0.039991346894256645
14171,1.4426950249075519e-8,0.07587465042711104,0.03997662811605553,0.0015270159660020185,0.0,0.0,0.03996277728329544,0.0015270159660020185,0.0,0.014776675623559466,0.03999134445117239
14175,1.4426950249075519e-8,0.07585697550695858,0.039976622106559515,0.0015239253740408063,0.0,0.0,0.03996276765830106,0.0015239253740408063,0.0,0.014733454064628804,0.03999134200808818
14179,1.4426950249075517e-8,0.07583930529535207,0.03997661609722936,0.001520841037258899,0.0,0.0,0.039962758033555534,0.001520841037258899,0.0,0.014690237009575235,0.039991339565004023
14183,1.4426950249075519e-8,0.07582163979065729,0.03997661008806505,0.0015177629429961783,0.0,0.0,0.03996274840905879,0.0015177629429961783,0.0,0.01464702445792938,0.03999133712191992
14187,1.4426950249075519e-8,0.07580397899124056,0.03997660407906652,0.001514691078618145,0.0,0.0,0.03996273878481075,0.001514691078618145,0.0,0.014603816409222125,0.03999133467883586
14191,1.4426950249075519e-8,0.07578632289546902,0.03997659807023375,0.0015116254315158733,0.0,0.0,0.03996272916081135,0.0015116254315158733,0.0,0.014560612862984023,0.03999133223575185
14195,1.4426950249075517e-8,0.0757686715017108,0.03997659206156668,0.0015085659891059563,0.0,0.0,0.03996271953706052,0.0015085659891059563,0.0,0.014517413818746005,0.039991329792667896
14199,1.4426950249075517e-8,0.07575102480833491,0.03997658605306528,0.0015055127388304563,0.0,0.0,0.03996270991355819,0.0015055127388304563,0.0,0.014474219276038957,0.03999132734958399
14203,1.4426950249075519e-8,0.07573338281371092,0.0399765800447295,0.0015024656681568496,0.0,0.0,0.0399627002903043,0.0015024656681568496,0.0,0.014431029234393789,0.039991324906500134
14207,1.4426950409246842e-8,0.07571574551620944,0.03997657403655923,0.0014994247645779826,0.0,0.0,0.039962690667298746,0.0014994247645779826,0.0,0.014387843693341406,0.03999132246341632
14211,1.4426950249075517e-8,0.07569811291420209,0.039976568028554545,0.0014963900156120108,0.0,0.0,0.0399626810445415,0.0014963900156120108,0.0,0.014344662652412788,0.039991320020332566
14215,1.4426950409246842e-8,0.07568048500606109,0.03997656202071528,0.0014933614088023539,0.0,0.0,0.03996267142203248,0.0014933614088023539,0.0,0.014301486111139173,0.03999131757724886
14219,1.4426950409246842e-8,0.07566286179015944,0.03997655601304143,0.0014903389317176428,0.0,0.0,0.039962661799771586,0.0014903389317176428,0.0,0.014258314069051582,0.0399913151341652
14223,1.4426950409246842e-8,0.07564524326487114,0.039976550005532976,0.001487322571951669,0.0,0.0,0.03996265217775879,0.001487322571951669,0.0,0.014215146525681144,0.03999131269108159
14227,1.4426950249075517e-8,0.07562762942857108,0.03997654399818987,0.0014843123171233337,0.0,0.0,0.039962642555994,0.0014843123171233337,0.0,0.014171983480559147,0.03999131024799803
14231,1.4426950409246842e-8,0.07561002027963479,0.03997653799101204,0.0014813081548765942,0.0,0.0,0.03996263293447715,0.0014813081548765942,0.0,0.014128824933216788,0.03999130780491452
14235,1.4426950249075515e-8,0.07559241581643886,0.03997653198399946,0.0014783100728804211,0.0,0.0,0.03996262331320818,0.0014783100728804211,0.0,0.014085670883185287,0.03999130536183106
14239,1.442695040924684e-8,0.07557481603736041,0.039976525977152025,0.0014753180588287377,0.0,0.0,0.039962613692186996,0.0014753180588287377,0.0,0.014042521329996194,0.03999130291874765
14243,1.4426950249075515e-8,0.07555722094077776,0.0399765199704698,0.0014723321004403752,0.0,0.0,0.03996260407141357,0.0014723321004403752,0.0,0.013999376273180864,0.039991300475664286
14247,1.4426950409246842e-8,0.07553963052506973,0.03997651396395261,0.0014693521854590216,0.0,0.0,0.03996259445088778,0.0014693521854590216,0.0,0.013956235712270715,0.039991298032580974
14251,1.4426950249075517e-8,0.07552204478861627,0.03997650795760049,0.0014663783016531707,0.0,0.0,0.03996258483060959,0.0014663783016531707,0.0,0.013913099646797388,0.03999129558949772
14255,1.4426950249075517e-8,0.07550446372979801,0.03997650195141338,0.0014634104368160725,0.0,0.0,0.03996257521057893,0.0014634104368160725,0.0,0.013869968076292195,0.0399912931464145
14259,1.4426950249075515e-8,0.07548688734699634,0.03997649594539124,0.0014604485787656808,0.0,0.0,0.039962565590795716,0.0014604485787656808,0.0,0.013826841000286949,0.03999129070333134
14263,1.4426950249075515e-8,0.07546931563859373,0.039976489939534024,0.0014574927153446098,0.0,0.0,0.039962555971259896,0.0014574927153446098,0.0,0.01378371841831325,0.03999128826024823
14267,1.4426950249075517e-8,0.07545174860297306,0.039976483933841615,0.0014545428344200752,0.0,0.0,0.03996254635197138,0.0014545428344200752,0.0,0.013740600329902763,0.03999128581716517
14271,1.4426950249075515e-8,0.0754341862385185,0.0399764779283141,0.00145159892388385,0.0,0.0,0.039962536732930126,0.00145159892388385,0.0,0.01369748673458726,0.03999128337408216
14275,1.442695040924684e-8,0.07541662854361476,0.039976471922951305,0.001448660971652214,0.0,0.0,0.03996252711413604,0.001448660971652214,0.0,0.013654377631898496,0.0399912809309992
14279,1.4426950249075515e-8,0.07539907551664758,0.03997646591775324,0.0014457289656659032,0.0,0.0,0.03996251749558905,0.0014457289656659032,0.0,0.013611273021368265,0.03999127848791628
14283,1.4426950409246838e-8,0.07538152715600324,0.03997645991271987,0.00144280289389006,0.0,0.0,0.03996250787728912,0.00144280289389006,0.0,0.013568172902528675,0.039991276044833414
14287,1.4426950249075515e-8,0.07536398346006931,0.03997645390785115,0.0014398827443141882,0.0,0.0,0.039962498259236146,0.0014398827443141882,0.0,0.01352507727491159,0.03999127360175061
14291,1.4426950249075515e-8,0.0753464444272336,0.03997644790314702,0.0014369685049520967,0.0,0.0,0.03996248864143008,0.0014369685049520967,0.0,0.013481986138048874,0.039991271158667845
14295,1.4426950249075515e-8,0.07532891005588518,0.03997644189860745,0.0014340601638418544,0.0,0.0,0.03996247902387084,0.0014340601638418544,0.0,0.013438899491472788,0.03999126871558513
14299,1.4426950249075515e-8,0.07531138034441386,0.03997643589423236,0.0014311577090457411,0.0,0.0,0.03996246940655837,0.0014311577090457411,0.0,0.013395817334715265,0.03999126627250246
14303,1.4426950249075515e-8,0.07529385529121022,0.03997642989002171,0.0014282611286501976,0.0,0.0,0.03996245978949259,0.0014282611286501976,0.0,0.013352739667308456,0.039991263829419844
14307,1.4426950249075515e-8,0.07527633489466566,0.03997642388597545,0.0014253704107657769,0.0,0.0,0.03996245017267343,0.0014253704107657769,0.0,0.013309666488784667,0.03999126138633728
14311,1.4426950249075515e-8,0.07525881915317242,0.039976417882093565,0.0014224855435270945,0.0,0.0,0.03996244055610082,0.0014224855435270945,0.0,0.013266597798676005,0.03999125894325477
14315,1.4426950249075515e-8,0.07524130806512354,0.03997641187837599,0.0014196065150927843,0.0,0.0,0.03996243093977471,0.0014196065150927843,0.0,0.013223533596514802,0.0399912565001723
14319,1.442695040924684e-8,0.075223801628913,0.03997640587482271,0.0014167333136454433,0.0,0.0,0.03996242132369501,0.0014167333136454433,0.0,0.013180473881833387,0.03999125405708989
14323,1.442695040924684e-8,0.0752062998429354,0.03997639987143365,0.0014138659273915865,0.0,0.0,0.03996241170786166,0.0014138659273915865,0.0,0.013137418654164157,0.039991251614007524
14327,1.442695040924684e-8,0.07518880270558628,0.03997639386820871,0.001411004344561599,0.0,0.0,0.039962402092274585,0.001411004344561599,0.0,0.013094367913039395,0.039991249170925204
14331,1.4426950249075515e-8,0.07517131021526216,0.039976387865147976,0.0014081485534096867,0.0,0.0,0.039962392476933735,0.0014081485534096867,0.0,0.013051321657991877,0.03999124672784294
14335,1.4426950409246838e-8,0.07515382237036007,0.03997638186225127,0.0014052985422138282,0.0,0.0,0.03996238286183902,0.0014052985422138282,0.0,0.01300827988855402,0.039991244284760724
14339,1.4426950249075515e-8,0.075136339169278,0.03997637585951861,0.0014024542992757258,0.0,0.0,0.039962373246990375,0.0014024542992757258,0.0,0.012965242604258265,0.03999124184167856
14343,1.4426950409246838e-8,0.0751188606104149,0.03997636985694996,0.0013996158129207616,0.0,0.0,0.03996236363238774,0.0013996158129207616,0.0,0.012922209804637453,0.03999123939859644
14347,1.4426950409246838e-8,0.07510138669217026,0.03997636385454526,0.0013967830714979438,0.0,0.0,0.03996235401803104,0.0013967830714979438,0.0,0.012879181489224002,0.039991236955514375
14351,1.4426950409246838e-8,0.0750839174129445,0.03997635785230447,0.0013939560633798617,0.0,0.0,0.03996234440392022,0.0013939560633798617,0.0,0.012836157657550928,0.039991234512432354
14355,1.4426950249075515e-8,0.0750664527711391,0.03997635185022755,0.0013911347769626384,0.0,0.0,0.03996233479005519,0.0013911347769626384,0.0,0.012793138309150742,0.03999123206935039
14359,1.4426950249075515e-8,0.07504899276515602,0.039976345848314374,0.0013883192006658824,0.0,0.0,0.03996232517643589,0.0013883192006658824,0.0,0.012750123443556482,0.03999122962626847
14363,1.4426950249075514e-8,0.0750315373933982,0.03997633984656505,0.001385509322932639,0.0,0.0,0.03996231556306226,0.001385509322932639,0.0,0.0127071130603009,0.0399912271831866
14367,1.4426950249075514e-8,0.07501408665426924,0.03997633384497934,0.0013827051322293478,0.0,0.0,0.03996230594993421,0.0013827051322293478,0.0,0.012664107158916993,0.03999122474010478
14371,1.4426950249075515e-8,0.07499664054617387,0.03997632784355739,0.0013799066170457881,0.0,0.0,0.0399622963370517,0.0013799066170457881,0.0,0.012621105738937688,0.03999122229702302
14375,1.4426950249075515e-8,0.07497919906751732,0.03997632184229904,0.0013771137658950363,0.0,0.0,0.03996228672441465,0.0013771137658950363,0.0,0.01257810879989596,0.039991219853941294
14379,1.4426950249075514e-8,0.07496176221670574,0.039976315841204285,0.0013743265673134177,0.0,0.0,0.039962277112022986,0.0013743265673134177,0.0,0.012535116341324981,0.03999121741085963
14383,1.4426950249075515e-8,0.07494432999214615,0.039976309840273075,0.0013715450098604595,0.0,0.0,0.03996226749987664,0.0013715450098604595,0.0,0.012492128362757815,0.039991214967778
14387,1.4426950249075515e-8,0.07492690239224635,0.0399763038395053,0.0013687690821188438,0.0,0.0,0.03996225788797555,0.0013687690821188438,0.0,0.01244914486372759,0.03999121252469644
14391,1.4426950409246838e-8,0.07490947941541493,0.03997629783890105,0.001365998772694359,0.0,0.0,0.03996224827631965,0.001365998772694359,0.0,0.012406165843767436,0.039991210081614915
14395,1.4426950409246838e-8,0.07489206106006123,0.03997629183846014,0.001363234070215859,0.0,0.0,0.03996223866490886,0.001363234070215859,0.0,0.012363191302410769,0.03999120763853345
14399,1.4426950249075514e-8,0.07487464732459558,0.0399762858381826,0.0013604749633352085,0.0,0.0,0.039962229053743116,0.0013604749633352085,0.0,0.012320221239190831,0.039991205195452025
14403,1.4426950249075515e-8,0.07485723820742893,0.03997627983806837,0.0013577214407272408,0.0,0.0,0.03996221944282236,0.0013577214407272408,0.0,0.012277255653640972,0.039991202752370655
14407,1.4426950249075514e-8,0.07483983370697318,0.039976273838117415,0.0013549734910897114,0.0,0.0,0.03996220983214652,0.0013549734910897114,0.0,0.012234294545294788,0.039991200309289335
14411,1.4426950409246838e-8,0.07482243382164092,0.03997626783832969,0.0013522311031432504,0.0,0.0,0.039962200221715524,0.0013522311031432504,0.0,0.01219133791368543,0.03999119786620806
14415,1.4426950249075514e-8,0.07480503854984569,0.039976261838705146,0.001349494265631317,0.0,0.0,0.03996219061152931,0.001349494265631317,0.0,0.01214838575834647,0.03999119542312684
14419,1.4426950249075514e-8,0.07478764789000168,0.039976255839243684,0.0013467629673201518,0.0,0.0,0.03996218100158779,0.0013467629673201518,0.0,0.012105438078811615,0.039991192980045664
14423,1.4426950409246838e-8,0.07477026184052403,0.03997624983994537,0.001344037196998735,0.0,0.0,0.03996217139189093,0.001344037196998735,0.0,0.012062494874614305,0.039991190536964545
14427,1.4426950409246838e-8,0.07475288039982854,0.03997624384081005,0.0013413169434787343,0.0,0.0,0.03996216178243863,0.0013413169434787343,0.0,0.012019556145288357,0.039991188093883474
14431,1.4426950409246838e-8,0.07473550356633187,0.039976237841837715,0.0013386021955944627,0.0,0.0,0.03996215217323084,0.0013386021955944627,0.0,0.011976621890367346,0.03999118565080245
14435,1.4426950249075514e-8,0.07471813133845166,0.039976231843028356,0.001335892942202832,0.0,0.0,0.039962142564267486,0.001335892942202832,0.0,0.01193369210938513,0.03999118320772148
14439,1.4426950249075512e-8,0.07470076371460616,0.039976225844381895,0.0013331891721833071,0.0,0.0,0.039962132955548506,0.0013331891721833071,0.0,0.011890766801875442,0.03999118076464055
14443,1.4426950409246838e-8,0.0746834006932145,0.0399762198458983,0.0013304908744378602,0.0,0.0,0.03996212334707384,0.0013304908744378602,0.0,0.011847845967372117,0.039991178321559684
14447,1.4426950409246838e-8,0.07466604227269638,0.03997621384757747,0.001327798037890924,0.0,0.0,0.03996211373884338,0.001327798037890924,0.0,0.01180492960540902,0.03999117587847886
14451,1.4426950249075514e-8,0.07464868845147252,0.039976207849419486,0.0013251106514893508,0.0,0.0,0.039962104130857115,0.0013251106514893508,0.0,0.011762017715520079,0.039991173435398084
14455,1.4426950249075514e-8,0.07463133922796464,0.039976201851424156,0.0013224287042023608,0.0,0.0,0.03996209452311494,0.0013224287042023608,0.0,0.011719110297239288,0.03999117099231736
14459,1.4426950249075514e-8,0.07461399460059502,0.03997619585359156,0.0013197521850215007,0.0,0.0,0.0399620849156168,0.0013197521850215007,0.0,0.011676207350100864,0.039991168549236684
14463,1.4426950249075514e-8,0.0745966545677867,0.03997618985592153,0.001317081082960598,0.0,0.0,0.03996207530836262,0.001317081082960598,0.0,0.011633308873638604,0.03999116610615606
14467,1.4426950249075512e-8,0.07457931912796353,0.03997618385841413,0.001314415387055715,0.0,0.0,0.03996206570135234,0.001314415387055715,0.0,0.011590414867386878,0.03999116366307549
14471,1.4426950409246838e-8,0.07456198827955024,0.03997617786106929,0.0013117550863651036,0.0,0.0,0.0399620560945859,0.0013117550863651036,0.0,0.01154752533087986,0.039991161219994964
14475,1.4426950249075512e-8,0.07454466202097236,0.03997617186388694,0.001309100169969165,0.0,0.0,0.03996204648806321,0.001309100169969165,0.0,0.011504640263651545,0.03999115877691448
14479,1.4426950409246838e-8,0.07452734035065614,0.039976165866867,0.0013064506269703966,0.0,0.0,0.039962036881784214,0.0013064506269703966,0.0,0.011461759665236349,0.03999115633383406
14483,1.4426950249075512e-8,0.07451002326702882,0.03997615987000954,0.0013038064464933538,0.0,0.0,0.039962027275748865,0.0013038064464933538,0.0,0.011418883535168733,0.03999115389075368
14487,1.4426950249075512e-8,0.07449271076851818,0.039976153873314386,0.0013011676176846027,0.0,0.0,0.039962017669957065,0.0013011676176846027,0.0,0.011376011872982917,0.03999115144767336
14491,1.4426950409246838e-8,0.07447540285355295,0.03997614787678156,0.0012985341297126766,0.0,0.0,0.039962008064408756,0.0012985341297126766,0.0,0.011333144678213313,0.03999114900459308
14495,1.4426950409246838e-8,0.0744580995205626,0.039976141880411015,0.0012959059717680306,0.0,0.0,0.039961998459103885,0.0012959059717680306,0.0,0.011290281950394521,0.039991146561512855
14499,1.4426950409246838e-8,0.07444080076797745,0.03997613588420272,0.0012932831330629967,0.0,0.0,0.03996198885404237,0.0012932831330629967,0.0,0.011247423689060954,0.03999114411843267
14503,1.4426950409246838e-8,0.07442350659422857,0.0399761298881566,0.001290665602831744,0.0,0.0,0.03996197924922414,0.001290665602831744,0.0,0.01120456989374743,0.03999114167535255
14507,1.4426950409246838e-8,0.07440621699774783,0.03997612389227265,0.0012880533703302278,0.0,0.0,0.039961969644649147,0.0012880533703302278,0.0,0.011161720563988254,0.03999113923227247
14511,1.4426950249075514e-8,0.07438893197696786,0.03997611789655073,0.0012854464248361495,0.0,0.0,0.039961960040317296,0.0012854464248361495,0.0,0.011118875699318131,0.039991136789192444
14515,1.4426950249075512e-8,0.07437165153032224,0.03997611190099086,0.0012828447556489117,0.0,0.0,0.03996195043622855,0.0012828447556489117,0.0,0.011076035299272147,0.03999113434611246
14519,1.4426950249075512e-8,0.07435437565624517,0.03997610590559308,0.001280248352089575,0.0,0.0,0.03996194083238283,0.001280248352089575,0.0,0.011033199363384694,0.03999113190303254
14523,1.4426950249075512e-8,0.07433710435317162,0.03997609991035719,0.0012776572035008132,0.0,0.0,0.039961931228780063,0.0012776572035008132,0.0,0.01099036789119059,0.03999112945995266
14527,1.4426950249075514e-8,0.07431983761953753,0.03997609391528324,0.0012750712992468684,0.0,0.0,0.03996192162542019,0.0012750712992468684,0.0,0.010947540882224849,0.039991127016872824
14531,1.4426950249075512e-8,0.0743025754537794,0.039976087920371106,0.0012724906287135131,0.0,0.0,0.03996191202230313,0.0012724906287135131,0.0,0.010904718336022311,0.03999112457379305
14535,1.4426950249075512e-8,0.0742853178543347,0.03997608192562087,0.0012699151813079983,0.0,0.0,0.03996190241942883,0.0012699151813079983,0.0,0.010861900252118018,0.03999112213071332
14539,1.4426950249075512e-8,0.07426806481964174,0.039976075931032425,0.0012673449464590152,0.0,0.0,0.03996189281679724,0.0012673449464590152,0.0,0.010819086630046871,0.03999111968763364
14543,1.4426950249075512e-8,0.07425081634813933,0.039976069936605664,0.0012647799136166515,0.0,0.0,0.03996188321440826,0.0012647799136166515,0.0,0.010776277469343908,0.03999111724455401
14547,1.4426950249075512e-8,0.07423357243826736,0.0399760639423406,0.0012622200722523466,0.0,0.0,0.03996187361226183,0.0012622200722523466,0.0,0.010733472769544328,0.03999111480147443
14551,1.4426950249075512e-8,0.07421633308846644,0.039976057948237206,0.001259665411858848,0.0,0.0,0.039961864010357895,0.001259665411858848,0.0,0.010690672530183276,0.0399911123583949
14555,1.4426950249075514e-8,0.07419909829717783,0.03997605195429542,0.001257115921950173,0.0,0.0,0.03996185440869639,0.001257115921950173,0.0,0.010647876750795926,0.039991109915315425
14559,1.4426950249075512e-8,0.07418186806284371,0.039976045960515204,0.001254571592061558,0.0,0.0,0.03996184480727724,0.001254571592061558,0.0,0.010605085430917515,0.03999110747223599
14563,1.4426950249075512e-8,0.07416464238390705,0.03997603996689651,0.0012520324117494216,0.0,0.0,0.03996183520610038,0.0012520324117494216,0.0,0.010562298570083284,0.03999110502915661
14567,1.4426950249075512e-8,0.07414742125881144,0.0399760339734393,0.0012494983705913184,0.0,0.0,0.03996182560516574,0.0012494983705913184,0.0,0.010519516167828692,0.03999110258607728
14571,1.4426950249075512e-8,0.07413020468600151,0.039976027980143505,0.0012469694581858982,0.0,0.0,0.039961816004473266,0.0012469694581858982,0.0,0.010476738223689042,0.039991100142998
14575,1.4426950249075512e-8,0.07411299266392239,0.039976021987009024,0.0012444456641528623,0.0,0.0,0.03996180640402287,0.0012444456641528623,0.0,0.01043396473719993,0.039991097699918765
14579,1.4426950249075512e-8,0.07409578519102035,0.03997601599403599,0.0012419269781329203,0.0,0.0,0.039961796803814516,0.0012419269781329203,0.0,0.010391195707896728,0.03999109525683958
14583,1.4426950249075512e-8,0.07407858226574207,0.0399760100012242,0.0012394133897877509,0.0,0.0,0.03996178720384811,0.0012394133897877509,0.0,0.01034843113531505,0.03999109281376045
14587,1.4426950249075512e-8,0.07406138388653531,0.039976004008573665,0.0012369048887999547,0.0,0.0,0.0399617776041236,0.0012369048887999547,0.0,0.010305671018990381,0.03999109037068136
14591,1.4426950409246838e-8,0.07404419005184834,0.03997599801608434,0.0012344014648730146,0.0,0.0,0.039961768004640914,0.0012344014648730146,0.0,0.010262915358458469,0.03999108792760233
14595,1.4426950409246837e-8,0.07402700076013051,0.03997599202375617,0.001231903107731253,0.0,0.0,0.03996175840539999,0.001231903107731253,0.0,0.01022016415325495,0.03999108548452335
14599,1.4426950409246837e-8,0.07400981600983174,0.03997598603158912,0.0012294098071197904,0.0,0.0,0.03996174880640076,0.0012294098071197904,0.0,0.010177417402915667,0.039991083041444414
14603,1.4426950409246837e-8,0.07399263579940257,0.039975980039583116,0.0012269215528045014,0.0,0.0,0.03996173920764315,0.0012269215528045014,0.0,0.010134675106976253,0.03999108059836553
14607,1.4426950249075512e-8,0.07397546012729478,0.03997597404773815,0.0012244383345719736,0.0,0.0,0.039961729609127104,0.0012244383345719736,0.0,0.010091937264972418,0.0399910781552867
14611,1.4426950249075512e-8,0.0739582889919606,0.03997596805605425,0.0012219601422294693,0.0,0.0,0.03996172001085256,0.0012219601422294693,0.0,0.010049203876440326,0.03999107571220792
14615,1.4426950249075512e-8,0.07394112239185313,0.03997596206453124,0.0012194869656048765,0.0,0.0,0.03996171041281944,0.0012194869656048765,0.0,0.010006474940915732,0.03999107326912918
14619,1.4426950409246837e-8,0.07392396032542617,0.03997595607316906,0.0012170187945466726,0.0,0.0,0.03996170081502768,0.0012170187945466726,0.0,0.009963750457934784,0.039991070826050495
14623,1.4426950409246837e-8,0.0739068027911345,0.03997595008196782,0.001214555618923881,0.0,0.0,0.039961691217477224,0.001214555618923881,0.0,0.00992103042703334,0.03999106838297186
14627,1.4426950249075512e-8,0.07388964978743337,0.03997594409092739,0.001212097428626029,0.0,0.0,0.039961681620168,0.001212097428626029,0.0,0.009878314847747616,0.039991065939893274
14631,1.4426950409246837e-8,0.07387250131277905,0.039975938100047674,0.0012096442135631068,0.0,0.0,0.03996167202309993,0.0012096442135631068,0.0,0.009835603719613516,0.039991063496814735
14635,1.4426950249075514e-8,0.0738553573656285,0.039975932109328746,0.0012071959636655283,0.0,0.0,0.03996166242627297,0.0012071959636655283,0.0,0.009792897042167436,0.03999106105373625
14639,1.4426950409246837e-8,0.07383821794443948,0.039975926118770454,0.0012047526688840858,0.0,0.0,0.03996165282968704,0.0012047526688840858,0.0,0.00975019481494539,0.03999105861065781
14643,1.4426950249075512e-8,0.07382108304767052,0.03997592012837284,0.0012023143191899103,0.0,0.0,0.03996164323334208,0.0012023143191899103,0.0,0.009707497037483814,0.039991056167579433
14647,1.4426950409246837e-8,0.0738039526737808,0.03997591413813574,0.0011998809045744318,0.0,0.0,0.039961633637238016,0.0011998809045744318,0.0,0.009664803709319015,0.0399910537245011
14651,1.4426950249075512e-8,0.0737868268212305,0.039975908148059236,0.0011974524150493362,0.0,0.0,0.039961624041374794,0.0011974524150493362,0.0,0.009622114829987205,0.0399910512814228
14655,1.4426950409246835e-8,0.07376970548848039,0.039975902158143214,0.0011950288406465256,0.0,0.0,0.03996161444575233,0.0011950288406465256,0.0,0.009579430399024891,0.03999104883834457
14659,1.4426950409246837e-8,0.07375258867399212,0.03997589616838766,0.0011926101714180761,0.0,0.0,0.039961604850370584,0.0011926101714180761,0.0,0.00953675041596862,0.039991046395266384
14663,1.4426950249075512e-8,0.07373547637622799,0.0399758901787925,0.0011901963974362004,0.0,0.0,0.03996159525522947,0.0011901963974362004,0.0,0.009494074880354853,0.03999104395218824
14667,1.4426950249075512e-8,0.07371836859365125,0.03997588418935778,0.0011877875087932016,0.0,0.0,0.03996158566032894,0.0011877875087932016,0.0,0.009451403791719937,0.039991041509110155
14671,1.4426950249075512e-8,0.07370126532472578,0.039975878200083345,0.0011853834956014368,0.0,0.0,0.0399615760656689,0.0011853834956014368,0.0,0.009408737149600822,0.039991039066032116
14675,1.4426950249075512e-8,0.07368416656791621,0.03997587221096919,0.0011829843479932746,0.0,0.0,0.039961566471249314,0.0011829843479932746,0.0,0.009366074953533875,0.03999103662295413
14679,1.4426950249075512e-8,0.07366707232168794,0.03997586622201529,0.0011805900561210553,0.0,0.0,0.039961556877070106,0.0011805900561210553,0.0,0.009323417203055984,0.03999103417987619
14683,1.4426950249075512e-8,0.07364998258450743,0.03997586023322152,0.0011782006101570502,0.0,0.0,0.0399615472831312,0.0011782006101570502,0.0,0.009280763897703936,0.039991031736798306
14687,1.4426950249075512e-8,0.07363289735484138,0.039975854244587994,0.0011758160002934208,0.0,0.0,0.03996153768943255,0.0011758160002934208,0.0,0.009238115037014261,0.03999102929372046
14691,1.4426950409246835e-8,0.07361581663115771,0.039975848256114575,0.0011734362167421814,0.0,0.0,0.039961528095974086,0.0011734362167421814,0.0,0.009195470620523994,0.03999102685064267
14695,1.4426950409246837e-8,0.07359874041192492,0.039975842267801175,0.0011710612497351544,0.0,0.0,0.03996151850275572,0.0011710612497351544,0.0,0.00915283064777006,0.03999102440756493
14699,1.4426950409246835e-8,0.07358166869561232,0.0399758362796478,0.0011686910895239325,0.0,0.0,0.03996150890977741,0.0011686910895239325,0.0,0.00911019511828932,0.03999102196448725
14703,1.4426950249075512e-8,0.07356460148068991,0.03997583029165442,0.0011663257263798395,0.0,0.0,0.03996149931703909,0.0011663257263798395,0.0,0.009067564031618814,0.039991019521409606
14707,1.4426950409246835e-8,0.0735475387656285,0.039975824303820975,0.0011639651505938888,0.0,0.0,0.03996148972454069,0.0011639651505938888,0.0,0.009024937387295618,0.03999101707833201
14711,1.4426950249075512e-8,0.07353048054889968,0.03997581831614746,0.0011616093524767436,0.0,0.0,0.039961480132282144,0.0011616093524767436,0.0,0.008982315184856638,0.03999101463525447
14715,1.4426950249075512e-8,0.07351342682897591,0.03997581232863375,0.001159258322358681,0.0,0.0,0.03996147054026338,0.001159258322358681,0.0,0.008939697423839155,0.03999101219217698
14719,1.4426950249075512e-8,0.07349637760433005,0.03997580634127981,0.0011569120505895453,0.0,0.0,0.03996146094848434,0.0011569120505895453,0.0,0.008897084103780295,0.03999100974909954
14723,1.4426950249075512e-8,0.07347933287343619,0.03997580035408572,0.0011545705275387138,0.0,0.0,0.03996145135694496,0.0011545705275387138,0.0,0.008854475224217295,0.03999100730602215
14727,1.4426950409246835e-8,0.0734622926347688,0.03997579436705129,0.0011522337435950554,0.0,0.0,0.03996144176564518,0.0011522337435950554,0.0,0.008811870784687547,0.0399910048629448
14731,1.442695024907551e-8,0.07344525688680345,0.039975788380176576,0.0011499016891668914,0.0,0.0,0.03996143217458493,0.0011499016891668914,0.0,0.0087692707847284,0.039991002419867513
14735,1.4426950409246835e-8,0.07342822562801615,0.039975782393461425,0.001147574354681956,0.0,0.0,0.03996142258376413,0.001147574354681956,0.0,0.008726675223877,0.03999099997679027
14739,1.4426950249075512e-8,0.07341119885688394,0.03997577640690591,0.0011452517305873564,0.0,0.0,0.03996141299318274,0.0011452517305873564,0.0,0.008684084101671008,0.03999099753371308
14743,1.4426950409246835e-8,0.07339417657188432,0.039975770420509954,0.0011429338073495367,0.0,0.0,0.039961403402840684,0.0011429338073495367,0.0,0.00864149741764777,0.03999099509063594
14747,1.442695024907551e-8,0.07337715877149582,0.039975764434273434,0.0011406205754542344,0.0,0.0,0.03996139381273789,0.0011406205754542344,0.0,0.008598915171344724,0.03999099264755884
14751,1.4426950409246835e-8,0.07336014545419765,0.03997575844819646,0.001138312025406443,0.0,0.0,0.039961384222874305,0.001138312025406443,0.0,0.008556337362299594,0.039990990204481804
14755,1.4426950409246837e-8,0.07334313661846967,0.03997575246227883,0.0011360081477303746,0.0,0.0,0.03996137463324985,0.0011360081477303746,0.0,0.008513763990049971,0.039990987761404806
14759,1.4426950409246835e-8,0.07332613226279261,0.0399757464765206,0.0011337089329694187,0.0,0.0,0.03996136504386448,0.0011337089329694187,0.0,0.008471195054133518,0.039990985318327864
14763,1.4426950249075512e-8,0.07330913238564798,0.039975740490921695,0.0011314143716861054,0.0,0.0,0.039961355454718114,0.0011314143716861054,0.0,0.00842863055408789,0.03999098287525097
14767,1.4426950409246835e-8,0.07329213698551804,0.039975734505482086,0.001129124454462064,0.0,0.0,0.0399613458658107,0.001129124454462064,0.0,0.008386070489450993,0.039990980432174125
14771,1.4426950249075512e-8,0.07327514606088564,0.03997572852020173,0.001126839171897989,0.0,0.0,0.03996133627714216,0.001126839171897989,0.0,0.008343514859760481,0.039990977989097336
14775,1.4426950409246837e-8,0.07325815961023449,0.03997572253508058,0.001124558514613596,0.0,0.0,0.03996132668871245,0.001124558514613596,0.0,0.008300963664554262,0.03999097554602059
14779,1.4426950409246837e-8,0.07324117763204918,0.039975716550118535,0.0011222824732475866,0.0,0.0,0.03996131710052146,0.0011222824732475866,0.0,0.008258416903370258,0.03999097310294389
14783,1.4426950409246835e-8,0.073224200124815,0.03997571056531571,0.001120011038457609,0.0,0.0,0.03996130751256919,0.001120011038457609,0.0,0.008215874575746417,0.039990970659867245
14787,1.4426950409246835e-8,0.0732072270870177,0.03997570458067183,0.0011177442009202199,0.0,0.0,0.03996129792485552,0.0011177442009202199,0.0,0.008173336681220823,0.03999096821679065
14791,1.4426950409246835e-8,0.07319025851714414,0.03997569859618702,0.001115481951330846,0.0,0.0,0.03996128833738041,0.001115481951330846,0.0,0.008130803219331217,0.0399909657737141
14795,1.4426950249075512e-8,0.07317329441368192,0.03997569261186125,0.001113224280403745,0.0,0.0,0.039961278750143804,0.001113224280403745,0.0,0.008088274189616173,0.039990963330637605
14799,1.4426950409246837e-8,0.07315633477511915,0.039975686627694344,0.0011109711788719714,0.0,0.0,0.039961269163145616,0.0011109711788719714,0.0,0.008045749591613416,0.03999096088756116
14803,1.4426950249075512e-8,0.07313937959994483,0.03997568064368639,0.0011087226374873324,0.0,0.0,0.0399612595763858,0.0011087226374873324,0.0,0.00800322942486149,0.03999095844448477
14807,1.4426950409246835e-8,0.07312242888664877,0.0399756746598373,0.0011064786470203541,0.0,0.0,0.039961249989864285,0.0011064786470203541,0.0,0.007960713688898346,0.03999095600140842
14811,1.4426950249075512e-8,0.07310548263372128,0.039975668676146964,0.0011042391982602423,0.0,0.0,0.039961240403581,0.0011042391982602423,0.0,0.007918202383262397,0.039990953558332126
14815,1.4426950249075512e-8,0.07308854083965392,0.039975662692615405,0.0011020042820148455,0.0,0.0,0.03996123081753588,0.0011020042820148455,0.0,0.007875695507492054,0.03999095111525588
14819,1.4426950249075512e-8,0.07307160350293852,0.039975656709242656,0.0010997738891106148,0.0,0.0,0.03996122123172888,0.0010997738891106148,0.0,0.007833193061125576,0.03999094867217968
14823,1.4426950249075512e-8,0.07305467062206772,0.03997565072602853,0.0010975480103925714,0.0,0.0,0.03996121164615992,0.0010975480103925714,0.0,0.0077906950437015565,0.03999094622910353
14827,1.4426950409246835e-8,0.07303774219553509,0.03997564474297305,0.001095326636724263,0.0,0.0,0.039961202060828926,0.001095326636724263,0.0,0.007748201454758274,0.03999094378602743
14831,1.4426950409246835e-8,0.07302081822183494,0.03997563876007618,0.0010931097589877293,0.0,0.0,0.03996119247573586,0.0010931097589877293,0.0,0.007705712293834455,0.03999094134295138
14835,1.4426950409246837e-8,0.07300389869946208,0.039975632777337816,0.0010908973680834645,0.0,0.0,0.03996118289088064,0.0010908973680834645,0.0,0.007663227560468511,0.03999093889987538
14839,1.4426950249075512e-8,0.0729869836269125,0.03997562679475804,0.0010886894549303797,0.0,0.0,0.0399611733062632,0.0010886894549303797,0.0,0.007620747254199189,0.039990936456799436
14843,1.4426950249075512e-8,0.07297007300268238,0.039975620812336674,0.0010864860104657658,0.0,0.0,0.039961163721883484,0.0010864860104657658,0.0,0.007578271374565104,0.039990934013723535
14847,1.4426950409246835e-8,0.0729531668252691,0.03997561483007381,0.0010842870256452548,0.0,0.0,0.03996115413774144,0.0010842870256452548,0.0,0.007535799921105158,0.03999093157064768
14851,1.4426950409246835e-8,0.07293626509317064,0.039975608847969274,0.001082092491442787,0.0,0.0,0.03996114455383698,0.001082092491442787,0.0,0.00749333289335794,0.039990929127571885
14855,1.4426950249075512e-8,0.07291936780488556,0.03997560286602309,0.0010799023988505682,0.0,0.0,0.039961134970170044,0.0010799023988505682,0.0,0.007450870290862288,0.039990926684496136
14859,1.4426950249075512e-8,0.07290247495891347,0.039975596884235215,0.001077716738879036,0.0,0.0,0.039961125386740584,0.001077716738879036,0.0,0.007408412113157015,0.039990924241420436
14863,1.4426950249075512e-8,0.0728855865537544,0.03997559090260557,0.0010755355025568226,0.0,0.0,0.03996111580354852,0.0010755355025568226,0.0,0.007365958359781155,0.039990921798344785
14867,1.4426950249075512e-8,0.07286870258790944,0.03997558492113416,0.001073358680930718,0.0,0.0,0.03996110622059379,0.001073358680930718,0.0,0.00732350903027359,0.03999091935526919
14871,1.4426950249075512e-8,0.07285182305988014,0.039975578939820886,0.0010711862650656324,0.0,0.0,0.03996109663787634,0.0010711862650656324,0.0,0.007281064124173442,0.039990916912193634
14875,1.4426950249075512e-8,0.07283494796816903,0.03997557295866582,0.0010690182460445596,0.0,0.0,0.03996108705539611,0.0010690182460445596,0.0,0.007238623641019681,0.039990914469118136
14879,1.4426950249075512e-8,0.07281807731127908,0.03997556697766879,0.0010668546149685439,0.0,0.0,0.03996107747315301,0.0010668546149685439,0.0,0.007196187580351521,0.03999091202604268
14883,1.4426950249075512e-8,0.07280121108771442,0.039975560996829806,0.001064695362956637,0.0,0.0,0.039961067891147006,0.001064695362956637,0.0,0.0071537559417079065,0.03999090958296728
14887,1.4426950249075512e-8,0.07278434929597957,0.03997555501614884,0.0010625404811458667,0.0,0.0,0.03996105830937802,0.0010625404811458667,0.0,0.007111328724628274,0.039990907139891924
14891,1.4426950409246835e-8,0.07276749193457982,0.03997554903562585,0.0010603899606911988,0.0,0.0,0.039961048727845984,0.0010603899606911988,0.0,0.007068905928651725,0.039990904696816626
14895,1.4426950249075512e-8,0.0727506390020214,0.03997554305526078,0.0010582437927655008,0.0,0.0,0.039961039146550845,0.0010582437927655008,0.0,0.007026487553317562,0.03999090225374138
14899,1.4426950409246835e-8,0.07273379049681113,0.03997553707505352,0.001056101968559505,0.0,0.0,0.03996102956549253,0.001056101968559505,0.0,0.006984073598165374,0.03999089981066617
14903,1.4426950249075512e-8,0.07271694641745666,0.03997553109500417,0.001053964479281776,0.0,0.0,0.039961019984671,0.001053964479281776,0.0,0.006941664062734243,0.03999089736759101
14907,1.4426950249075512e-8,0.07270010676246615,0.03997552511511256,0.001051831316158669,0.0,0.0,0.03996101040408615,0.001051831316158669,0.0,0.006899258946563824,0.039990894924515914
14911,1.4426950249075512e-8,0.07268327153034869,0.0399755191353787,0.001049702470434297,0.0,0.0,0.03996100082373794,0.001049702470434297,0.0,0.006856858249193421,0.03999089248144086
14915,1.4426950249075512e-8,0.0726664407196143,0.03997551315580254,0.0010475779333704949,0.0,0.0,0.03996099124362631,0.0010475779333704949,0.0,0.006814461970162866,0.03999089003836585
14919,1.442695024907551e-8,0.07264961432877318,0.0399755071763841,0.0010454576962467832,0.0,0.0,0.03996098166375119,0.0010454576962467832,0.0,0.006772070109011441,0.0399908875952909
14923,1.4426950249075512e-8,0.07263279235633678,0.03997550119712326,0.0010433417503603317,0.0,0.0,0.03996097208411253,0.0010433417503603317,0.0,0.006729682665278913,0.039990885152215994
14927,1.442695024907551e-8,0.07261597480081708,0.03997549521801995,0.0010412300870259238,0.0,0.0,0.039960962504710235,0.0010412300870259238,0.0,0.00668729963850494,0.03999088270914114
14931,1.442695024907551e-8,0.07259916166072682,0.03997548923907425,0.0010391226975759236,0.0,0.0,0.039960952925544274,0.0010391226975759236,0.0,0.006644921028229467,0.039990880266066335
14935,1.442695024907551e-8,0.07258235293457942,0.039975483260285986,0.0010370195733602355,0.0,0.0,0.03996094334661457,0.0010370195733602355,0.0,0.0066025468339919735,0.03999087782299158
14939,1.442695024907551e-8,0.07256554862088914,0.03997547728165522,0.0010349207057462721,0.0,0.0,0.03996093376792106,0.0010349207057462721,0.0,0.006560177055332517,0.03999087537991688
14943,1.4426950409246835e-8,0.07254874871817077,0.0399754713031818,0.0010328260861189177,0.0,0.0,0.039960924189463676,0.0010328260861189177,0.0,0.0065178116917907316,0.03999087293684222
14947,1.4426950249075512e-8,0.07253195322494013,0.03997546532486579,0.0010307357058804932,0.0,0.0,0.03996091461124236,0.0010307357058804932,0.0,0.0064754507429067186,0.039990870493767615
14951,1.4426950249075512e-8,0.07251516213971343,0.03997545934670712,0.0010286495564507208,0.0,0.0,0.03996090503325706,0.0010286495564507208,0.0,0.006433094208220358,0.03999086805069306
14955,1.4426950249075512e-8,0.07249837546100794,0.03997545336870574,0.0010265676292666877,0.0,0.0,0.0399608954555077,0.0010265676292666877,0.0,0.006390742087271728,0.03999086560761855
14959,1.4426950249075512e-8,0.0724815931873414,0.03997544739086162,0.0010244899157828143,0.0,0.0,0.03996088587799422,0.0010244899157828143,0.0,0.006348394379600863,0.039990863164544095
14963,1.4426950249075512e-8,0.07246481531723241,0.039975441413174634,0.0010224164074708149,0.0,0.0,0.039960876300716555,0.0010224164074708149,0.0,0.006306051084747843,0.03999086072146969
14967,1.4426950249075512e-8,0.07244804184920037,0.039975435435644815,0.0010203470958196645,0.0,0.0,0.03996086672367464,0.0010203470958196645,0.0,0.0062637122022529915,0.03999085827839533
14971,1.442695024907551e-8,0.07243127278176523,0.03997542945827213,0.0010182819723355645,0.0,0.0,0.03996085714686841,0.0010182819723355645,0.0,0.00622137773165643,0.03999085583532102
14975,1.4426950249075512e-8,0.07241450811344781,0.03997542348105652,0.0010162210285419072,0.0,0.0,0.03996084757029782,0.0010162210285419072,0.0,0.006179047672498395,0.03999085339224677
14979,1.442695024907551e-8,0.07239774784276953,0.039975417503997954,0.0010141642559792399,0.0,0.0,0.03996083799396279,0.0010141642559792399,0.0,0.006136722024319275,0.03999085094917256
14983,1.4426950249075512e-8,0.0723809919682526,0.03997541152709639,0.0010121116462052345,0.0,0.0,0.03996082841786326,0.0010121116462052345,0.0,0.006094400786659349,0.0399908485060984
14987,1.442695024907551e-8,0.07236424048841994,0.039975405550351784,0.0010100631907946466,0.0,0.0,0.039960818841999174,0.0010100631907946466,0.0,0.006052083959059073,0.03999084606302429
14991,1.4426950249075512e-8,0.0723474934017954,0.03997539957376402,0.0010080188813392848,0.0,0.0,0.03996080926637045,0.0010080188813392848,0.0,0.0060097715410589725,0.03999084361995023
14995,1.442695024907551e-8,0.07233075070690306,0.0399753935973332,0.001005978709447976,0.0,0.0,0.03996079969097706,0.001005978709447976,0.0,0.005967463532199302,0.03999084117687622
14999,1.4426950249075512e-8,0.07231401240226835,0.03997538762105915,0.0010039426667465296,0.0,0.0,0.039960790115818906,0.0010039426667465296,0.0,0.0059251599320207845,0.03999083873380226
15003,1.4426950409246835e-8,0.07229727848641686,0.03997538164494188,0.0010019107448777046,0.0,0.0,0.03996078054089594,0.0010019107448777046,0.0,0.005882860740064078,0.03999083629072835
15007,1.4426950249075512e-8,0.07228054895787528,0.03997537566898137,0.000999882935501173,0.0,0.0,0.03996077096620811,0.000999882935501173,0.0,0.005840565955869658,0.03999083384765449
15011,1.442695024907551e-8,0.07226382381517069,0.03997536969317757,0.00099785923029349,0.0,0.0,0.039960761391755334,0.00099785923029349,0.0,0.005798275578978207,0.039990831404580686
15015,1.442695024907551e-8,0.07224710305683138,0.039975363717530354,0.000995839620948055,0.0,0.0,0.039960751817537554,0.000995839620948055,0.0,0.005755989608930557,0.03999082896150692
15019,1.4426950409246835e-8,0.0722303866813859,0.039975357742039835,0.0009938240991750793,0.0,0.0,0.039960742243554725,0.0009938240991750793,0.0,0.005713708045267385,0.03999082651843321
15023,1.442695024907551e-8,0.07221367468736381,0.03997535176670584,0.0009918126567015528,0.0,0.0,0.039960732669806764,0.0009918126567015528,0.0,0.005671430887529705,0.03999082407535955
15027,1.4426950249075512e-8,0.07219696707329512,0.039975345791528435,0.00098980528527121,0.0,0.0,0.039960723096293616,0.00098980528527121,0.0,0.005629158135258372,0.03999082163228594
15031,1.4426950249075512e-8,0.07218026383771084,0.03997533981650747,0.0009878019766444942,0.0,0.0,0.039960713523015216,0.0009878019766444942,0.0,0.0055868897879942205,0.03999081918921238
15035,1.442695024907551e-8,0.07216356497914253,0.039975333841642965,0.0009858027225985255,0.0,0.0,0.039960703949971504,0.0009858027225985255,0.0,0.0055446258452783725,0.03999081674613887
15039,1.442695024907551e-8,0.07214687049612255,0.039975327866934876,0.0009838075149270688,0.0,0.0,0.03996069437716242,0.0009838075149270688,0.0,0.005502366306651641,0.03999081430306541
15043,1.4426950249075512e-8,0.07213018038718386,0.039975321892383085,0.0009818163454404954,0.0,0.0,0.03996068480458789,0.0009818163454404954,0.0,0.005460111171655191,0.039990811859991995
15047,1.4426950249075509e-8,0.07211349465086027,0.0399753159179877,0.0009798292059657527,0.0,0.0,0.03996067523224787,0.0009798292059657527,0.0,0.005417860439830191,0.039990809416918634
15051,1.4426950249075512e-8,0.07209681328568632,0.039975309943748594,0.00097784608834633,0.0,0.0,0.039960665660142294,0.00097784608834633,0.0,0.00537561411071783,0.03999080697384532
15055,1.4426950249075512e-8,0.07208013629019712,0.03997530396966571,0.0009758669844422245,0.0,0.0,0.03996065608827108,0.0009758669844422245,0.0,0.005333372183859275,0.039990804530772056
15059,1.442695024907551e-8,0.07206346366292862,0.03997529799573898,0.0009738918861299081,0.0,0.0,0.03996064651663418,0.0009738918861299081,0.0,0.005291134658795782,0.03999080208769885
15063,1.4426950249075512e-8,0.07204679540241736,0.03997529202196844,0.0009719207853022965,0.0,0.0,0.03996063694523153,0.0009719207853022965,0.0,0.005248901535068762,0.03999079964462568
15067,1.4426950249075512e-8,0.07203013150720082,0.03997528604835402,0.000969953673868711,0.0,0.0,0.039960627374063085,0.000969953673868711,0.0,0.00520667281221947,0.03999079720155257
15071,1.4426950409246835e-8,0.07201347197581694,0.03997528007489569,0.0009679905437548489,0.0,0.0,0.039960617803128755,0.0009679905437548489,0.0,0.00516444848978923,0.039990794758479505
15075,1.442695024907551e-8,0.07199681680680461,0.0399752741015934,0.0009660313869027495,0.0,0.0,0.0399606082324285,0.0009660313869027495,0.0,0.0051222285673197645,0.03999079231540649
15079,1.4426950249075512e-8,0.07198016599870319,0.03997526812844704,0.0009640761952707608,0.0,0.0,0.03996059866196223,0.0009640761952707608,0.0,0.005080013044352305,0.039990789872333524
15083,1.4426950249075512e-8,0.0719635195500529,0.03997526215545671,0.0009621249608335069,0.0,0.0,0.03996058909172992,0.0009621249608335069,0.0,0.005037801920428709,0.03999078742926061
15087,1.4426950409246835e-8,0.07194687745939474,0.03997525618262223,0.0009601776755818536,0.0,0.0,0.039960579521731474,0.0009601776755818536,0.0,0.00499559519509023,0.039990784986187744
15091,1.4426950249075509e-8,0.07193023972527021,0.03997525020994363,0.0009582343315228795,0.0,0.0,0.03996056995196685,0.0009582343315228795,0.0,0.004953392867878703,0.03999078254311493
15095,1.4426950249075512e-8,0.07191360634622171,0.039975244237420854,0.0009562949206798378,0.0,0.0,0.039960560382435985,0.0009562949206798378,0.0,0.004911194938335828,0.039990780100042166
15099,1.4426950249075512e-8,0.07189697732079228,0.03997523826505388,0.0009543594350921272,0.0,0.0,0.03996055081313881,0.0009543594350921272,0.0,0.0048690014060034145,0.03999077765696945
15103,1.4426950249075512e-8,0.07188035264752561,0.03997523229284266,0.0009524278668152577,0.0,0.0,0.03996054124407527,0.0009524278668152577,0.0,0.004826812270422964,0.03999077521389678
15107,1.442695024907551e-8,0.07186373232496629,0.03997522632078714,0.0009505002079208191,0.0,0.0,0.0399605316752453,0.0009505002079208191,0.0,0.0047846275311367314,0.03999077277082417
15111,1.4426950249075512e-8,0.07184711635165933,0.03997522034888724,0.0009485764504964473,0.0,0.0,0.039960522106648834,0.0009485764504964473,0.0,0.004742447187686261,0.0399907703277516
15115,1.442695024907551e-8,0.07183050472615085,0.03997521437714303,0.0009466565866457921,0.0,0.0,0.03996051253828582,0.0009466565866457921,0.0,0.004700271239613629,0.03999076788467908
15119,1.4426950249075512e-8,0.07181389744698713,0.03997520840555434,0.000944740608488487,0.0,0.0,0.03996050297015618,0.000944740608488487,0.0,0.0046580996864607595,0.03999076544160662
15123,1.4426950249075512e-8,0.07179729451271573,0.03997520243412119,0.0009428285081601128,0.0,0.0,0.03996049340225987,0.0009428285081601128,0.0,0.0046159325277697946,0.0399907629985342
15127,1.4426950249075512e-8,0.0717806959218845,0.03997519646284358,0.0009409202778121681,0.0,0.0,0.03996048383459683,0.0009409202778121681,0.0,0.004573769763082725,0.03999076055546183
15131,1.442695024907551e-8,0.07176410167304224,0.03997519049172139,0.0009390159096120363,0.0,0.0,0.03996047426716697,0.0009390159096120363,0.0,0.004531611391941759,0.039990758112389516
15135,1.4426950249075512e-8,0.07174751176473836,0.03997518452075453,0.0009371153957429538,0.0,0.0,0.03996046469997025,0.0009371153957429538,0.0,0.004489457413888909,0.03999075566931724
15139,1.442695024907551e-8,0.07173092619552289,0.0399751785499432,0.0009352187284039776,0.0,0.0,0.03996045513300661,0.0009352187284039776,0.0,0.004447307828466429,0.03999075322624503
15143,1.442695024907551e-8,0.07171434496394664,0.039975172579287135,0.0009333258998099524,0.0,0.0,0.03996044556627599,0.0009333258998099524,0.0,0.004405162635216775,0.03999075078317286
15147,1.4426950249075512e-8,0.07169776806856143,0.039975166608786375,0.0009314369021914823,0.0,0.0,0.039960435999778325,0.0009314369021914823,0.0,0.004363021833682068,0.03999074834010074
15151,1.4426950409246835e-8,0.07168119550791915,0.039975160638440844,0.0009295517277948935,0.0,0.0,0.039960426433513545,0.0009295517277948935,0.0,0.004320885423404697,0.039990745897028675
15155,1.4426950249075512e-8,0.07166462728057295,0.03997515466825053,0.0009276703688822063,0.0,0.0,0.03996041686748159,0.0009276703688822063,0.0,0.004278753403927316,0.03999074345395665
15159,1.4426950249075512e-8,0.07164806338507643,0.0399751486982154,0.0009257928177311017,0.0,0.0,0.03996040730168241,0.0009257928177311017,0.0,0.00423662577479198,0.03999074101088468
15163,1.4426950249075512e-8,0.07163150381998393,0.03997514272833538,0.000923919066634891,0.0,0.0,0.03996039773611595,0.000923919066634891,0.0,0.004194502535541544,0.03999073856781276
15167,1.4426950409246835e-8,0.07161494858385047,0.03997513675861042,0.0009220491079024819,0.0,0.0,0.0399603881707821,0.0009220491079024819,0.0,0.00415238368571833,0.03999073612474089
15171,1.4426950249075512e-8,0.07159839767523181,0.03997513078904057,0.0009201829338583511,0.0,0.0,0.03996037860568087,0.0009201829338583511,0.0,0.004110269224865015,0.039990733681669076
15175,1.4426950249075512e-8,0.07158185109268438,0.03997512481962567,0.0009183205368425079,0.0,0.0,0.03996036904081215,0.0009183205368425079,0.0,0.004068159152524254,0.0399907312385973
15179,1.4426950249075512e-8,0.07156530883476538,0.03997511885036574,0.0009164619092104654,0.0,0.0,0.039960359476175884,0.0009164619092104654,0.0,0.0040260534682386995,0.03999072879552558
15183,1.4426950249075512e-8,0.07154877090003275,0.039975112881260745,0.0009146070433332089,0.0,0.0,0.03996034991177203,0.0009146070433332089,0.0,0.003983952171551186,0.03999072635245391
15187,1.4426950249075512e-8,0.07153223728704494,0.03997510691231063,0.0009127559315971644,0.0,0.0,0.039960340347600515,0.0009127559315971644,0.0,0.0039418552620045675,0.03999072390938229
15191,1.4426950249075512e-8,0.07151570799436113,0.039975100943515376,0.0009109085664041675,0.0,0.0,0.03996033078366128,0.0009109085664041675,0.0,0.003899762739141477,0.03999072146631072
15195,1.4426950249075512e-8,0.0714991830205414,0.03997509497487497,0.0009090649401714307,0.0,0.0,0.03996032121995426,0.0009090649401714307,0.0,0.003857674602505079,0.039990719023239196
15199,1.4426950249075512e-8,0.07148266236414633,0.0399750890063892,0.0009072250453315166,0.0,0.0,0.03996031165647939,0.0009072250453315166,0.0,0.003815590851637962,0.03999071658016772
15203,1.442695024907551e-8,0.07146614602373727,0.03997508303805822,0.0009053888743323011,0.0,0.0,0.03996030209323662,0.0009053888743323011,0.0,0.003773511486083336,0.039990714137096296
15207,1.4426950409246835e-8,0.07144963399787635,0.039975077069881924,0.0009035564196369463,0.0,0.0,0.03996029253022589,0.0009035564196369463,0.0,0.0037314365053841892,0.039990711694024926
15211,1.4426950249075512e-8,0.07143312628512617,0.03997507110186024,0.000901727673723868,0.0,0.0,0.03996028296744713,0.000901727673723868,0.0,0.0036893659090836417,0.039990709250953604
15215,1.4426950409246837e-8,0.07141662288405026,0.03997506513399317,0.0008999026290867055,0.0,0.0,0.03996027340490028,0.0008999026290867055,0.0,0.003647299696724615,0.03999070680788233
15219,1.4426950409246835e-8,0.07140012379321269,0.03997505916628066,0.0008980812782342905,0.0,0.0,0.03996026384258528,0.0008980812782342905,0.0,0.003605237867850564,0.03999070436481111
15223,1.4426950409246835e-8,0.07138362901117844,0.03997505319872269,0.0008962636136906157,0.0,0.0,0.039960254280502074,0.0008962636136906157,0.0,0.0035631804220045858,0.03999070192173993
15227,1.4426950249075512e-8,0.0713671385365128,0.039975047231319186,0.000894449627994807,0.0,0.0,0.0399602447186506,0.000894449627994807,0.0,0.003521127358730047,0.03999069947866881
15231,1.4426950249075512e-8,0.0713506523677822,0.039975041264070074,0.0008926393137010885,0.0,0.0,0.03996023515703079,0.0008926393137010885,0.0,0.0034790786775701354,0.03999069703559774
15235,1.4426950249075512e-8,0.07133417050355353,0.03997503529697535,0.0008908326633787547,0.0,0.0,0.039960225595642586,0.0008908326633787547,0.0,0.0034370343780681712,0.03999069459252671
15239,1.4426950249075509e-8,0.07131769294239414,0.03997502933003507,0.0008890296696121394,0.0,0.0,0.03996021603448594,0.0008890296696121394,0.0,0.003394994459767742,0.03999069214945574
15243,1.442695024907551e-8,0.07130121968287263,0.03997502336324904,0.0008872303250005857,0.0,0.0,0.03996020647356077,0.0008872303250005857,0.0,0.0033529589222120572,0.03999068970638481
15247,1.4426950409246835e-8,0.0712847507235578,0.039975017396617296,0.0008854346221584139,0.0,0.0,0.03996019691286703,0.0008854346221584139,0.0,0.003310927764944882,0.03999068726331394
15251,1.442695024907551e-8,0.07126828606301946,0.0399750114301398,0.000883642553714895,0.0,0.0,0.039960187352404655,0.000883642553714895,0.0,0.0032689009875095597,0.03999068482024311
15255,1.442695024907551e-8,0.07125182569982787,0.039975005463816424,0.0008818541123142158,0.0,0.0,0.039960177792173576,0.0008818541123142158,0.0,0.003226878589450011,0.039990682377172335
15259,1.4426950249075512e-8,0.0712353696325542,0.03997499949764728,0.0008800692906154513,0.0,0.0,0.03996016823217376,0.0008800692906154513,0.0,0.0031848605703096444,0.03999067993410161
15263,1.4426950409246835e-8,0.07121891785977008,0.03997499353163216,0.0008782880812925345,0.0,0.0,0.0399601586724051,0.0008782880812925345,0.0,0.0031428469296321372,0.03999067749103093
15267,1.4426950249075512e-8,0.07120247038004805,0.03997498756577125,0.0008765104770342254,0.0,0.0,0.039960149112867584,0.0008765104770342254,0.0,0.0031008376669613203,0.039990675047960306
15271,1.4426950249075512e-8,0.0711860271919611,0.03997498160006428,0.0008747364705440821,0.0,0.0,0.039960139553561126,0.0008747364705440821,0.0,0.0030588327818408035,0.039990672604889727
15275,1.4426950249075512e-8,0.07116958829408318,0.039974975634511314,0.000872966054540429,0.0,0.0,0.03996012999448567,0.000872966054540429,0.0,0.0030168322738146182,0.0399906701618192
15279,1.442695024907551e-8,0.07115315368498872,0.039974969669112306,0.0008711992217563308,0.0,0.0,0.03996012043564115,0.0008711992217563308,0.0,0.0029748361424265734,0.03999066771874873
15283,1.4426950249075512e-8,0.07113672336325302,0.03997496370386721,0.0008694359649395577,0.0,0.0,0.03996011087702753,0.0008694359649395577,0.0,0.00293284438722059,0.0399906652756783
15287,1.4426950249075512e-8,0.07112029732745191,0.039974957738775935,0.0008676762768525588,0.0,0.0,0.039960101318644706,0.0008676762768525588,0.0,0.0028908570077408545,0.03999066283260792
15291,1.442695024907551e-8,0.07110387557616187,0.039974951773838564,0.0008659201502724315,0.0,0.0,0.03996009176049265,0.0008659201502724315,0.0,0.0028488740035311766,0.039990660389537594
15295,1.4426950249075512e-8,0.07108745810796036,0.039974945809054925,0.0008641675779908919,0.0,0.0,0.039960082202571294,0.0008641675779908919,0.0,0.0028068953741356762,0.03999065794646731
15299,1.442695024907551e-8,0.07107104492142503,0.039974939844425045,0.0008624185528142454,0.0,0.0,0.03996007264488058,0.0008624185528142454,0.0,0.002764921119098607,0.03999065550339708
15303,1.4426950249075512e-8,0.0710546360151348,0.03997493387994895,0.0008606730675633561,0.0,0.0,0.03996006308742045,0.0008606730675633561,0.0,0.0027229512379638885,0.039990653060326904
15307,1.442695024907551e-8,0.07103823138766872,0.039974927915626395,0.0008589311150736206,0.0,0.0,0.039960053530190824,0.0008589311150736206,0.0,0.0026809857302759533,0.039990650617256776
15311,1.4426950249075512e-8,0.07102183103760693,0.03997492195145755,0.000857192688194934,0.0,0.0,0.03996004397319167,0.000857192688194934,0.0,0.0026390245955790316,0.039990648174186696
15315,1.4426950249075512e-8,0.07100543496353011,0.039974915987442294,0.0008554577797916635,0.0,0.0,0.039960034416422915,0.0008554577797916635,0.0,0.002597067833417399,0.039990645731116665
15319,1.4426950249075512e-8,0.07098904316401963,0.03997491002358059,0.0008537263827426186,0.0,0.0,0.0399600248598845,0.0008537263827426186,0.0,0.0025551154433353985,0.03999064328804669
15323,1.4426950249075512e-8,0.07097265563765745,0.03997490405987235,0.0008519984899410213,0.0,0.0,0.039960015303576346,0.0008519984899410213,0.0,0.00251316742487766,0.039990640844976756
15327,1.442695024907551e-8,0.07095627238302638,0.03997489809631761,0.0008502740942944769,0.0,0.0,0.03996000574749843,0.0008502740942944769,0.0,0.002471223777588305,0.03999063840190688
15331,1.4426950249075512e-8,0.0709398933987098,0.039974892132916315,0.0008485531887249474,0.0,0.0,0.03995999619165067,0.0008485531887249474,0.0,0.002429284501012008,0.03999063595883705
15335,1.442695024907551e-8,0.07092351868329172,0.03997488616966839,0.000846835766168718,0.0,0.0,0.03995998663603301,0.000846835766168718,0.0,0.002387349594693311,0.03999063351576727
15339,1.4426950249075512e-8,0.07090714823535696,0.03997488020657375,0.0008451218195763715,0.0,0.0,0.039959977080645366,0.0008451218195763715,0.0,0.0023454190581767786,0.039990631072697534
15343,1.442695024907551e-8,0.07089078205349109,0.03997487424363252,0.0008434113419127579,0.0,0.0,0.03995996752548772,0.0008434113419127579,0.0,0.002303492891007131,0.03999062862962785
15347,1.4426950409246835e-8,0.07087442013627997,0.03997486828084451,0.0008417043261569664,0.0,0.0,0.039959957970559984,0.0008417043261569664,0.0,0.0022615710927288866,0.03999062618655822
15351,1.442695024907551e-8,0.07085806248231066,0.0399748623182097,0.0008400007653022957,0.0,0.0,0.03995994841586212,0.0008400007653022957,0.0,0.002219653662886989,0.039990623743488635
15355,1.4426950409246835e-8,0.0708417090901705,0.03997485635572816,0.0008383006523562252,0.0,0.0,0.03995993886139405,0.0008383006523562252,0.0,0.002177740601026068,0.03999062130041911
15359,1.442695024907551e-8,0.07082535995844783,0.0399748503933997,0.0008366039803403888,0.0,0.0,0.03995992930715571,0.0008366039803403888,0.0,0.002135831906691288,0.03999061885734963
15363,1.4426950409246835e-8,0.07080901508573124,0.03997484443122437,0.0008349107422905421,0.0,0.0,0.03995991975314705,0.0008349107422905421,0.0,0.0020939275794270573,0.03999061641428019
15367,1.442695024907551e-8,0.07079267447061038,0.03997483846920211,0.0008332209312565366,0.0,0.0,0.03995991019936801,0.0008332209312565366,0.0,0.002052027618778629,0.039990613971210814
15371,1.4426950409246835e-8,0.07077633811167552,0.03997483250733289,0.0008315345403022906,0.0,0.0,0.03995990064581854,0.0008315345403022906,0.0,0.002010132024290856,0.03999061152814148
15375,1.4426950249075512e-8,0.07076000600751745,0.03997482654561667,0.0008298515625057604,0.0,0.0,0.03995989109249856,0.0008298515625057604,0.0,0.0019682407955087687,0.039990609085072196
15379,1.4426950409246835e-8,0.07074367815672765,0.03997482058405334,0.0008281719909589124,0.0,0.0,0.03995988153940802,0.0008281719909589124,0.0,0.001926353931977487,0.039990606642002956
15383,1.4426950249075512e-8,0.07072735455789844,0.03997481462264299,0.0008264958187676936,0.0,0.0,0.03995987198654688,0.0008264958187676936,0.0,0.0018844714332421964,0.03999060419893377
15387,1.4426950409246835e-8,0.07071103520962271,0.03997480866138546,0.0008248230390520063,0.0,0.0,0.03995986243391504,0.0008248230390520063,0.0,0.0018425932988479499,0.03999060175586464
15391,1.442695024907551e-8,0.07069472011049413,0.039974802700280775,0.0008231536449456756,0.0,0.0,0.039959852881512464,0.0008231536449456756,0.0,0.001800719528339978,0.039990599312795555
15395,1.442695024907551e-8,0.07067840925910672,0.03997479673932888,0.000821487629596424,0.0,0.0,0.03995984332933909,0.000821487629596424,0.0,0.0017588501212636443,0.03999059686972652
15399,1.4426950249075512e-8,0.07066210265405551,0.039974790778529744,0.0008198249861658428,0.0,0.0,0.039959833777394864,0.0008198249861658428,0.0,0.0017169850771642237,0.03999059442665754
15403,1.4426950409246835e-8,0.0706458002939362,0.03997478481788334,0.0008181657078293636,0.0,0.0,0.03995982422567972,0.0008181657078293636,0.0,0.0016751243955869465,0.0399905919835886
15407,1.4426950409246835e-8,0.07062950217734493,0.039974778857389606,0.0008165097877762301,0.0,0.0,0.03995981467419361,0.0008165097877762301,0.0,0.0016332680760773987,0.03999058954051971
15411,1.4426950409246835e-8,0.07061320830287861,0.03997477289704849,0.0008148572192094723,0.0,0.0,0.03995980512293645,0.0008148572192094723,0.0,0.0015914161181808995,0.039990587097450875
15415,1.4426950409246835e-8,0.070596918669135,0.03997476693685989,0.0008132079953458751,0.0,0.0,0.03995979557190819,0.0008132079953458751,0.0,0.0015495685214430121,0.03999058465438209
15419,1.4426950409246835e-8,0.07058063327471223,0.03997476097682396,0.0008115621094159528,0.0,0.0,0.03995978602110879,0.0008115621094159528,0.0,0.0015077252854092781,0.03999058221131336
15423,1.4426950409246835e-8,0.0705643521182093,0.03997475501694049,0.0008099195546639209,0.0,0.0,0.03995977647053816,0.0008099195546639209,0.0,0.001465886409625261,0.039990579768244675
15427,1.4426950409246835e-8,0.07054807519822597,0.039974749057209505,0.000808280324347668,0.0,0.0,0.039959766920196274,0.000808280324347668,0.0,0.0014240518936366575,0.03999057732517603
15431,1.4426950409246835e-8,0.07053180251336227,0.039974743097630966,0.0008066444117387283,0.0,0.0,0.03995975737008304,0.0008066444117387283,0.0,0.0013822217369890756,0.03999057488210745
15435,1.4426950409246835e-8,0.07051553406221925,0.039974737138204756,0.0008050118101222537,0.0,0.0,0.03995974782019842,0.0008050118101222537,0.0,0.001340395939228256,0.03999057243903891
15439,1.4426950409246835e-8,0.07049926984339865,0.03997473117893098,0.0008033825127969883,0.0,0.0,0.039959738270542354,0.0008033825127969883,0.0,0.001298574499900096,0.03999056999597042
15443,1.4426950409246837e-8,0.07048300985550272,0.039974725219809465,0.0008017565130752373,0.0,0.0,0.03995972872111477,0.0008017565130752373,0.0,0.0012567574185504027,0.039990567552901986
15447,1.4426950409246835e-8,0.07046675409713439,0.0399747192608403,0.0008001338042828418,0.0,0.0,0.039959719171915625,0.0008001338042828418,0.0,0.0012149446947249843,0.03999056510983359
15451,1.4426950409246835e-8,0.07045050256689725,0.03997471330202331,0.0007985143797591513,0.0,0.0,0.039959709622944845,0.0007985143797591513,0.0,0.001173136327969826,0.039990562666765254
15455,1.4426950409246835e-8,0.07043425526339574,0.03997470734335853,0.0007968982328569959,0.0,0.0,0.03995970007420238,0.0007968982328569959,0.0,0.0011313323178308466,0.039990560223696965
15459,1.4426950409246835e-8,0.07041801218523466,0.03997470138484592,0.0007952853569426594,0.0,0.0,0.03995969052568817,0.0007952853569426594,0.0,0.001089532663854076,0.03999055778062873
15463,1.4426950409246835e-8,0.07040177333101974,0.03997469542648537,0.0007936757453958509,0.0,0.0,0.03995968097740216,0.0007936757453958509,0.0,0.001047737365585677,0.03999055533756054
15467,1.4426950409246835e-8,0.07038553869935728,0.039974689468276946,0.0007920693916096809,0.0,0.0,0.03995967142934427,0.0007920693916096809,0.0,0.001005946422571613,0.0399905528944924
15471,1.4426950409246835e-8,0.07036930828885418,0.03997468351022063,0.0007904662889906296,0.0,0.0,0.03995966188151447,0.0007904662889906296,0.0,0.0009641598343581359,0.03999055045142431
15475,1.4426950409246835e-8,0.07035308209811811,0.03997467755231623,0.0007888664309585228,0.0,0.0,0.03995965233391268,0.0007888664309585228,0.0,0.000922377600491453,0.039990548008356275
15479,1.4426950409246835e-8,0.07033686012575735,0.03997467159456376,0.0007872698109465044,0.0,0.0,0.03995964278653885,0.0007872698109465044,0.0,0.0008805997205178606,0.03999054556528828
15483,1.4426950249075512e-8,0.07032064237038081,0.039974665636963336,0.000785676422401009,0.0,0.0,0.03995963323939293,0.000785676422401009,0.0,0.0008388261939835662,0.03999054312222034
15487,1.4426950249075512e-8,0.07030442883059819,0.03997465967951469,0.0007840862587817353,0.0,0.0,0.03995962369247484,0.0007840862587817353,0.0,0.0007970570204350214,0.03999054067915245
15491,1.4426950249075512e-8,0.07028821950501968,0.03997465372221794,0.0007824993135616187,0.0,0.0,0.039959614145784535,0.0007824993135616187,0.0,0.0007552921994185002,0.03999053823608461
15495,1.442695024907551e-8,0.0702720143922563,0.039974647765073,0.0007809155802268067,0.0,0.0,0.03995960459932196,0.0007809155802268067,0.0,0.0007135317304806099,0.03999053579301682
15499,1.4426950409246835e-8,0.07025581349091958,0.03997464180807983,0.0007793350522766287,0.0,0.0,0.03995959505308704,0.0007793350522766287,0.0,0.0006717756131676244,0.03999053334994908
15503,1.4426950249075512e-8,0.07023961679962173,0.03997463585123833,0.0007777577232235716,0.0,0.0,0.03995958550707973,0.0007777577232235716,0.0,0.0006300238470263065,0.039990530906881386
15507,1.4426950249075512e-8,0.0702234243169759,0.03997462989454854,0.0007761835865932529,0.0,0.0,0.03995957596129996,0.0007761835865932529,0.0,0.0005882764316032185,0.03999052846381374
15511,1.4426950409246835e-8,0.07020723604159544,0.039974623938010455,0.0007746126359243935,0.0,0.0,0.039959566415747695,0.0007746126359243935,0.0,0.0005465333664449012,0.039990526020746146
15515,1.4426950249075512e-8,0.07019105197209476,0.03997461798162393,0.000773044864768791,0.0,0.0,0.03995955687042286,0.000773044864768791,0.0,0.0005047946510981172,0.039990523577678606
15519,1.4426950249075512e-8,0.07017487210708863,0.03997461202538899,0.0007714802666912962,0.0,0.0,0.03995954732532538,0.0007714802666912962,0.0,0.00046306028510958443,0.039990521134611115
15523,1.4426950249075512e-8,0.07015869644519267,0.039974606069305516,0.0007699188352697817,0.0,0.0,0.03995953778045522,0.0007699188352697817,0.0,0.00042133026802608774,0.03999051869154367
15527,1.4426950409246835e-8,0.07014252498502307,0.039974600113373615,0.0007683605640951191,0.0,0.0,0.03995952823581231,0.0007683605640951191,0.0,0.0003796045993942565,0.03999051624847628
15531,1.4426950249075512e-8,0.07012635772519674,0.03997459415759311,0.0007668054467711515,0.0,0.0,0.0399595186913966,0.0007668054467711515,0.0,0.0003378832787611863,0.03999051380540894
15535,1.442695024907551e-8,0.07011019466433117,0.0399745882019641,0.0007652534769146677,0.0,0.0,0.039959509147208035,0.0007652534769146677,0.0,0.0002961663056737507,0.03999051136234164
15539,1.442695024907551e-8,0.0700940358010446,0.039974582246486395,0.0007637046481553758,0.0,0.0,0.03995949960324654,0.0007637046481553758,0.0,0.0002544536796788677,0.039990508919274394
15543,1.4426950249075512e-8,0.07007788113395583,0.03997457629116004,0.0007621589541358758,0.0,0.0,0.03995949005951207,0.0007621589541358758,0.0,0.00021274540032367728,0.0399905064762072
15547,1.4426950249075512e-8,0.0700617306616845,0.03997457033598503,0.0007606163885116371,0.0,0.0,0.03995948051600456,0.0007606163885116371,0.0,0.00017104146715500866,0.039990504033140056
15551,1.4426950249075512e-8,0.0700455843828505,0.03997456438096121,0.0007590769449509684,0.0,0.0,0.03995947097272395,0.0007590769449509684,0.0,0.0001293418797201129,0.03999050159007296
15555,1.4426950249075512e-8,0.07002944229607488,0.03997455842608866,0.0007575406171349933,0.0,0.0,0.03995946142967019,0.0007575406171349933,0.0,8.764663756619662e-5,0.03999049914700591
15559,1.442695024907551e-8,0.07001330439997897,0.039974552471367254,0.0007560073987576251,0.0,0.0,0.03995945188684322,0.0007560073987576251,0.0,4.5955740240355425e-5,0.03999049670393892
15563,1.4426950249075512e-8,0.06999717069318497,0.03997454651679702,0.0007544772835255398,0.0,0.0,0.03995944234424297,0.0007544772835255398,0.0,4.269187289884791e-6,0.03999049426087198
15567,1.4426950249075512e-8,0.06998104117431568,0.039974540562377855,0.0007529502651581508,0.0,0.0,0.03995943280186939,0.0007529502651581508,0.0,0.0,0.039990491817805084
15571,1.4426950249075512e-8,0.06996491584199444,0.03997453460810976,0.0007514263373875827,0.0,0.0,0.03995942325972243,0.0007514263373875827,0.0,0.0,0.03999048937473824
15575,1.4426950249075512e-8,0.06994879469484547,0.03997452865399271,0.0007499054939586477,0.0,0.0,0.039959413717802025,0.0007499054939586477,0.0,0.0,0.03999048693167144
15579,1.442695024907551e-8,0.06993267773149328,0.039974522700026646,0.000748387728628816,0.0,0.0,0.03995940417610811,0.000748387728628816,0.0,0.0,0.03999048448860469
15583,1.4426950249075512e-8,0.06991656495056348,0.039974516746211546,0.0007468730351681931,0.0,0.0,0.03995939463464064,0.0007468730351681931,0.0,0.0,0.03999048204553799
15587,1.4426950249075512e-8,0.06990045635068198,0.03997451079254735,0.0007453614073594935,0.0,0.0,0.03995938509339955,0.0007453614073594935,0.0,0.0,0.039990479602471346
15591,1.4426950409246835e-8,0.0698843519304755,0.03997450483903398,0.0007438528389980152,0.0,0.0,0.03995937555238477,0.0007438528389980152,0.0,0.0,0.03999047715940475
15595,1.4426950249075509e-8,0.06986825168857137,0.03997449888567145,0.0007423473238916132,0.0,0.0,0.03995936601159626,0.0007423473238916132,0.0,0.0,0.0399904747163382
15599,1.4426950409246835e-8,0.06985215562359752,0.03997449293245979,0.0007408448558606773,0.0,0.0,0.03995935647103397,0.0007408448558606773,0.0,0.0,0.0399904722732717
15603,1.4426950409246835e-8,0.0698360637341827,0.039974486979398864,0.0007393454287381024,0.0,0.0,0.03995934693069782,0.0007393454287381024,0.0,0.0,0.03999046983020526
15607,1.4426950249075512e-8,0.06981997601895618,0.03997448102648858,0.0007378490363692658,0.0,0.0,0.03995933739058775,0.0007378490363692658,0.0,0.0,0.03999046738713886
15611,1.4426950249075512e-8,0.06980389247654784,0.03997447507372903,0.0007363556726120019,0.0,0.0,0.03995932785070372,0.0007363556726120019,0.0,0.0,0.03999046494407251
15615,1.442695024907551e-8,0.0697878131055883,0.03997446912112012,0.0007348653313365757,0.0,0.0,0.03995931831104567,0.0007348653313365757,0.0,0.0,0.03999046250100621
15619,1.4426950249075512e-8,0.06977173790470872,0.03997446316866176,0.000733378006425659,0.0,0.0,0.03995930877161352,0.000733378006425659,0.0,0.0,0.039990460057939964
15623,1.4426950249075512e-8,0.06975566687254102,0.039974457216354,0.0007318936917743039,0.0,0.0,0.03995929923240724,0.0007318936917743039,0.0,0.0,0.03999045761487376
15627,1.4426950409246835e-8,0.06973960000771776,0.03997445126419677,0.0007304123812899207,0.0,0.0,0.03995928969342676,0.0007304123812899207,0.0,0.0,0.03999045517180761
15631,1.4426950249075512e-8,0.069723537308872,0.03997444531219,0.0007289340688922483,0.0,0.0,0.03995928015467202,0.0007289340688922483,0.0,0.0,0.03999045272874151
15635,1.4426950249075512e-8,0.06970747877463768,0.039974439360333694,0.0007274587485133329,0.0,0.0,0.03995927061614297,0.0007274587485133329,0.0,0.0,0.039990450285675466
15639,1.4426950249075512e-8,0.06969142440364925,0.039974433408627795,0.0007259864140975015,0.0,0.0,0.03995926107783954,0.0007259864140975015,0.0,0.0,0.03999044784260946
15643,1.4426950249075512e-8,0.06967537419454176,0.039974427457072276,0.0007245170596013378,0.0,0.0,0.03995925153976169,0.0007245170596013378,0.0,0.0,0.03999044539954351
15647,1.4426950249075512e-8,0.06965932814595102,0.03997442150566703,0.0007230506789936566,0.0,0.0,0.03995924200190934,0.0007230506789936566,0.0,0.0,0.039990442956477606
15651,1.442695024907551e-8,0.06964328625651335,0.03997441555441216,0.0007215872662554791,0.0,0.0,0.03995923246428246,0.0007215872662554791,0.0,0.0,0.03999044051341176
15655,1.4426950249075512e-8,0.0696272485248659,0.039974409603307476,0.0007201268153800105,0.0,0.0,0.03995922292688096,0.0007201268153800105,0.0,0.0,0.039990438070345954
15659,1.4426950409246835e-8,0.06961121494964623,0.039974403652353094,0.0007186693203726114,0.0,0.0,0.03995921338970482,0.0007186693203726114,0.0,0.0,0.039990435627280205
15663,1.442695024907551e-8,0.06959518552949265,0.03997439770154882,0.0007172147752507758,0.0,0.0,0.03995920385275395,0.0007172147752507758,0.0,0.0,0.0399904331842145
15667,1.4426950249075512e-8,0.06957916026304424,0.039974391750894706,0.000715763174044106,0.0,0.0,0.039959194316028304,0.000715763174044106,0.0,0.0,0.03999043074114885
15671,1.4426950409246835e-8,0.06956313914894058,0.03997438580039069,0.000714314510794288,0.0,0.0,0.039959184779527826,0.000714314510794288,0.0,0.0,0.03999042829808325
15675,1.4426950409246835e-8,0.06954712218582179,0.03997437985003669,0.0007128687795550666,0.0,0.0,0.03995917524325245,0.0007128687795550666,0.0,0.0,0.03999042585501769
15679,1.4426950249075512e-8,0.06953110937232906,0.039974373899832785,0.0007114259743922233,0.0,0.0,0.03995916570720214,0.0007114259743922233,0.0,0.0,0.03999042341195219
15683,1.4426950249075512e-8,0.06951510070710357,0.03997436794977881,0.000709986089383548,0.0,0.0,0.03995915617137682,0.000709986089383548,0.0,0.0,0.03999042096888674
15687,1.4426950249075512e-8,0.06949909618878773,0.03997436199987485,0.0007085491186188177,0.0,0.0,0.039959146635776446,0.0007085491186188177,0.0,0.0,0.03999041852582133
15691,1.4426950409246835e-8,0.06948309581602426,0.03997435605012075,0.0007071150561997714,0.0,0.0,0.039959137100400936,0.0007071150561997714,0.0,0.0,0.03999041608275598
15695,1.4426950249075512e-8,0.06946709958745656,0.03997435010051653,0.0007056838962400856,0.0,0.0,0.03995912756525026,0.0007056838962400856,0.0,0.0,0.03999041363969067
15699,1.4426950249075512e-8,0.0694511075017288,0.03997434415106215,0.0007042556328653505,0.0,0.0,0.03995911803032434,0.0007042556328653505,0.0,0.0,0.03999041119662542
15703,1.4426950409246835e-8,0.06943511955748567,0.039974338201757574,0.0007028302602130451,0.0,0.0,0.03995910849562314,0.0007028302602130451,0.0,0.0,0.03999040875356022
15707,1.4426950409246835e-8,0.06941913575337255,0.0399743322526027,0.0007014077724325159,0.0,0.0,0.03995909896114658,0.0007014077724325159,0.0,0.0,0.039990406310495066
15711,1.4426950249075512e-8,0.06940315608803545,0.03997432630359762,0.0006999881636849484,0.0,0.0,0.03995908942689462,0.0006999881636849484,0.0,0.0,0.039990403867429955
15715,1.442695024907551e-8,0.06938718056012091,0.03997432035474216,0.0006985714281433467,0.0,0.0,0.0399590798928672,0.0006985714281433467,0.0,0.0,0.0399904014243649
15719,1.442695024907551e-8,0.06937120916827635,0.039974314406036354,0.0006971575599925081,0.0,0.0,0.03995907035906425,0.0006971575599925081,0.0,0.0,0.0399903989812999
15723,1.4426950409246835e-8,0.06935524191114964,0.03997430845748016,0.0006957465534289996,0.0,0.0,0.03995906082548573,0.0006957465534289996,0.0,0.0,0.03999039653823494
15727,1.4426950249075512e-8,0.06933927878738927,0.039974302509073606,0.0006943384026611341,0.0,0.0,0.039959051292131585,0.0006943384026611341,0.0,0.0,0.03999039409517003
15731,1.442695024907551e-8,0.06932331979564448,0.03997429656081646,0.0006929331019089458,0.0,0.0,0.03995904175900173,0.0006929331019089458,0.0,0.0,0.03999039165210518
15735,1.4426950409246835e-8,0.06930736493456499,0.03997429061270888,0.0006915306454041689,0.0,0.0,0.03995903222609613,0.0006915306454041689,0.0,0.0,0.03999038920904037
15739,1.4426950249075512e-8,0.06929141420280137,0.03997428466475076,0.0006901310273902109,0.0,0.0,0.039959022693414746,0.0006901310273902109,0.0,0.0,0.03999038676597561
15743,1.4426950409246835e-8,0.06927546759900453,0.039974278716942,0.0006887342421221305,0.0,0.0,0.03995901316095748,0.0006887342421221305,0.0,0.0,0.0399903843229109
15747,1.442695024907551e-8,0.06925952512182634,0.039974272769282615,0.0006873402838666139,0.0,0.0,0.039959003628724295,0.0006873402838666139,0.0,0.0,0.03999038187984625
15751,1.4426950409246835e-8,0.06924358676991918,0.03997426682177265,0.0006859491469019513,0.0,0.0,0.03995899409671514,0.0006859491469019513,0.0,0.0,0.03999037943678164
15755,1.4426950249075512e-8,0.0692276525419359,0.039974260874411936,0.0006845608255180126,0.0,0.0,0.039958984564929946,0.0006845608255180126,0.0,0.0,0.03999037699371708
15759,1.4426950409246835e-8,0.06921172243653022,0.03997425492720049,0.0006831753140162266,0.0,0.0,0.03995897503336867,0.0006831753140162266,0.0,0.0,0.039990374550652574
15763,1.442695024907551e-8,0.06919579645235627,0.03997424898013821,0.0006817926067095538,0.0,0.0,0.03995896550203124,0.0006817926067095538,0.0,0.0,0.039990372107588115
15767,1.4426950409246835e-8,0.06917987458806896,0.039974243033225186,0.0006804126979224654,0.0,0.0,0.039958955970917615,0.0006804126979224654,0.0,0.0,0.03999036966452371
15771,1.4426950249075512e-8,0.0691639568423239,0.039974237086461334,0.0006790355819909198,0.0,0.0,0.03995894644002773,0.0006790355819909198,0.0,0.0,0.03999036722145935
15775,1.4426950409246835e-8,0.0691480432137771,0.03997423113984653,0.000677661253262339,0.0,0.0,0.03995893690936152,0.000677661253262339,0.0,0.0,0.039990364778395036
15779,1.442695024907551e-8,0.06913213370108542,0.03997422519338081,0.0006762897060955855,0.0,0.0,0.03995892737891894,0.0006762897060955855,0.0,0.0,0.03999036233533078
15783,1.4426950409246835e-8,0.06911622830290617,0.03997421924706415,0.0006749209348609384,0.0,0.0,0.03995891784869994,0.0006749209348609384,0.0,0.0,0.03999035989226657
15787,1.4426950249075512e-8,0.06910032701789748,0.03997421330089646,0.000673554933940073,0.0,0.0,0.03995890831870444,0.000673554933940073,0.0,0.0,0.03999035744920241
15791,1.4426950409246835e-8,0.06908442984471792,0.03997420735487776,0.0006721916977260338,0.0,0.0,0.0399588987889324,0.0006721916977260338,0.0,0.0,0.0399903550061383
15795,1.4426950249075512e-8,0.06906853678202671,0.039974201409007995,0.0006708312206232143,0.0,0.0,0.03995888925938376,0.0006708312206232143,0.0,0.0,0.03999035256307424
15799,1.4426950409246835e-8,0.06905264782848393,0.039974195463287114,0.0006694734970473329,0.0,0.0,0.039958879730058475,0.0006694734970473329,0.0,0.0,0.03999035012001023
15803,1.4426950249075512e-8,0.06903676298274997,0.039974189517715024,0.0006681185214254105,0.0,0.0,0.03995887020095646,0.0006681185214254105,0.0,0.0,0.039990347676946265
15807,1.4426950409246835e-8,0.06902088224348603,0.039974183572291766,0.0006667662881957473,0.0,0.0,0.03995886067207768,0.0006667662881957473,0.0,0.0,0.039990345233882355
15811,1.4426950249075512e-8,0.0690050056093539,0.03997417762701735,0.0006654167918078999,0.0,0.0,0.03995885114342209,0.0006654167918078999,0.0,0.0,0.0399903427908185
15815,1.4426950409246835e-8,0.06898913307901602,0.03997417168189161,0.0006640700267226589,0.0,0.0,0.0399588416149896,0.0006640700267226589,0.0,0.0,0.039990340347754685
15819,1.4426950249075512e-8,0.0689732646511354,0.03997416573691457,0.0006627259874120259,0.0,0.0,0.03995883208678018,0.0006627259874120259,0.0,0.0,0.03999033790469092
15823,1.4426950409246835e-8,0.06895740032437572,0.03997415979208616,0.0006613846683591896,0.0,0.0,0.03995882255879376,0.0006613846683591896,0.0,0.0,0.039990335461627204
15827,1.4426950249075512e-8,0.06894154009740125,0.0399741538474064,0.0006600460640585079,0.0,0.0,0.039958813031030285,0.0006600460640585079,0.0,0.0,0.03999033301856354
15831,1.4426950409246835e-8,0.06892568396887691,0.03997414790287519,0.0006587101690154785,0.0,0.0,0.03995880350348971,0.0006587101690154785,0.0,0.0,0.03999033057549993
15835,1.4426950249075512e-8,0.06890983193746822,0.03997414195849261,0.0006573769777467206,0.0,0.0,0.039958793976171976,0.0006573769777467206,0.0,0.0,0.03999032813243637
15839,1.4426950409246835e-8,0.06889398400184146,0.03997413601425848,0.0006560464847799514,0.0,0.0,0.03995878444907701,0.0006560464847799514,0.0,0.0,0.03999032568937286
15843,1.4426950249075512e-8,0.0688781401606632,0.03997413007017282,0.0006547186846539639,0.0,0.0,0.03995877492220477,0.0006547186846539639,0.0,0.0,0.03999032324630939
15847,1.4426950409246835e-8,0.06886230041260097,0.03997412412623561,0.0006533935719186042,0.0,0.0,0.0399587653955552,0.0006533935719186042,0.0,0.0,0.03999032080324598
15851,1.4426950249075512e-8,0.06884646475632271,0.039974118182446804,0.0006520711411347491,0.0,0.0,0.039958755869128254,0.0006520711411347491,0.0,0.0,0.03999031836018261
15855,1.4426950409246835e-8,0.06883063319049726,0.03997411223880637,0.000650751386874284,0.0,0.0,0.03995874634292385,0.000650751386874284,0.0,0.0,0.0399903159171193
15859,1.4426950249075512e-8,0.06881480571379366,0.03997410629531426,0.0006494343037200803,0.0,0.0,0.03995873681694195,0.0006494343037200803,0.0,0.0,0.03999031347405604
15863,1.4426950409246835e-8,0.06879898232488202,0.03997410035197038,0.0006481198862659736,0.0,0.0,0.03995872729118249,0.0006481198862659736,0.0,0.0,0.03999031103099282
15867,1.4426950249075512e-8,0.06878316302243268,0.03997409440877476,0.0006468081291167412,0.0,0.0,0.03995871776564541,0.0006468081291167412,0.0,0.0,0.03999030858792965
15871,1.4426950409246835e-8,0.06876734780511684,0.03997408846572736,0.0006454990268880797,0.0,0.0,0.03995870824033067,0.0006454990268880797,0.0,0.0,0.03999030614486654
15875,1.4426950249075512e-8,0.06875153667160619,0.039974082522828136,0.0006441925742065837,0.0,0.0,0.0399586987152382,0.0006441925742065837,0.0,0.0,0.039990303701803474
15879,1.4426950409246835e-8,0.0687357296205732,0.0399740765800771,0.0006428887657097219,0.0,0.0,0.03995868919036796,0.0006428887657097219,0.0,0.0,0.03999030125874046
15883,1.4426950249075512e-8,0.0687199266506908,0.039974070637474095,0.0006415875960458198,0.0,0.0,0.03995867966571987,0.0006415875960458198,0.0,0.0,0.03999029881567749
15887,1.4426950409246835e-8,0.06870412776063242,0.03997406469501919,0.000640289059874031,0.0,0.0,0.039958670141293895,0.000640289059874031,0.0,0.0,0.03999029637261457
15891,1.4426950249075512e-8,0.06868833294907255,0.03997405875271232,0.0006389931518643199,0.0,0.0,0.039958660617089976,0.0006389931518643199,0.0,0.0,0.03999029392955171
15895,1.4426950409246835e-8,0.06867254221468588,0.039974052810553384,0.0006376998666974385,0.0,0.0,0.03995865109310804,0.0006376998666974385,0.0,0.0,0.03999029148648889
15899,1.4426950249075512e-8,0.06865675555614795,0.03997404686854241,0.0006364091990649047,0.0,0.0,0.03995864156934805,0.0006364091990649047,0.0,0.0,0.03999028904342612
15903,1.4426950409246835e-8,0.06864097297213476,0.039974040926679354,0.0006351211436689805,0.0,0.0,0.03995863204580993,0.0006351211436689805,0.0,0.0,0.039990286600363405
15907,1.4426950249075512e-8,0.06862519446132306,0.03997403498496417,0.00063383569522265,0.0,0.0,0.03995862252249366,0.00063383569522265,0.0,0.0,0.03999028415730074
15911,1.4426950409246835e-8,0.06860942002239019,0.03997402904339684,0.000632552848449598,0.0,0.0,0.03995861299939915,0.000632552848449598,0.0,0.0,0.03999028171423812
15915,1.4426950249075512e-8,0.06859364965401388,0.03997402310197731,0.0006312725980841886,0.0,0.0,0.03995860347652637,0.0006312725980841886,0.0,0.0,0.03999027927117555
15919,1.4426950409246835e-8,0.06857788335487283,0.03997401716070551,0.0006299949388714428,0.0,0.0,0.03995859395387523,0.0006299949388714428,0.0,0.0,0.039990276828113035
15923,1.4426950249075512e-8,0.06856212112364615,0.039974011219581496,0.0006287198655670175,0.0,0.0,0.03995858443144571,0.0006287198655670175,0.0,0.0,0.03999027438505057
15927,1.4426950249075512e-8,0.06854636295901353,0.03997400527860511,0.0006274473729371839,0.0,0.0,0.03995857490923773,0.0006274473729371839,0.0,0.0,0.03999027194198814
15931,1.4426950409246835e-8,0.06853060885965544,0.03997399933777639,0.0006261774557588048,0.0,0.0,0.03995856538725125,0.0006261774557588048,0.0,0.0,0.03999026949892578
15935,1.4426950409246835e-8,0.0685148588242528,0.03997399339709536,0.0006249101088193179,0.0,0.0,0.039958555865486224,0.0006249101088193179,0.0,0.0,0.039990267055863456
15939,1.4426950249075512e-8,0.06849911285148717,0.0399739874565618,0.0006236453269167071,0.0,0.0,0.03995854634394255,0.0006236453269167071,0.0,0.0,0.03999026461280119
15943,1.4426950249075512e-8,0.06848337094004087,0.03997398151617586,0.0006223831048594861,0.0,0.0,0.039958536822620225,0.0006223831048594861,0.0,0.0,0.039990262169738965
15947,1.4426950249075512e-8,0.06846763308859675,0.03997397557593742,0.0006211234374666762,0.0,0.0,0.03995852730151917,0.0006211234374666762,0.0,0.0,0.039990259726676795
15951,1.4426950249075512e-8,0.06845189929583809,0.039973969635846346,0.0006198663195677842,0.0,0.0,0.03995851778063932,0.0006198663195677842,0.0,0.0,0.039990257283614675
15955,1.4426950249075512e-8,0.06843616956044904,0.039973963695902816,0.0006186117460027821,0.0,0.0,0.039958508259980645,0.0006186117460027821,0.0,0.0,0.0399902548405526
15959,1.4426950249075512e-8,0.0684204438811142,0.03997395775610665,0.0006173597116220852,0.0,0.0,0.03995849873954307,0.0006173597116220852,0.0,0.0,0.039990252397490586
15963,1.4426950409246835e-8,0.0684047222565188,0.03997395181645779,0.0006161102112865315,0.0,0.0,0.039958489219326536,0.0006161102112865315,0.0,0.0,0.03999024995442861
15967,1.4426950409246835e-8,0.06838900468534886,0.03997394587695632,0.0006148632398673601,0.0,0.0,0.03995847969933101,0.0006148632398673601,0.0,0.0,0.039990247511366685
15971,1.442695024907551e-8,0.06837329116629079,0.03997393993760208,0.0006136187922461908,0.0,0.0,0.03995847017955642,0.0006136187922461908,0.0,0.0,0.03999024506830482
15975,1.4426950249075512e-8,0.06835758169803162,0.03997393399839512,0.0006123768633150023,0.0,0.0,0.039958460660002706,0.0006123768633150023,0.0,0.0,0.039990242625243
15979,1.4426950249075512e-8,0.06834187627925908,0.03997392805933531,0.0006111374479761117,0.0,0.0,0.03995845114066983,0.0006111374479761117,0.0,0.0,0.039990240182181225
15983,1.4426950249075512e-8,0.06832617490866162,0.03997392212042276,0.0006099005411421528,0.0,0.0,0.039958441621557726,0.0006099005411421528,0.0,0.0,0.0399902377391195
15987,1.442695024907551e-8,0.068310477584928,0.03997391618165727,0.0006086661377360588,0.0,0.0,0.03995843210266634,0.0006086661377360588,0.0,0.0,0.03999023529605782
15991,1.442695024907551e-8,0.06829478430674775,0.0399739102430389,0.0006074342326910354,0.0,0.0,0.039958422583995616,0.0006074342326910354,0.0,0.0,0.03999023285299621
15995,1.4426950409246835e-8,0.06827909507281107,0.0399739043045676,0.0006062048209505445,0.0,0.0,0.039958413065545505,0.0006062048209505445,0.0,0.0,0.03999023040993463
15999,1.4426950409246835e-8,0.06826340988180854,0.03997389836624333,0.0006049778974682819,0.0,0.0,0.03995840354731594,0.0006049778974682819,0.0,0.0,0.039990227966873106
16003,1.442695024907551e-8,0.06824772873243176,0.03997389242806606,0.0006037534572081569,0.0,0.0,0.03995839402930688,0.0006037534572081569,0.0,0.0,0.03999022552381163
16007,1.442695024907551e-8,0.0682320516233724,0.03997388649003574,0.0006025314951442717,0.0,0.0,0.03995838451151826,0.0006025314951442717,0.0,0.0,0.039990223080750203
16011,1.4426950249075512e-8,0.06821637855332327,0.039973880552152334,0.0006013120062609004,0.0,0.0,0.03995837499395003,0.0006013120062609004,0.0,0.0,0.03999022063768884
16015,1.4426950249075512e-8,0.06820070952097732,0.039973874614415816,0.0006000949855524688,0.0,0.0,0.039958365476602135,0.0006000949855524688,0.0,0.0,0.03999021819462751
16019,1.442695024907551e-8,0.06818504452502842,0.03997386867682607,0.0005988804280235335,0.0,0.0,0.03995835595947451,0.0005988804280235335,0.0,0.0,0.039990215751566235
16023,1.442695024907551e-8,0.06816938356417086,0.03997386273938317,0.0005976683286887617,0.0,0.0,0.03995834644256711,0.0005976683286887617,0.0,0.0,0.03999021330850501
16027,1.4426950409246835e-8,0.06815372663709973,0.03997385680208702,0.000596458682572911,0.0,0.0,0.03995833692587987,0.000596458682572911,0.0,0.0,0.03999021086544383
16031,1.4426950409246835e-8,0.06813807374251046,0.039973850864937654,0.0005952514847108078,0.0,0.0,0.03995832740941276,0.0005952514847108078,0.0,0.0,0.03999020842238271
16035,1.4426950249075512e-8,0.0681224248790993,0.03997384492793497,0.0005940467301473284,0.0,0.0,0.03995831789316571,0.0005940467301473284,0.0,0.0,0.03999020597932163
16039,1.4426950249075512e-8,0.06810678004556296,0.03997383899107889,0.0005928444139373767,0.0,0.0,0.039958308377138645,0.0005928444139373767,0.0,0.0,0.03999020353626061
16043,1.4426950249075512e-8,0.06809113924059892,0.0399738330543695,0.0005916445311458684,0.0,0.0,0.03995829886133154,0.0005916445311458684,0.0,0.0,0.039990201093199625
16047,1.4426950249075512e-8,0.06807550246290513,0.03997382711780664,0.0005904470768477041,0.0,0.0,0.03995828934574432,0.0005904470768477041,0.0,0.0,0.0399901986501387
16051,1.4426950249075512e-8,0.06805986971118003,0.03997382118139035,0.000589252046127754,0.0,0.0,0.03995827983037695,0.000589252046127754,0.0,0.0,0.039990196207077826
16055,1.4426950249075512e-8,0.068044240984123,0.039973815245120635,0.000588059434080836,0.0,0.0,0.03995827031522937,0.000588059434080836,0.0,0.0,0.039990193764016996
16059,1.4426950409246835e-8,0.06802861628043366,0.03997380930899727,0.0005868692358116958,0.0,0.0,0.039958260800301494,0.0005868692358116958,0.0,0.0,0.03999019132095622
16063,1.442695024907551e-8,0.06801299559881255,0.03997380337302042,0.0005856814464349866,0.0,0.0,0.03995825128559331,0.0005856814464349866,0.0,0.0,0.03999018887789549
16067,1.4426950409246835e-8,0.0679973789379605,0.03997379743718999,0.0005844960610752499,0.0,0.0,0.03995824177110475,0.0005844960610752499,0.0,0.0,0.03999018643483482
16071,1.442695024907551e-8,0.06798176629657907,0.03997379150150587,0.0005833130748668943,0.0,0.0,0.03995823225683574,0.0005833130748668943,0.0,0.0,0.03999018399177419
16075,1.4426950409246835e-8,0.06796615767337053,0.039973785565968145,0.0005821324829541761,0.0,0.0,0.03995822274278626,0.0005821324829541761,0.0,0.0,0.03999018154871361
16079,1.442695024907551e-8,0.0679505530670377,0.03997377963057666,0.0005809542804911795,0.0,0.0,0.03995821322895622,0.0005809542804911795,0.0,0.0,0.03999017910565308
16083,1.4426950409246835e-8,0.06793495247628374,0.03997377369533144,0.0005797784626417967,0.0,0.0,0.03995820371534559,0.0005797784626417967,0.0,0.0,0.0399901766625926
16087,1.442695024907551e-8,0.06791935589981289,0.039973767760232454,0.0005786050245797075,0.0,0.0,0.0399581942019543,0.0005786050245797075,0.0,0.0,0.039990174219532174
16091,1.4426950409246835e-8,0.06790376333632955,0.03997376182527966,0.0005774339614883592,0.0,0.0,0.03995818468878232,0.0005774339614883592,0.0,0.0,0.03999017177647179
16095,1.442695024907551e-8,0.0678881747845389,0.03997375589047302,0.0005762652685609505,0.0,0.0,0.039958175175829565,0.0005762652685609505,0.0,0.0,0.03999016933341146
16099,1.4426950409246835e-8,0.06787259024314665,0.03997374995581251,0.0005750989410004057,0.0,0.0,0.039958165663096,0.0005750989410004057,0.0,0.0,0.03999016689035118
16103,1.442695024907551e-8,0.0678570097108592,0.03997374402129801,0.000573934974019359,0.0,0.0,0.039958156150581556,0.000573934974019359,0.0,0.0,0.03999016444729095
16107,1.4426950409246835e-8,0.06784143318638355,0.039973738086929556,0.0005727733628401342,0.0,0.0,0.03995814663828619,0.0005727733628401342,0.0,0.0,0.03999016200423077
16111,1.4426950249075509e-8,0.06782586066842726,0.03997373215270712,0.0005716141026947246,0.0,0.0,0.03995813712620984,0.0005716141026947246,0.0,0.0,0.039990159561170635
16115,1.4426950409246835e-8,0.06781029215569828,0.039973726218630656,0.000570457188824774,0.0,0.0,0.03995812761435246,0.000570457188824774,0.0,0.0,0.039990157118110554
16119,1.4426950249075509e-8,0.06779472764690547,0.03997372028470013,0.0005693026164815565,0.0,0.0,0.039958118102714,0.0005693026164815565,0.0,0.0,0.03999015467505052
16123,1.4426950409246835e-8,0.06777916714075821,0.03997371435091551,0.0005681503809259575,0.0,0.0,0.03995810859129439,0.0005681503809259575,0.0,0.0,0.039990152231990546
16127,1.4426950249075509e-8,0.06776361063596634,0.03997370841727676,0.000567000477428454,0.0,0.0,0.03995809908009359,0.000567000477428454,0.0,0.0,0.03999014978893061
16131,1.4426950409246835e-8,0.0677480581312403,0.03997370248378384,0.0005658529012690955,0.0,0.0,0.03995808956911154,0.0005658529012690955,0.0,0.0,0.039990147345870725
16135,1.442695024907551e-8,0.06773250962529127,0.039973696550436644,0.0005647076477374841,0.0,0.0,0.03995808005834817,0.0005647076477374841,0.0,0.0,0.0399901449028109
16139,1.442695024907551e-8,0.06771696511683091,0.03997369061723521,0.0005635647121327557,0.0,0.0,0.03995807054780345,0.0005635647121327557,0.0,0.0,0.03999014245975111
16143,1.4426950249075512e-8,0.06770142460457161,0.0399736846841795,0.0005624240897635604,0.0,0.0,0.03995806103747731,0.0005624240897635604,0.0,0.0,0.03999014001669138
16147,1.4426950249075512e-8,0.06768588808722609,0.03997367875126947,0.0005612857759480423,0.0,0.0,0.03995805152736971,0.0005612857759480423,0.0,0.0,0.0399901375736317
16151,1.442695024907551e-8,0.06767035556350792,0.03997367281850513,0.0005601497660138243,0.0,0.0,0.03995804201748059,0.0005601497660138243,0.0,0.0,0.03999013513057206
16155,1.4426950249075512e-8,0.06765482703213113,0.039973666885886334,0.0005590160552979831,0.0,0.0,0.039958032507809896,0.0005590160552979831,0.0,0.0,0.03999013268751248
16159,1.4426950249075512e-8,0.06763930249181035,0.03997366095341309,0.0005578846391470336,0.0,0.0,0.03995802299835756,0.0005578846391470336,0.0,0.0,0.03999013024445294
16163,1.4426950249075512e-8,0.06762378194126091,0.03997365502108545,0.0005567555129169093,0.0,0.0,0.039958013489123555,0.0005567555129169093,0.0,0.0,0.03999012780139346
16167,1.4426950249075512e-8,0.06760826537919844,0.03997364908890329,0.0005556286719729429,0.0,0.0,0.039958003980107806,0.0005556286719729429,0.0,0.0,0.039990125358334024
16171,1.4426950249075512e-8,0.06759275280433955,0.03997364315686659,0.0005545041116898473,0.0,0.0,0.03995799447131027,0.0005545041116898473,0.0,0.0,0.03999012291527464
16175,1.4426950249075512e-8,0.06757724421540112,0.039973637224975295,0.0005533818274516971,0.0,0.0,0.03995798496273088,0.0005533818274516971,0.0,0.0,0.039990120472215306
16179,1.442695024907551e-8,0.06756173961110076,0.03997363129322941,0.000552261814651909,0.0,0.0,0.039957975454369604,0.000552261814651909,0.0,0.0,0.03999011802915602
16183,1.4426950249075512e-8,0.06754623899015677,0.03997362536162881,0.0005511440686932231,0.0,0.0,0.03995796594622635,0.0005511440686932231,0.0,0.0,0.03999011558609678
16187,1.4426950249075512e-8,0.06753074235128773,0.03997361943017361,0.0005500285849876843,0.0,0.0,0.03995795643830111,0.0005500285849876843,0.0,0.0,0.039990113143037596
16191,1.442695024907551e-8,0.06751524969321308,0.03997361349886362,0.0005489153589566229,0.0,0.0,0.0399579469305938,0.0005489153589566229,0.0,0.0,0.039990110699978466
16195,1.4426950249075512e-8,0.06749976101465269,0.03997360756769896,0.0005478043860306365,0.0,0.0,0.03995793742310438,0.0005478043860306365,0.0,0.0,0.03999010825691938
16199,1.4426950249075512e-8,0.0674842763143272,0.03997360163667946,0.0005466956616495698,0.0,0.0,0.03995792791583279,0.0005466956616495698,0.0,0.0,0.03999010581386034
16203,1.4426950249075512e-8,0.06746879559095754,0.03997359570580514,0.0005455891812625001,0.0,0.0,0.03995791840877898,0.0005455891812625001,0.0,0.0,0.039990103370801354
16207,1.4426950249075512e-8,0.06745331884326555,0.03997358977507596,0.0005444849403277121,0.0,0.0,0.03995790890194288,0.0005444849403277121,0.0,0.0,0.03999010092774242
16211,1.4426950249075512e-8,0.0674378460699736,0.03997358384449189,0.0005433829343126842,0.0,0.0,0.039957899395324466,0.0005433829343126842,0.0,0.0,0.03999009848468353
16215,1.4426950249075512e-8,0.06742237726980428,0.0399735779140529,0.000542283158694068,0.0,0.0,0.03995788988892366,0.000542283158694068,0.0,0.0,0.03999009604162469
16219,1.442695024907551e-8,0.06740691244148124,0.039973571983758956,0.0005411856089576703,0.0,0.0,0.03995788038274043,0.0005411856089576703,0.0,0.0,0.0399900935985659
16223,1.4426950249075512e-8,0.06739145158372847,0.039973566053609945,0.0005400902805984344,0.0,0.0,0.039957870876774694,0.0005400902805984344,0.0,0.0,0.03999009115550717
16227,1.4426950249075512e-8,0.06737599469527047,0.0399735601236059,0.000538997169120421,0.0,0.0,0.03995786137102642,0.000538997169120421,0.0,0.0,0.039990088712448475
16231,1.442695024907551e-8,0.06736054177483261,0.03997355419374686,0.0005379062700367913,0.0,0.0,0.03995785186549555,0.0005379062700367913,0.0,0.0,0.03999008626938984
16235,1.4426950249075512e-8,0.06734509282114062,0.039973548264032654,0.0005368175788697867,0.0,0.0,0.03995784236018203,0.0005368175788697867,0.0,0.0,0.03999008382633125
16239,1.4426950249075512e-8,0.0673296478329208,0.039973542334463305,0.000535731091150712,0.0,0.0,0.0399578328550858,0.000535731091150712,0.0,0.0,0.03999008138327271
16243,1.4426950249075512e-8,0.06731420680890007,0.039973536405038715,0.0005346468024199158,0.0,0.0,0.03995782335020681,0.0005346468024199158,0.0,0.0,0.03999007894021422
16247,1.442695024907551e-8,0.06729876974780605,0.03997353047575898,0.0005335647082267733,0.0,0.0,0.03995781384554502,0.0005335647082267733,0.0,0.0,0.03999007649715578
16251,1.4426950249075512e-8,0.06728333664836675,0.039973524546624006,0.0005324848041296661,0.0,0.0,0.039957804341100356,0.0005324848041296661,0.0,0.0,0.03999007405409739
16255,1.4426950249075512e-8,0.06726790750931094,0.03997351861763368,0.0005314070856959687,0.0,0.0,0.03995779483687276,0.0005314070856959687,0.0,0.0,0.03999007161103905
16259,1.442695024907551e-8,0.06725248232936776,0.03997351268878804,0.0005303315485020236,0.0,0.0,0.03995778533286221,0.0005303315485020236,0.0,0.0,0.039990069167980764
16263,1.4426950249075512e-8,0.06723706110726715,0.03997350676008711,0.000529258188133128,0.0,0.0,0.03995777582906865,0.000529258188133128,0.0,0.0,0.039990066724922516
16267,1.4426950249075512e-8,0.06722164384173958,0.039973500831530666,0.0005281870001835137,0.0,0.0,0.03995776632549198,0.0005281870001835137,0.0,0.0,0.03999006428186433
16271,1.442695024907551e-8,0.06720623053151593,0.03997349490311893,0.00052711798025633,0.0,0.0,0.03995775682213219,0.00052711798025633,0.0,0.0,0.039990061838806185
16275,1.4426950249075512e-8,0.06719082117532772,0.039973488974851604,0.0005260511239636248,0.0,0.0,0.03995774731898921,0.0005260511239636248,0.0,0.0,0.039990059395748095
16279,1.4426950249075512e-8,0.06717541577190735,0.03997348304672884,0.0005249864269263272,0.0,0.0,0.039957737816063,0.0005249864269263272,0.0,0.0,0.039990056952690055
16283,1.4426950249075512e-8,0.06716001431998739,0.03997347711875049,0.000523923884774229,0.0,0.0,0.03995772831335349,0.000523923884774229,0.0,0.0,0.03999005450963206
16287,1.442695024907551e-8,0.06714461681830113,0.03997347119091664,0.0005228634931459675,0.0,0.0,0.039957718810860646,0.0005228634931459675,0.0,0.0,0.03999005206657412
16291,1.4426950249075512e-8,0.06712922326558249,0.03997346526322712,0.0005218052476890066,0.0,0.0,0.039957709308584395,0.0005218052476890066,0.0,0.0,0.039990049623516224
16295,1.4426950249075512e-8,0.067113833660566,0.039973459335681964,0.0005207491440596202,0.0,0.0,0.039957699806524694,0.0005207491440596202,0.0,0.0,0.03999004718045838
16299,1.442695024907551e-8,0.06709844800198662,0.03997345340828114,0.0005196951779228728,0.0,0.0,0.03995769030468149,0.0005196951779228728,0.0,0.0,0.03999004473740059
16303,1.4426950249075512e-8,0.06708306628858,0.03997344748102461,0.0005186433449526031,0.0,0.0,0.03995768080305473,0.0005186433449526031,0.0,0.0,0.039990042294342845
16307,1.4426950249075512e-8,0.06706768851908237,0.03997344155391227,0.0005175936408314047,0.0,0.0,0.03995767130164435,0.0005175936408314047,0.0,0.0,0.03999003985128515
16311,1.4426950249075512e-8,0.06705231469223046,0.03997343562694421,0.0005165460612506121,0.0,0.0,0.039957661800450316,0.0005165460612506121,0.0,0.0,0.039990037408227506
16315,1.4426950249075512e-8,0.06703694480676152,0.039973429700120286,0.0005155006019102775,0.0,0.0,0.03995765229947256,0.0005155006019102775,0.0,0.0,0.03999003496516992
16319,1.4426950249075512e-8,0.06702157886141366,0.039973423773440576,0.0005144572585191568,0.0,0.0,0.03995764279871105,0.0005144572585191568,0.0,0.0,0.03999003252211237
16323,1.4426950249075512e-8,0.06700621685492515,0.03997341784690491,0.0005134160267946914,0.0,0.0,0.0399576332981657,0.0005134160267946914,0.0,0.0,0.03999003007905488
16327,1.442695024907551e-8,0.0669908587860352,0.039973411920513326,0.00051237690246299,0.0,0.0,0.03995762379783648,0.00051237690246299,0.0,0.0,0.03999002763599743
16331,1.4426950249075512e-8,0.06697550465348343,0.03997340599426573,0.0005113398812588118,0.0,0.0,0.03995761429772332,0.0005113398812588118,0.0,0.0,0.03999002519294004
16335,1.4426950249075512e-8,0.06696015445601,0.039973400068162204,0.0005103049589255482,0.0,0.0,0.039957604797826195,0.0005103049589255482,0.0,0.0,0.03999002274988269
16339,1.442695024907551e-8,0.06694480819235574,0.039973394142202655,0.0005092721312152059,0.0,0.0,0.039957595298145035,0.0005092721312152059,0.0,0.0,0.03999002030682539
16343,1.4426950249075512e-8,0.0669294658612619,0.03997338821638698,0.0005082413938883893,0.0,0.0,0.03995758579867978,0.0005082413938883893,0.0,0.0,0.03999001786376815
16347,1.4426950249075512e-8,0.06691412746147049,0.03997338229071527,0.0005072127427142832,0.0,0.0,0.03995757629943039,0.0005072127427142832,0.0,0.0,0.039990015420710956
16351,1.4426950249075512e-8,0.06689879299172406,0.03997337636518737,0.0005061861734706353,0.0,0.0,0.039957566800396804,0.0005061861734706353,0.0,0.0,0.039990012977653804
16355,1.4426950249075512e-8,0.06688346245076554,0.03997337043980334,0.0005051616819437386,0.0,0.0,0.03995755730157898,0.0005051616819437386,0.0,0.0,0.039990010534596714
16359,1.4426950249075512e-8,0.06686813583733867,0.03997336451456307,0.0005041392639284138,0.0,0.0,0.039957547802976855,0.0005041392639284138,0.0,0.0,0.03999000809153966
16363,1.4426950249075512e-8,0.06685281315018755,0.039973358589466546,0.0005031189152279953,0.0,0.0,0.039957538304590375,0.0005031189152279953,0.0,0.0,0.039990005648482665
16367,1.442695024907551e-8,0.06683749438805714,0.039973352664513705,0.0005021006316543084,0.0,0.0,0.039957528806419486,0.0005021006316543084,0.0,0.0,0.039990003205425714
16371,1.4426950249075512e-8,0.06682217954969258,0.039973346739704596,0.0005010844090276563,0.0,0.0,0.03995751930846415,0.0005010844090276563,0.0,0.0,0.039990000762368826
16375,1.4426950249075512e-8,0.06680686863383986,0.039973340815039206,0.0005000702431768013,0.0,0.0,0.039957509810724316,0.0005000702431768013,0.0,0.0,0.03998999831931197
16379,1.442695024907551e-8,0.0667915616392454,0.03997333489051735,0.0004990581299389482,0.0,0.0,0.039957500313199903,0.0004990581299389482,0.0,0.0,0.03998999587625517
16383,1.4426950249075512e-8,0.06677625856465638,0.039973328966139074,0.0004980480651597272,0.0,0.0,0.03995749081589088,0.0004980480651597272,0.0,0.0,0.03998999343319843
16387,1.4426950249075512e-8,0.06676095940882033,0.03997332304190435,0.0004970400446931764,0.0,0.0,0.03995748131879719,0.0004970400446931764,0.0,0.0,0.03998999099014173
16391,1.4426950249075512e-8,0.0667456641704855,0.039973317117813156,0.0004960340644017253,0.0,0.0,0.03995747182191879,0.0004960340644017253,0.0,0.0,0.039989988547085076
16395,1.442695024907551e-8,0.06673037284840051,0.03997331119386538,0.0004950301201561775,0.0,0.0,0.039957462325255606,0.0004950301201561775,0.0,0.0,0.03998998610402848
16399,1.4426950249075512e-8,0.06671508544131481,0.03997330527006111,0.000494028207835694,0.0,0.0,0.0399574528288076,0.000494028207835694,0.0,0.0,0.03998998366097193
16403,1.4426950249075512e-8,0.06669980194797816,0.03997329934640025,0.0004930283233277758,0.0,0.0,0.03995744333257474,0.0004930283233277758,0.0,0.0,0.03998998121791543
16407,1.442695024907551e-8,0.06668452236714122,0.039973293422882715,0.0004920304625282479,0.0,0.0,0.03995743383655693,0.0004920304625282479,0.0,0.0,0.03998997877485898
16411,1.4426950249075512e-8,0.06666924669755467,0.03997328749950852,0.0004910346213412405,0.0,0.0,0.03995742434075414,0.0004910346213412405,0.0,0.0,0.039989976331802575
16415,1.4426950249075512e-8,0.06665397493797041,0.039973281576277636,0.0004900407956791767,0.0,0.0,0.039957414845166316,0.0004900407956791767,0.0,0.0,0.03998997388874623
16419,1.442695024907551e-8,0.06663870708714045,0.039973275653190025,0.0004890489814627495,0.0,0.0,0.03995740534979341,0.0004890489814627495,0.0,0.0,0.03998997144568993
16423,1.4426950249075512e-8,0.06662344314381743,0.039973269730245654,0.0004880591746209095,0.0,0.0,0.03995739585463536,0.0004880591746209095,0.0,0.0,0.03998996900263367
16427,1.4426950249075512e-8,0.06660818310675469,0.03997326380744448,0.00048707137109084664,0.0,0.0,0.03995738635969213,0.00048707137109084664,0.0,0.0,0.039989966559577476
16431,1.4426950249075512e-8,0.06659292697470606,0.03997325788478642,0.0004860855668179737,0.0,0.0,0.039957376864963645,0.0004860855668179737,0.0,0.0,0.03998996411652132
16435,1.442695024907551e-8,0.06657767474642602,0.039973251962271555,0.00048510175775590993,0.0,0.0,0.03995736737044988,0.00048510175775590993,0.0,0.0,0.03998996167346522
16439,1.4426950249075512e-8,0.06656242642066937,0.03997324603989969,0.00048411993986646404,0.0,0.0,0.039957357876150755,0.00048411993986646404,0.0,0.0,0.03998995923040917
16443,1.4426950249075512e-8,0.06654718199619167,0.03997324011767096,0.0004831401091196179,0.0,0.0,0.039957348382066236,0.0004831401091196179,0.0,0.0,0.03998995678735317
16447,1.442695024907551e-8,0.06653194147174908,0.03997323419558524,0.0004821622614935098,0.0,0.0,0.03995733888819626,0.0004821622614935098,0.0,0.0,0.03998995434429722
16451,1.4426950249075512e-8,0.0665167048460982,0.0399732282736425,0.0004811863929744182,0.0,0.0,0.03995732939454078,0.0004811863929744182,0.0,0.0,0.03998995190124131
16455,1.4426950249075512e-8,0.06650147211799623,0.03997322235184272,0.00048021249955674486,0.0,0.0,0.03995731990109976,0.00048021249955674486,0.0,0.0,0.03998994945818546
16459,1.4426950249075512e-8,0.06648624328620101,0.039973216430185796,0.000479240577242999,0.0,0.0,0.03995731040787311,0.000479240577242999,0.0,0.0,0.03998994701512966
16463,1.4426950249075512e-8,0.06647101834947075,0.03997321050867184,0.00047827062204378013,0.0,0.0,0.03995730091486082,0.00047827062204378013,0.0,0.0,0.0399899445720739
16467,1.4426950249075512e-8,0.0664557973065645,0.03997320458730067,0.0004773026299777615,0.0,0.0,0.03995729142206281,0.0004773026299777615,0.0,0.0,0.0399899421290182
16471,1.4426950249075512e-8,0.06644058015624157,0.03997319866607239,0.0004763365970716768,0.0,0.0,0.03995728192947904,0.0004763365970716768,0.0,0.0,0.039989939685962546
16475,1.442695024907551e-8,0.06642536689726204,0.039973192744986834,0.00047537251936029886,0.0,0.0,0.03995727243710945,0.00047537251936029886,0.0,0.0,0.039989937242906934
16479,1.4426950249075512e-8,0.06641015752838642,0.03997318682404403,0.00047441039288642666,0.0,0.0,0.03995726294495399,0.00047441039288642666,0.0,0.0,0.039989934799851384
16483,1.4426950249075512e-8,0.06639495204837574,0.03997318090324387,0.0004734502137008684,0.0,0.0,0.0399572534530126,0.0004734502137008684,0.0,0.0,0.039989932356795876
16487,1.442695024907551e-8,0.06637975045599193,0.03997317498258648,0.0004724919778624252,0.0,0.0,0.03995724396128525,0.0004724919778624252,0.0,0.0,0.039989929913740424
16491,1.4426950249075512e-8,0.0663645527499971,0.039973169062071656,0.000471535681437875,0.0,0.0,0.039957234469771875,0.000471535681437875,0.0,0.0,0.03998992747068501
16495,1.4426950249075512e-8,0.06634935892915397,0.03997316314169951,0.0004705813205019563,0.0,0.0,0.039957224978472435,0.0004705813205019563,0.0,0.0,0.039989925027629665
16499,1.4426950249075512e-8,0.066334168992226,0.039973157221469886,0.000469628891137352,0.0,0.0,0.03995721548738685,0.000469628891137352,0.0,0.0,0.03998992258457436
16503,1.442695024907551e-8,0.06631898293797708,0.03997315130138281,0.00046867838943467357,0.0,0.0,0.039957205996515095,0.00046867838943467357,0.0,0.0,0.0399899201415191
16507,1.4426950249075512e-8,0.06630380076517167,0.0399731453814383,0.0004677298114924448,0.0,0.0,0.039957196505857114,0.0004677298114924448,0.0,0.0,0.0399899176984639
16511,1.442695024907551e-8,0.06628862247257473,0.039973139461636144,0.0004667831534170859,0.0,0.0,0.039957187015412836,0.0004667831534170859,0.0,0.0,0.03998991525540874
16515,1.4426950249075512e-8,0.06627344805895202,0.039973133541976534,0.00046583841132289734,0.0,0.0,0.039957177525182234,0.00046583841132289734,0.0,0.0,0.039989912812353624
16519,1.4426950409246835e-8,0.0662582775230695,0.03997312762245925,0.0004648955813320434,0.0,0.0,0.03995716803516525,0.0004648955813320434,0.0,0.0,0.039989910369298574
16523,1.4426950249075512e-8,0.06624311086369392,0.039973121703084306,0.000463954659574539,0.0,0.0,0.03995715854536182,0.000463954659574539,0.0,0.0,0.039989907926243566
16527,1.442695024907551e-8,0.06622794807959256,0.03997311578385171,0.00046301564218822957,0.0,0.0,0.03995714905577189,0.00046301564218822957,0.0,0.0,0.039989905483188606
16531,1.4426950249075512e-8,0.06621278916953317,0.03997310986476148,0.000462078525318778,0.0,0.0,0.03995713956639543,0.000462078525318778,0.0,0.0,0.0399899030401337
16535,1.4426950409246835e-8,0.06619763413228409,0.03997310394581346,0.0004611433051196481,0.0,0.0,0.03995713007723238,0.0004611433051196481,0.0,0.0,0.03998990059707884
16539,1.4426950409246835e-8,0.06618248296661432,0.039973098027007666,0.00046020997775208887,0.0,0.0,0.039957120588282685,0.00046020997775208887,0.0,0.0,0.03998989815402403
16543,1.4426950249075512e-8,0.0661673356712931,0.03997309210834401,0.0004592785393851188,0.0,0.0,0.03995711109954629,0.0004592785393851188,0.0,0.0,0.039989895710969274
16547,1.4426950249075512e-8,0.06615219224509072,0.03997308618982259,0.0004583489861955099,0.0,0.0,0.03995710161102315,0.0004583489861955099,0.0,0.0,0.039989893267914564
16551,1.4426950409246835e-8,0.06613705268677753,0.0399730802714433,0.00045742131436777233,0.0,0.0,0.039957092122713214,0.00045742131436777233,0.0,0.0,0.0399898908248599
16555,1.4426950409246835e-8,0.06612191699512471,0.03997307435320604,0.00045649552009413845,0.0,0.0,0.03995708263461642,0.00045649552009413845,0.0,0.0,0.0399898883818053
16559,1.442695024907551e-8,0.06610678516890404,0.039973068435110844,0.0004555715995745475,0.0,0.0,0.03995707314673273,0.0004555715995745475,0.0,0.0,0.03998988593875073
16563,1.4426950249075512e-8,0.06609165720688756,0.039973062517157744,0.00045464954901662963,0.0,0.0,0.03995706365906209,0.00045464954901662963,0.0,0.0,0.039989883495696224
16567,1.4426950249075512e-8,0.0660765331078481,0.0399730565993466,0.00045372936463569067,0.0,0.0,0.039957054171604445,0.00045372936463569067,0.0,0.0,0.039989881052641764
16571,1.442695024907551e-8,0.06606141287055904,0.03997305068167736,0.00045281104265469636,0.0,0.0,0.03995704468435974,0.00045281104265469636,0.0,0.0,0.03998987860958735
16575,1.4426950249075512e-8,0.06604629649379426,0.03997304476414998,0.00045189457930425614,0.0,0.0,0.03995703519732791,0.00045189457930425614,0.0,0.0,0.03998987616653299
16579,1.4426950249075509e-8,0.06603118397632812,0.039973038846764626,0.000450979970822611,0.0,0.0,0.039957025710508944,0.000450979970822611,0.0,0.0,0.03998987372347868
16583,1.442695024907551e-8,0.06601607531693564,0.03997303292952109,0.0004500672134556129,0.0,0.0,0.03995701622390277,0.0004500672134556129,0.0,0.0,0.03998987128042442
16587,1.4426950409246835e-8,0.06600097051439219,0.03997302701241932,0.00044915630345671297,0.0,0.0,0.03995700673750932,0.00044915630345671297,0.0,0.0,0.039989868837370206
16591,1.4426950249075512e-8,0.06598586956747395,0.03997302109545933,0.0004482472370869451,0.0,0.0,0.03995699725132856,0.0004482472370869451,0.0,0.0,0.039989866394316044
16595,1.442695024907551e-8,0.06597077247495765,0.0399730151786411,0.00044734001061491054,0.0,0.0,0.03995698776536044,0.00044734001061491054,0.0,0.0,0.03998986395126194
16599,1.4426950249075512e-8,0.06595567923562022,0.03997300926196459,0.0004464346203167628,0.0,0.0,0.039956978279604906,0.0004464346203167628,0.0,0.0,0.03998986150820787
16603,1.4426950409246835e-8,0.06594058984823953,0.03997300334542977,0.0004455310624761921,0.0,0.0,0.03995696879406191,0.0004455310624761921,0.0,0.0,0.039989859065153864
16607,1.4426950409246835e-8,0.06592550431159377,0.0399729974290366,0.0004446293333844104,0.0,0.0,0.03995695930873139,0.0004446293333844104,0.0,0.0,0.0399898566220999
16611,1.442695024907551e-8,0.0659104226244617,0.03997299151278499,0.0004437294293401359,0.0,0.0,0.039956949823613294,0.0004437294293401359,0.0,0.0,0.039989854179045985
16615,1.4426950249075512e-8,0.0658953447856229,0.039972985596674955,0.00044283134664957805,0.0,0.0,0.039956940338707586,0.00044283134664957805,0.0,0.0,0.03998985173599212
16619,1.4426950409246835e-8,0.06588027079385694,0.039972979680706545,0.0004419350816264223,0.0,0.0,0.039956930854014215,0.0004419350816264223,0.0,0.0,0.039989849292938306
16623,1.4426950409246835e-8,0.06586520064794446,0.039972973764879585,0.00044104063059181517,0.0,0.0,0.039956921369533105,0.00044104063059181517,0.0,0.0,0.03998984684988454
16627,1.4426950249075512e-8,0.06585013434666638,0.0399729678491941,0.0004401479898743478,0.0,0.0,0.039956911885264235,0.0004401479898743478,0.0,0.0,0.03998984440683082
16631,1.442695024907551e-8,0.0658350718888043,0.0399729619336501,0.0004392571558100447,0.0,0.0,0.03995690240120754,0.0004392571558100447,0.0,0.0,0.03998984196377717
16635,1.442695024907551e-8,0.06582001327314031,0.039972956018247456,0.0004383681247423436,0.0,0.0,0.039956892917362964,0.0004383681247423436,0.0,0.0,0.03998983952072355
16639,1.442695024907551e-8,0.06580495849845686,0.039972950102986154,0.00043748089302208366,0.0,0.0,0.03995688343373047,0.00043748089302208366,0.0,0.0,0.03998983707766998
16643,1.4426950249075512e-8,0.0657899075635373,0.03997294418786626,0.00043659545700748987,0.0,0.0,0.03995687395030999,0.00043659545700748987,0.0,0.0,0.039989834634616465
16647,1.442695024907551e-8,0.06577486046716527,0.03997293827288762,0.0004357118130641578,0.0,0.0,0.03995686446710148,0.0004357118130641578,0.0,0.0,0.039989832191563005
16651,1.4426950249075512e-8,0.0657598172081251,0.0399729323580503,0.0004348299575650389,0.0,0.0,0.0399568549841049,0.0004348299575650389,0.0,0.0,0.039989829748509585
16655,1.4426950409246835e-8,0.06574477778520137,0.039972926443354206,0.00043394988689042556,0.0,0.0,0.0399568455013202,0.00043394988689042556,0.0,0.0,0.03998982730545622
16659,1.4426950249075512e-8,0.06572974219717961,0.039972920528799305,0.0004330715974279363,0.0,0.0,0.039956836018747305,0.0004330715974279363,0.0,0.0,0.039989824862402906
16663,1.442695024907551e-8,0.06571471044284574,0.03997291461438551,0.0004321950855725008,0.0,0.0,0.03995682653638617,0.0004321950855725008,0.0,0.0,0.03998982241934964
16667,1.4426950249075512e-8,0.06569968252098594,0.03997290870011293,0.00043132034772634523,0.0,0.0,0.039956817054236766,0.00043132034772634523,0.0,0.0,0.03998981997629642
16671,1.4426950409246835e-8,0.0656846584303874,0.03997290278598139,0.0004304473802989775,0.0,0.0,0.039956807572299025,0.0004304473802989775,0.0,0.0,0.03998981753324325
16675,1.4426950409246835e-8,0.06566963816983752,0.03997289687199099,0.0004295761797071724,0.0,0.0,0.039956798090572905,0.0004295761797071724,0.0,0.0,0.03998981509019014
16679,1.4426950249075512e-8,0.06565462173812434,0.03997289095814156,0.0004287067423749562,0.0,0.0,0.039956788609058345,0.0004287067423749562,0.0,0.0,0.039989812647137066
16683,1.4426950249075512e-8,0.0656396091340366,0.03997288504443315,0.000427839064733595,0.0,0.0,0.039956779127755304,0.000427839064733595,0.0,0.0,0.03998981020408405
16687,1.4426950409246835e-8,0.06562460035636321,0.0399728791308657,0.0004269731432215757,0.0,0.0,0.03995676964666372,0.0004269731432215757,0.0,0.0,0.03998980776103109
16691,1.4426950409246835e-8,0.06560959540389397,0.039972873217439205,0.000426108974284594,0.0,0.0,0.03995676016578356,0.000426108974284594,0.0,0.0,0.03998980531797816
16695,1.4426950249075512e-8,0.065594594275419,0.039972867304153614,0.00042524655437553945,0.0,0.0,0.03995675068511476,0.00042524655437553945,0.0,0.0,0.03998980287492529
16699,1.442695024907551e-8,0.06557959696972918,0.03997286139100889,0.00042438587995448075,0.0,0.0,0.03995674120465728,0.00042438587995448075,0.0,0.0,0.039989800431872474
16703,1.442695024907551e-8,0.06556460348561567,0.03997285547800494,0.00042352694748865115,0.0,0.0,0.03995673172441105,0.00042352694748865115,0.0,0.0,0.03998979798881971
16707,1.442695024907551e-8,0.06554961382187026,0.039972849565141806,0.00042266975345243415,0.0,0.0,0.03995672224437603,0.00042266975345243415,0.0,0.0,0.03998979554576699
16711,1.4426950249075512e-8,0.06553462797728542,0.0399728436524195,0.0004218142943273487,0.0,0.0,0.03995671276455218,0.0004218142943273487,0.0,0.0,0.03998979310271432
16715,1.442695024907551e-8,0.0655196459506539,0.03997283773983787,0.0004209605666020351,0.0,0.0,0.039956703284939436,0.0004209605666020351,0.0,0.0,0.0399897906596617
16719,1.4426950249075512e-8,0.06550466774076938,0.03997283182739694,0.0004201085667722404,0.0,0.0,0.03995669380553775,0.0004201085667722404,0.0,0.0,0.039989788216609125
16723,1.4426950409246835e-8,0.0654896933464256,0.03997282591509669,0.000419258291340804,0.0,0.0,0.03995668432634708,0.000419258291340804,0.0,0.0,0.03998978577355661
16727,1.442695024907551e-8,0.06547472276641718,0.039972820002937004,0.0004184097368176434,0.0,0.0,0.039956674847367354,0.0004184097368176434,0.0,0.0,0.03998978333050414
16731,1.442695024907551e-8,0.06545975599953904,0.03997281409091799,0.0004175628997197399,0.0,0.0,0.03995666536859856,0.0004175628997197399,0.0,0.0,0.03998978088745171
16735,1.4426950249075512e-8,0.06544479304458696,0.03997280817903948,0.00041671777657112337,0.0,0.0,0.0399566558900406,0.00041671777657112337,0.0,0.0,0.03998977844439935
16739,1.4426950409246835e-8,0.06542983390035687,0.03997280226730151,0.0004158743639028611,0.0,0.0,0.039956646411693456,0.0004158743639028611,0.0,0.0,0.039989776001347024
16743,1.4426950409246835e-8,0.06541487856564551,0.0399727963557041,0.000415032658253039,0.0,0.0,0.03995663693355708,0.000415032658253039,0.0,0.0,0.03998977355829475
16747,1.4426950249075512e-8,0.06539992703925003,0.039972790444247105,0.0004141926561667507,0.0,0.0,0.0399566274556314,0.0004141926561667507,0.0,0.0,0.03998977111524253
16751,1.442695024907551e-8,0.06538497931996821,0.03997278453293054,0.00041335435419608197,0.0,0.0,0.03995661797791639,0.00041335435419608197,0.0,0.0,0.039989768672190354
16755,1.4426950409246835e-8,0.0653700354065982,0.03997277862175431,0.0004125177489000973,0.0,0.0,0.039956608500411966,0.0004125177489000973,0.0,0.0,0.03998976622913823
16759,1.4426950409246835e-8,0.0653550952979389,0.03997277271071851,0.0004116828368448253,0.0,0.0,0.03995659902311811,0.0004116828368448253,0.0,0.0,0.039989763786086166
16763,1.4426950249075512e-8,0.0653401589927895,0.03997276679982306,0.0004108496146032447,0.0,0.0,0.03995658954603477,0.0004108496146032447,0.0,0.0,0.03998976134303414
16767,1.4426950249075512e-8,0.06532522648995001,0.039972760889067836,0.0004100180787552703,0.0,0.0,0.03995658006916186,0.0004100180787552703,0.0,0.0,0.039989758899982165
16771,1.4426950249075512e-8,0.0653102977882207,0.03997275497845289,0.0004091882258877391,0.0,0.0,0.03995657059249937,0.0004091882258877391,0.0,0.0,0.03998975645693024
16775,1.4426950249075509e-8,0.0652953728864025,0.039972749067978174,0.0004083600525943961,0.0,0.0,0.039956561116047236,0.0004083600525943961,0.0,0.0,0.039989754013878366
16779,1.442695024907551e-8,0.06528045178329686,0.03997274315764365,0.00040753355547588026,0.0,0.0,0.03995655163980541,0.00040753355547588026,0.0,0.0,0.03998975157082654
16783,1.442695024907551e-8,0.0652655344777058,0.03997273724744927,0.00040670873113971066,0.0,0.0,0.03995654216377383,0.00040670873113971066,0.0,0.0,0.03998974912777477
16787,1.4426950249075512e-8,0.06525062096843173,0.039972731337395095,0.000405885576200272,0.0,0.0,0.039956532687952476,0.000405885576200272,0.0,0.0,0.03998974668472305
16791,1.4426950409246835e-8,0.06523571125427786,0.03997272542748095,0.00040506408727880334,0.0,0.0,0.039956523212341256,0.00040506408727880334,0.0,0.0,0.03998974424167137
16795,1.4426950249075512e-8,0.06522080533404764,0.039972719517706874,0.0004042442610033799,0.0,0.0,0.03995651373694015,0.0004042442610033799,0.0,0.0,0.03998974179861975
16799,1.4426950249075509e-8,0.06520590320654517,0.0399727136080728,0.00040342609400890225,0.0,0.0,0.0399565042617491,0.00040342609400890225,0.0,0.0,0.03998973935556817
16803,1.442695024907551e-8,0.06519100487057514,0.039972707698578726,0.0004026095829370819,0.0,0.0,0.03995649478676805,0.0004026095829370819,0.0,0.0,0.039989736912516644
16807,1.4426950409246835e-8,0.06517611032494267,0.03997270178922462,0.00040179472443642716,0.0,0.0,0.039956485311996956,0.00040179472443642716,0.0,0.0,0.03998973446946517
16811,1.4426950409246835e-8,0.0651612195684535,0.039972695880010456,0.0004009815151622295,0.0,0.0,0.039956475837435765,0.0004009815151622295,0.0,0.0,0.03998973202641374
16815,1.4426950249075512e-8,0.06514633259991377,0.03997268997093619,0.0004001699517765502,0.0,0.0,0.03995646636308444,0.0004001699517765502,0.0,0.0,0.03998972958336236
16819,1.4426950249075512e-8,0.06513144941813029,0.03997268406200173,0.00039936003094820594,0.0,0.0,0.039956456888942914,0.00039936003094820594,0.0,0.0,0.039989727140311036
16823,1.4426950409246835e-8,0.06511657002191043,0.03997267815320717,0.0003985517493527558,0.0,0.0,0.03995644741501114,0.0003985517493527558,0.0,0.0,0.03998972469725976
16827,1.4426950409246835e-8,0.0651016944100618,0.039972672244552344,0.0003977451036724873,0.0,0.0,0.03995643794128907,0.0003977451036724873,0.0,0.0,0.039989722254208535
16831,1.4426950249075512e-8,0.06508682258139288,0.03997266633603735,0.0003969400905964026,0.0,0.0,0.039956428467776674,0.0003969400905964026,0.0,0.0,0.039989719811157357
16835,1.4426950249075512e-8,0.06507195453471241,0.039972660427662024,0.00039613670682020545,0.0,0.0,0.03995641899447387,0.00039613670682020545,0.0,0.0,0.03998971736810623
16839,1.4426950249075512e-8,0.06505709026882993,0.03997265451942641,0.0003953349490462871,0.0,0.0,0.03995640952138063,0.0003953349490462871,0.0,0.0,0.03998971492505515
16843,1.442695024907551e-8,0.06504222978255524,0.03997264861133045,0.00039453481398371234,0.0,0.0,0.0399564000484969,0.00039453481398371234,0.0,0.0,0.03998971248200412
16847,1.4426950249075512e-8,0.06502737307469883,0.03997264270337408,0.00039373629834820866,0.0,0.0,0.0399563905758226,0.00039373629834820866,0.0,0.0,0.039989710038953144
16851,1.442695024907551e-8,0.06501252014407169,0.03997263679555736,0.0003929393988621487,0.0,0.0,0.03995638110335773,0.0003929393988621487,0.0,0.0,0.039989707595902216
16855,1.4426950249075512e-8,0.06499767098948513,0.03997263088788016,0.00039214411225453946,0.0,0.0,0.03995637163110222,0.00039214411225453946,0.0,0.0,0.039989705152851336
16859,1.4426950409246835e-8,0.06498282560975135,0.039972624980342555,0.00039135043526100833,0.0,0.0,0.039956362159056014,0.00039135043526100833,0.0,0.0,0.039989702709800505
16863,1.4426950249075512e-8,0.06496798400368284,0.039972619072944394,0.0003905583646237895,0.0,0.0,0.03995635268721906,0.0003905583646237895,0.0,0.0,0.03998970026674973
16867,1.4426950249075509e-8,0.06495314617009271,0.0399726131656857,0.00038976789709171077,0.0,0.0,0.03995634321559132,0.00038976789709171077,0.0,0.0,0.039989697823698996
16871,1.442695024907551e-8,0.06493831210779448,0.03997260725856638,0.0003889790294201801,0.0,0.0,0.03995633374417273,0.0003889790294201801,0.0,0.0,0.03998969538064832
16875,1.4426950409246835e-8,0.06492348181560223,0.03997260135158651,0.0003881917583711723,0.0,0.0,0.03995632427296326,0.0003881917583711723,0.0,0.0,0.03998969293759769
16879,1.4426950409246835e-8,0.06490865529233071,0.03997259544474604,0.00038740608071321576,0.0,0.0,0.03995631480196285,0.00038740608071321576,0.0,0.0,0.039989690494547106
16883,1.4426950249075512e-8,0.06489383253679507,0.03997258953804483,0.00038662199322137914,0.0,0.0,0.03995630533117145,0.00038662199322137914,0.0,0.0,0.03998968805149658
16887,1.4426950249075512e-8,0.06487901354781085,0.03997258363148298,0.00038583949267725833,0.0,0.0,0.03995629586058901,0.00038583949267725833,0.0,0.0,0.039989685608446096
16891,1.4426950409246835e-8,0.06486419832419432,0.03997257772506036,0.00038505857586896284,0.0,0.0,0.03995628639021548,0.00038505857586896284,0.0,0.0,0.03998968316539567
16895,1.4426950409246835e-8,0.06484938686476228,0.039972571818776975,0.00038427923959110245,0.0,0.0,0.03995627692005081,0.00038427923959110245,0.0,0.0,0.03998968072234528
16899,1.442695024907551e-8,0.06483457916833202,0.03997256591263279,0.00038350148064477627,0.0,0.0,0.03995626745009496,0.00038350148064477627,0.0,0.0,0.03998967827929495
16903,1.4426950249075512e-8,0.06481977523372114,0.0399725600066278,0.00038272529583755594,0.0,0.0,0.03995625798034788,0.00038272529583755594,0.0,0.0,0.039989675836244666
16907,1.4426950249075512e-8,0.06480497505974803,0.03997255410076194,0.00038195068198347494,0.0,0.0,0.039956248510809506,0.00038195068198347494,0.0,0.0,0.03998967339319444
16911,1.442695024907551e-8,0.06479017864523143,0.039972548195035075,0.000381177635903015,0.0,0.0,0.03995623904147979,0.000381177635903015,0.0,0.0,0.03998967095014425
16915,1.4426950249075512e-8,0.06477538598899073,0.03997254228944739,0.00038040615442309304,0.0,0.0,0.0399562295723587,0.00038040615442309304,0.0,0.0,0.03998966850709412
16919,1.4426950249075509e-8,0.06476059708984583,0.03997253638399871,0.0003796362343770481,0.0,0.0,0.03995622010344617,0.0003796362343770481,0.0,0.0,0.03998966606404404
16923,1.442695024907551e-8,0.06474581194661698,0.039972530478688977,0.0003788678726046284,0.0,0.0,0.039956210634742154,0.0003788678726046284,0.0,0.0,0.03998966362099401
16927,1.4426950409246835e-8,0.06473103055812518,0.03997252457351829,0.0003781010659519782,0.0,0.0,0.03995620116624661,0.0003781010659519782,0.0,0.0,0.03998966117794402
16931,1.4426950249075512e-8,0.06471625292319175,0.03997251866848648,0.00037733581127162515,0.0,0.0,0.039956191697959484,0.00037733581127162515,0.0,0.0,0.03998965873489409
16935,1.442695024907551e-8,0.06470147904063867,0.039972512763593614,0.000376572105422467,0.0,0.0,0.039956182229880725,0.000376572105422467,0.0,0.0,0.0399896562918442
16939,1.4426950249075512e-8,0.0646867089092884,0.039972506858839615,0.00037580994526975923,0.0,0.0,0.0399561727620103,0.00037580994526975923,0.0,0.0,0.03998965384879437
16943,1.4426950409246835e-8,0.0646719425279639,0.03997250095422441,0.00037504932768510146,0.0,0.0,0.039956163294348125,0.00037504932768510146,0.0,0.0,0.039989651405744585
16947,1.4426950409246835e-8,0.06465717989548861,0.03997249504974801,0.00037429024954642464,0.0,0.0,0.03995615382689418,0.00037429024954642464,0.0,0.0,0.03998964896269485
16951,1.442695024907551e-8,0.06464242101068648,0.039972489145410385,0.0003735327077379805,0.0,0.0,0.03995614435964841,0.0003735327077379805,0.0,0.0,0.039989646519645164
16955,1.4426950249075512e-8,0.06462766587238214,0.03997248324121158,0.0003727766991503249,0.0,0.0,0.03995613489261076,0.0003727766991503249,0.0,0.0,0.039989644076595526
16959,1.4426950409246835e-8,0.06461291447940062,0.039972477337151424,0.0003720222206803076,0.0,0.0,0.03995612542578119,0.0003720222206803076,0.0,0.0,0.039989641633545944
16963,1.4426950409246835e-8,0.0645981668305673,0.039972471433229885,0.0003712692692310591,0.0,0.0,0.039956115959159634,0.0003712692692310591,0.0,0.0,0.039989639190496404
16967,1.4426950249075512e-8,0.0645834229247084,0.039972465529447054,0.0003705178417119777,0.0,0.0,0.039956106492746064,0.0003705178417119777,0.0,0.0,0.03998963674744692
16971,1.4426950249075512e-8,0.06456868276065054,0.03997245962580285,0.0003697679350387169,0.0,0.0,0.03995609702654043,0.0003697679350387169,0.0,0.0,0.03998963430439748
16975,1.4426950249075512e-8,0.06455394633722077,0.03997245372229718,0.00036901954613317275,0.0,0.0,0.03995608756054266,0.00036901954613317275,0.0,0.0,0.039989631861348095
16979,1.442695024907551e-8,0.0645392136532466,0.039972447818930036,0.0003682726719234713,0.0,0.0,0.039956078094752726,0.0003682726719234713,0.0,0.0,0.03998962941829876
16983,1.4426950249075512e-8,0.06452448470755627,0.03997244191570146,0.00036752730934395565,0.0,0.0,0.039956068629170574,0.00036752730934395565,0.0,0.0,0.03998962697524947
16987,1.442695024907551e-8,0.06450975949897834,0.039972436012611315,0.00036678345533517395,0.0,0.0,0.039956059163796145,0.00036678345533517395,0.0,0.0,0.03998962453220024
16991,1.4426950249075512e-8,0.06449503802634197,0.03997243010965963,0.00036604110684386617,0.0,0.0,0.03995604969862941,0.00036604110684386617,0.0,0.0,0.03998962208915105
16995,1.4426950409246835e-8,0.06448032028847692,0.0399724242068463,0.0003653002608229521,0.0,0.0,0.0399560402336703,0.0003653002608229521,0.0,0.0,0.039989619646101905
16999,1.4426950249075512e-8,0.06446560628421333,0.03997241830417144,0.0003645609142315186,0.0,0.0,0.03995603076891878,0.0003645609142315186,0.0,0.0,0.03998961720305282
17003,1.442695024907551e-8,0.0644508960123818,0.03997241240163492,0.0003638230640348065,0.0,0.0,0.0399560213043748,0.0003638230640348065,0.0,0.0,0.03998961476000378
17007,1.4426950249075512e-8,0.06443618947181365,0.03997240649923666,0.00036308670720420084,0.0,0.0,0.039956011840038295,0.00036308670720420084,0.0,0.0,0.03998961231695479
17011,1.4426950409246835e-8,0.06442148666134057,0.03997240059697669,0.00036235184071721434,0.0,0.0,0.03995600237590924,0.00036235184071721434,0.0,0.0,0.03998960987390585
17015,1.4426950409246835e-8,0.06440678757979476,0.039972394694854974,0.00036161846155747764,0.0,0.0,0.039955992911987565,0.00036161846155747764,0.0,0.0,0.039989607430856965
17019,1.442695024907551e-8,0.06439209222600892,0.03997238879287149,0.00036088656671472657,0.0,0.0,0.039955983448273245,0.00036088656671472657,0.0,0.0,0.039989604987808125
17023,1.4426950249075512e-8,0.06437740059881644,0.0399723828910262,0.0003601561531847894,0.0,0.0,0.039955973984766205,0.0003601561531847894,0.0,0.0,0.039989602544759334
17027,1.4426950409246835e-8,0.06436271269705099,0.03997237698931906,0.0003594272179695747,0.0,0.0,0.039955964521466415,0.0003594272179695747,0.0,0.0,0.0399896001017106
17031,1.4426950409246835e-8,0.06434802851954682,0.039972371087749994,0.000358699758077059,0.0,0.0,0.039955955058373814,0.000358699758077059,0.0,0.0,0.039989597658661905
17035,1.4426950249075512e-8,0.0643333480651388,0.03997236518631908,0.00035797377052127453,0.0,0.0,0.039955945595488374,0.00035797377052127453,0.0,0.0,0.039989595215613266
17039,1.442695024907551e-8,0.06431867133266213,0.039972359285026175,0.0003572492523222969,0.0,0.0,0.039955936132810024,0.0003572492523222969,0.0,0.0,0.03998959277256467
17043,1.442695024907551e-8,0.06430399832095267,0.039972353383871326,0.000356526200506233,0.0,0.0,0.039955926670338725,0.000356526200506233,0.0,0.0,0.03998959032951613
17047,1.442695024907551e-8,0.06428932902884674,0.03997234748285437,0.0003558046121052087,0.0,0.0,0.03995591720807441,0.0003558046121052087,0.0,0.0,0.03998958788646764
17051,1.4426950249075512e-8,0.06427466345518118,0.03997234158197553,0.0003550844841573565,0.0,0.0,0.03995590774601707,0.0003550844841573565,0.0,0.0,0.0399895854434192
17055,1.442695024907551e-8,0.06426000159879322,0.039972335681234476,0.00035436581370680315,0.0,0.0,0.039955898284166624,0.00035436581370680315,0.0,0.0,0.03998958300037081
17059,1.4426950249075512e-8,0.06424534345852087,0.0399723297806314,0.0003536485978036597,0.0,0.0,0.039955888822523045,0.0003536485978036597,0.0,0.0,0.03998958055732247
17063,1.4426950409246835e-8,0.06423068903320234,0.039972323880166194,0.0003529328335040057,0.0,0.0,0.039955879361086265,0.0003529328335040057,0.0,0.0,0.03998957811427418
17067,1.442695024907551e-8,0.06421603832167652,0.039972317979838794,0.00035221851786987964,0.0,0.0,0.03995586989985624,0.00035221851786987964,0.0,0.0,0.039989575671225935
17071,1.442695024907551e-8,0.06420139132278273,0.03997231207964916,0.0003515056479692664,0.0,0.0,0.03995586043883293,0.0003515056479692664,0.0,0.0,0.039989573228177734
17075,1.4426950249075512e-8,0.06418674803536097,0.039972306179597294,0.000350794220876085,0.0,0.0,0.03995585097801628,0.000350794220876085,0.0,0.0,0.039989570785129595
17079,1.4426950409246835e-8,0.06417210845825154,0.03997230027968318,0.0003500842336701766,0.0,0.0,0.03995584151740624,0.0003500842336701766,0.0,0.0,0.039989568342081505
17083,1.4426950409246835e-8,0.06415747259029532,0.03997229437990677,0.0003493756834372927,0.0,0.0,0.039955832057002774,0.0003493756834372927,0.0,0.0,0.03998956589903346
17087,1.4426950249075512e-8,0.06414284043033364,0.039972288480267966,0.00034866856726908306,0.0,0.0,0.0399558225968058,0.00034866856726908306,0.0,0.0,0.03998956345598546
17091,1.442695024907551e-8,0.06412821197720847,0.03997228258076688,0.00034796288226308377,0.0,0.0,0.03995581313681532,0.00034796288226308377,0.0,0.0,0.03998956101293752
17095,1.4426950409246835e-8,0.06411358722976222,0.03997227668140333,0.0003472586255227053,0.0,0.0,0.03995580367703125,0.0003472586255227053,0.0,0.0,0.03998955856988962
17099,1.4426950409246835e-8,0.06409896618683783,0.03997227078217743,0.00034655579415722063,0.0,0.0,0.039955794217453565,0.00034655579415722063,0.0,0.0,0.03998955612684178
17103,1.4426950249075512e-8,0.06408434884727857,0.039972264883089005,0.00034585438528175354,0.0,0.0,0.03995578475808219,0.00034585438528175354,0.0,0.0,0.039989553683793984
17107,1.4426950249075512e-8,0.06406973520992847,0.0399722589841381,0.0003451543960172659,0.0,0.0,0.0399557752989171,0.0003451543960172659,0.0,0.0,0.03998955124074624
17111,1.4426950249075512e-8,0.06405512527363194,0.039972253085324705,0.0003444558234905484,0.0,0.0,0.03995576583995823,0.0003444558234905484,0.0,0.0,0.039989548797698546
17115,1.4426950249075509e-8,0.06404051903723383,0.039972247186648706,0.0003437586648342052,0.0,0.0,0.03995575638120554,0.0003437586648342052,0.0,0.0,0.0399895463546509
17119,1.442695024907551e-8,0.06402591649957967,0.03997224128811009,0.0003430629171866445,0.0,0.0,0.03995574692265898,0.0003430629171866445,0.0,0.0,0.0399895439116033
17123,1.442695024907551e-8,0.0640113176595153,0.03997223538970893,0.00034236857769206607,0.0,0.0,0.0399557374643185,0.00034236857769206607,0.0,0.0,0.03998954146855575
17127,1.4426950249075512e-8,0.06399672251588721,0.03997222949144505,0.0003416756435004498,0.0,0.0,0.03995572800618405,0.0003416756435004498,0.0,0.0,0.03998953902550826
17131,1.4426950409246835e-8,0.06398213106754241,0.039972223593318534,0.00034098411176754386,0.0,0.0,0.0399557185482556,0.00034098411176754386,0.0,0.0,0.039989536582460815
17135,1.4426950249075512e-8,0.06396754331332813,0.03997221769532926,0.0003402939796548529,0.0,0.0,0.03995570909053308,0.0003402939796548529,0.0,0.0,0.03998953413941341
17139,1.4426950249075512e-8,0.06395295925209245,0.039972211797477224,0.00033960524432962656,0.0,0.0,0.03995569963301645,0.00033960524432962656,0.0,0.0,0.03998953169636607
17143,1.4426950249075512e-8,0.06393837888268372,0.03997220589976244,0.0003389179029648479,0.0,0.0,0.03995569017570567,0.0003389179029648479,0.0,0.0,0.03998952925331877
17147,1.4426950409246835e-8,0.06392380220395108,0.03997220000218486,0.00033823195273922164,0.0,0.0,0.03995568071860068,0.00033823195273922164,0.0,0.0,0.03998952681027153
17151,1.4426950409246835e-8,0.06390922921474382,0.03997219410474437,0.00033754739083716255,0.0,0.0,0.039955671261701436,0.00033754739083716255,0.0,0.0,0.039989524367224326
17155,1.4426950249075512e-8,0.06389465991391186,0.03997218820744108,0.0003368642144487842,0.0,0.0,0.0399556618050079,0.0003368642144487842,0.0,0.0,0.03998952192417718
17159,1.4426950249075512e-8,0.06388009430030571,0.039972182310274815,0.00033618242076988684,0.0,0.0,0.03995565234851999,0.00033618242076988684,0.0,0.0,0.03998951948113008
17163,1.4426950409246835e-8,0.06386553237277624,0.03997217641324563,0.00033550200700194606,0.0,0.0,0.0399556428922377,0.00033550200700194606,0.0,0.0,0.03998951703808303
17167,1.4426950409246835e-8,0.06385097413017506,0.03997217051635353,0.0003348229703521031,0.0,0.0,0.03995563343616097,0.0003348229703521031,0.0,0.0,0.03998951459503603
17171,1.4426950249075512e-8,0.06383641957135394,0.039972164619598315,0.00033414530803315,0.0,0.0,0.03995562398028974,0.00033414530803315,0.0,0.0,0.03998951215198908
17175,1.4426950249075512e-8,0.06382186869516536,0.03997215872298013,0.0003334690172635205,0.0,0.0,0.03995561452462396,0.0003334690172635205,0.0,0.0,0.03998950970894218
17179,1.4426950249075512e-8,0.06380732150046238,0.03997215282649888,0.00033279409526727825,0.0,0.0,0.03995560506916361,0.00033279409526727825,0.0,0.0,0.039989507265895334
17183,1.4426950249075509e-8,0.06379277798609835,0.03997214693015448,0.00033212053927410496,0.0,0.0,0.03995559561390861,0.00033212053927410496,0.0,0.0,0.039989504822848534
17187,1.442695024907551e-8,0.06377823815092706,0.039972141033947015,0.0003314483465192896,0.0,0.0,0.039955586158858934,0.0003314483465192896,0.0,0.0,0.03998950237980178
17191,1.442695024907551e-8,0.06376370199380328,0.03997213513787633,0.00033077751424371655,0.0,0.0,0.03995557670401452,0.00033077751424371655,0.0,0.0,0.03998949993675508
17195,1.4426950249075512e-8,0.06374916951358162,0.039972129241942454,0.0003301080396938545,0.0,0.0,0.03995556724937533,0.0003301080396938545,0.0,0.0,0.03998949749370843
17199,1.4426950409246835e-8,0.06373464070911769,0.03997212334614539,0.0003294399201217452,0.0,0.0,0.03995555779494132,0.0003294399201217452,0.0,0.0,0.03998949505066183
17203,1.4426950249075512e-8,0.06372011557926732,0.039972117450485005,0.0003287731527849921,0.0,0.0,0.03995554834071241,0.0003287731527849921,0.0,0.0,0.03998949260761528
17207,1.4426950249075509e-8,0.06370559412288704,0.03997211155496132,0.0003281077349467491,0.0,0.0,0.039955538886688596,0.0003281077349467491,0.0,0.0,0.03998949016456877
17211,1.442695024907551e-8,0.06369107633883367,0.039972105659574375,0.0003274436638757092,0.0,0.0,0.03995552943286981,0.0003274436638757092,0.0,0.0,0.039989487721522325
17215,1.4426950409246835e-8,0.06367656222596468,0.03997209976432408,0.00032678093684609304,0.0,0.0,0.03995551997925601,0.00032678093684609304,0.0,0.0,0.03998948527847592
17219,1.4426950409246835e-8,0.06366205178313797,0.03997209386921034,0.00032611955113763964,0.0,0.0,0.039955510525847136,0.00032611955113763964,0.0,0.0,0.039989482835429566
17223,1.4426950249075512e-8,0.06364754500921196,0.0399720879742332,0.000325459504035592,0.0,0.0,0.039955501072643146,0.000325459504035592,0.0,0.0,0.039989480392383266
17227,1.4426950249075512e-8,0.06363304190304553,0.0399720820793926,0.0003248007928306883,0.0,0.0,0.039955491619644,0.0003248007928306883,0.0,0.0,0.039989477949337014
17231,1.4426950409246835e-8,0.06361854246349807,0.03997207618468854,0.00032414341481914983,0.0,0.0,0.03995548216684965,0.00032414341481914983,0.0,0.0,0.03998947550629081
17235,1.4426950409246835e-8,0.06360404668942951,0.03997207029012097,0.0003234873673026705,0.0,0.0,0.03995547271426004,0.0003234873673026705,0.0,0.0,0.03998947306324466
17239,1.442695024907551e-8,0.0635895545797003,0.03997206439568986,0.00032283264758840527,0.0,0.0,0.039955463261875136,0.00032283264758840527,0.0,0.0,0.03998947062019855
17243,1.4426950249075512e-8,0.06357506613317104,0.03997205850139512,0.0003221792529889593,0.0,0.0,0.03995545380969487,0.0003221792529889593,0.0,0.0,0.0399894681771525
17247,1.4426950249075512e-8,0.06356058134870339,0.039972052607236776,0.00032152718082237677,0.0,0.0,0.0399554443577192,0.00032152718082237677,0.0,0.0,0.03998946573410649
17251,1.442695024907551e-8,0.06354610022515902,0.039972046713214825,0.0003208764284121302,0.0,0.0,0.0399554349059481,0.0003208764284121302,0.0,0.0,0.03998946329106054
17255,1.4426950249075512e-8,0.06353162276140038,0.03997204081932922,0.0003202269930871091,0.0,0.0,0.039955425454381494,0.0003202269930871091,0.0,0.0,0.039989460848014635
17259,1.4426950249075509e-8,0.06351714895629043,0.03997203492557989,0.0003195788721816091,0.0,0.0,0.039955416003019356,0.0003195788721816091,0.0,0.0,0.03998945840496878
17263,1.442695024907551e-8,0.06350267880869231,0.039972029031966796,0.00031893206303532123,0.0,0.0,0.03995540655186163,0.00031893206303532123,0.0,0.0,0.03998945596192297
17267,1.4426950409246835e-8,0.06348821231746996,0.03997202313848994,0.0003182865629933207,0.0,0.0,0.039955397100908265,0.0003182865629933207,0.0,0.0,0.03998945351887721
17271,1.4426950249075512e-8,0.0634737494814877,0.03997201724514934,0.0003176423694060557,0.0,0.0,0.03995538765015923,0.0003176423694060557,0.0,0.0,0.03998945107583151
17275,1.4426950249075512e-8,0.06345929029961031,0.039972011351944836,0.00031699947962933846,0.0,0.0,0.03995537819961444,0.00031699947962933846,0.0,0.0,0.039989448632785855
17279,1.4426950249075512e-8,0.06344483477070315,0.03997200545887648,0.0003163578910243313,0.0,0.0,0.03995536874927389,0.0003163578910243313,0.0,0.0,0.03998944618974025
17283,1.4426950409246835e-8,0.06343038289363193,0.039971999565944306,0.00031571760095753805,0.0,0.0,0.03995535929913752,0.00031571760095753805,0.0,0.0,0.03998944374669469
17287,1.4426950409246835e-8,0.063415934667263,0.03997199367314816,0.00031507860680079244,0.0,0.0,0.03995534984920528,0.00031507860680079244,0.0,0.0,0.03998944130364919
17291,1.4426950249075512e-8,0.06340149009046317,0.039971987780488064,0.00031444090593124753,0.0,0.0,0.03995534039947712,0.00031444090593124753,0.0,0.0,0.03998943886060373
17295,1.4426950249075512e-8,0.0633870491620996,0.039971981887963914,0.00031380449573136486,0.0,0.0,0.039955330949952975,0.00031380449573136486,0.0,0.0,0.039989436417558324
17299,1.4426950409246835e-8,0.06337261188104017,0.03997197599557583,0.00031316937358890376,0.0,0.0,0.03995532150063283,0.00031316937358890376,0.0,0.0,0.03998943397451296
17303,1.4426950409246835e-8,0.063358178246153,0.0399719701033237,0.0003125355368969104,0.0,0.0,0.03995531205151663,0.0003125355368969104,0.0,0.0,0.039989431531467654
17307,1.4426950249075512e-8,0.06334374825630693,0.03997196421120743,0.0003119029830537076,0.0,0.0,0.03995530260260432,0.0003119029830537076,0.0,0.0,0.039989429088422394
17311,1.4426950249075512e-8,0.06332932191037112,0.039971958319227056,0.00031127170946288347,0.0,0.0,0.03995529315389586,0.00031127170946288347,0.0,0.0,0.03998942664537719
17315,1.4426950249075512e-8,0.06331489920721535,0.039971952427382544,0.00031064171353328135,0.0,0.0,0.039955283705391184,0.00031064171353328135,0.0,0.0,0.03998942420233203
17319,1.442695024907551e-8,0.06330048014570969,0.039971946535673826,0.0003100129926789888,0.0,0.0,0.039955274257090265,0.0003100129926789888,0.0,0.0,0.03998942175928692
17323,1.4426950249075512e-8,0.06328606472472499,0.03997194064410099,0.00030938554431932667,0.0,0.0,0.039955264808993064,0.00030938554431932667,0.0,0.0,0.039989419316241864
17327,1.4426950249075509e-8,0.06327165294313221,0.03997193475266388,0.0003087593658788406,0.0,0.0,0.03995525536109952,0.0003087593658788406,0.0,0.0,0.039989416873196855
17331,1.442695024907551e-8,0.06325724479980328,0.03997192886136251,0.000308134454787287,0.0,0.0,0.03995524591340958,0.000308134454787287,0.0,0.0,0.039989414430151894
17335,1.4426950409246835e-8,0.06324284029361013,0.03997192297019679,0.000307510808479625,0.0,0.0,0.039955236465923194,0.000307510808479625,0.0,0.0,0.03998941198710698
17339,1.4426950249075512e-8,0.06322843942342547,0.03997191707916674,0.0003068884243960052,0.0,0.0,0.039955227018640335,0.0003068884243960052,0.0,0.0,0.039989409544062125
17343,1.442695024907551e-8,0.06321404218812249,0.0399719111882724,0.0003062672999817592,0.0,0.0,0.03995521757156095,0.0003062672999817592,0.0,0.0,0.03998940710101731
17347,1.4426950249075512e-8,0.06319964858657462,0.039971905297513544,0.000305647432687389,0.0,0.0,0.03995520812468498,0.000305647432687389,0.0,0.0,0.03998940465797255
17351,1.4426950409246835e-8,0.06318525861765609,0.039971899406890395,0.00030502881996855675,0.0,0.0,0.039955198678012394,0.00030502881996855675,0.0,0.0,0.03998940221492784
17355,1.4426950409246835e-8,0.0631708722802414,0.03997189351640267,0.00030441145928607416,0.0,0.0,0.03995518923154313,0.00030441145928607416,0.0,0.0,0.03998939977188318
17359,1.442695024907551e-8,0.0631564895732057,0.039971887626050535,0.0003037953481058921,0.0,0.0,0.03995517978527714,0.0003037953481058921,0.0,0.0,0.03998939732883857
17363,1.4426950249075512e-8,0.06314211049542437,0.03997188173583381,0.00030318048389909013,0.0,0.0,0.0399551703392144,0.00030318048389909013,0.0,0.0,0.039989394885794005
17367,1.4426950409246835e-8,0.0631277350457736,0.039971875845752625,0.0003025668641418664,0.0,0.0,0.03995516089335485,0.0003025668641418664,0.0,0.0,0.039989392442749495
17371,1.4426950409246835e-8,0.06311336322312971,0.039971869955806795,0.0003019544863155269,0.0,0.0,0.039955151447698435,0.0003019544863155269,0.0,0.0,0.039989389999705034
17375,1.4426950249075512e-8,0.06309899502637004,0.03997186406599636,0.00030134334790647493,0.0,0.0,0.03995514200224512,0.00030134334790647493,0.0,0.0,0.03998938755666062
17379,1.442695024907551e-8,0.06308463045437171,0.039971858176321276,0.00030073344640620255,0.0,0.0,0.03995513255699485,0.00030073344640620255,0.0,0.0,0.03998938511361626
17383,1.442695024907551e-8,0.06307026950601284,0.0399718522867815,0.0003001247793112775,0.0,0.0,0.03995512311194758,0.0003001247793112775,0.0,0.0,0.03998938267057194
17387,1.442695024907551e-8,0.06305591218017188,0.039971846397377095,0.00029951734412333477,0.0,0.0,0.039955113667103276,0.00029951734412333477,0.0,0.0,0.03998938022752768
17391,1.4426950249075512e-8,0.06304155847572776,0.03997184050810786,0.0002989111383490659,0.0,0.0,0.03995510422246187,0.0002989111383490659,0.0,0.0,0.039989377784483464
17395,1.442695024907551e-8,0.06302720839155983,0.03997183461897393,0.00029830615950020875,0.0,0.0,0.03995509477802334,0.00029830615950020875,0.0,0.0,0.0399893753414393
17399,1.4426950249075512e-8,0.06301286192654802,0.03997182872997511,0.0002977024050935373,0.0,0.0,0.0399550853337876,0.0002977024050935373,0.0,0.0,0.03998937289839519
17403,1.4426950409246835e-8,0.06299851907957266,0.03997182284111154,0.00029709987265085137,0.0,0.0,0.039955075889754645,0.00029709987265085137,0.0,0.0,0.03998937045535112
17407,1.442695024907551e-8,0.06298417984951468,0.039971816952383075,0.0002964985596989666,0.0,0.0,0.03995506644592442,0.0002964985596989666,0.0,0.0,0.039989368012307104
17411,1.442695024907551e-8,0.06296984423525531,0.039971811063789726,0.0002958984637697041,0.0,0.0,0.03995505700229686,0.0002958984637697041,0.0,0.0,0.03998936556926314
17415,1.4426950249075512e-8,0.06295551223567644,0.039971805175331464,0.00029529958239988066,0.0,0.0,0.039955047558871935,0.00029529958239988066,0.0,0.0,0.03998936312621923
17419,1.4426950409246835e-8,0.06294118384966027,0.03997179928700819,0.0002947019131312981,0.0,0.0,0.03995503811564958,0.0002947019131312981,0.0,0.0,0.039989360683175365
17423,1.4426950409246835e-8,0.06292685907608976,0.039971793398819996,0.0002941054535107336,0.0,0.0,0.039955028672629775,0.0002941054535107336,0.0,0.0,0.03998935824013155
17427,1.4426950249075512e-8,0.062912537913848,0.039971787510766806,0.00029351020108992973,0.0,0.0,0.03995501922981246,0.00029351020108992973,0.0,0.0,0.03998935579708778
17431,1.442695024907551e-8,0.06289822036181872,0.0399717816228485,0.0002929161534255834,0.0,0.0,0.039955009787197585,0.0002929161534255834,0.0,0.0,0.03998935335404407
17435,1.4426950409246835e-8,0.06288390641888619,0.03997177573506513,0.0002923233080793383,0.0,0.0,0.03995500034478511,0.0002923233080793383,0.0,0.0,0.0399893509110004
17439,1.4426950409246835e-8,0.06286959608393516,0.03997176984741665,0.0002917316626177716,0.0,0.0,0.039954990902574976,0.0002917316626177716,0.0,0.0,0.039989348467956785
17443,1.4426950249075512e-8,0.06285528935585065,0.03997176395990304,0.0002911412146123862,0.0,0.0,0.039954981460567154,0.0002911412146123862,0.0,0.0,0.03998934602491321
17447,1.4426950249075512e-8,0.06284098623351839,0.03997175807252427,0.0002905519616396001,0.0,0.0,0.03995497201876159,0.0002905519616396001,0.0,0.0,0.0399893435818697
17451,1.4426950249075512e-8,0.06282668671582442,0.03997175218528028,0.00028996390128073636,0.0,0.0,0.03995496257715823,0.00028996390128073636,0.0,0.0,0.03998934113882623
17455,1.442695024907551e-8,0.06281239080165549,0.03997174629817099,0.00028937703112201355,0.0,0.0,0.03995495313575703,0.00028937703112201355,0.0,0.0,0.03998933869578281
17459,1.4426950249075512e-8,0.06279809848989851,0.03997174041119654,0.0002887913487545353,0.0,0.0,0.039954943694557966,0.0002887913487545353,0.0,0.0,0.03998933625273945
17463,1.442695024907551e-8,0.0627838097794412,0.03997173452435674,0.00028820685177428093,0.0,0.0,0.03995493425356096,0.00028820685177428093,0.0,0.0,0.03998933380969613
17467,1.4426950249075512e-8,0.06276952466917146,0.039971728637651596,0.0002876235377820953,0.0,0.0,0.03995492481276599,0.0002876235377820953,0.0,0.0,0.03998933136665286
17471,1.4426950409246835e-8,0.0627552431579779,0.039971722751081164,0.000287041404383679,0.0,0.0,0.039954915372172994,0.000287041404383679,0.0,0.0,0.039989328923609645
17475,1.4426950249075512e-8,0.06274096524474934,0.03997171686464531,0.00028646044918957854,0.0,0.0,0.03995490593178194,0.00028646044918957854,0.0,0.0,0.03998932648056647
17479,1.442695024907551e-8,0.06272669092837548,0.039971710978344,0.00028588066981517654,0.0,0.0,0.03995489649159276,0.00028588066981517654,0.0,0.0,0.03998932403752335
17483,1.4426950249075512e-8,0.06271242020774606,0.039971705092177304,0.0002853020638806815,0.0,0.0,0.03995488705160544,0.0002853020638806815,0.0,0.0,0.03998932159448028
17487,1.4426950409246835e-8,0.0626981530817516,0.039971699206145066,0.00028472462901111986,0.0,0.0,0.0399548776118199,0.00028472462901111986,0.0,0.0,0.03998931915143726
17491,1.4426950409246835e-8,0.06268388954928295,0.0399716933202474,0.00028414836283632356,0.0,0.0,0.039954868172236126,0.00028414836283632356,0.0,0.0,0.03998931670839429
17495,1.4426950249075512e-8,0.0626696296092313,0.03997168743448413,0.00028357326299092197,0.0,0.0,0.03995485873285404,0.00028357326299092197,0.0,0.0,0.03998931426535137
17499,1.442695024907551e-8,0.06265537326048878,0.0399716815488553,0.0002829993271143319,0.0,0.0,0.039954849293673614,0.0002829993271143319,0.0,0.0,0.0399893118223085
17503,1.4426950409246835e-8,0.0626411205019475,0.03997167566336087,0.0002824265528507478,0.0,0.0,0.03995483985469481,0.0002824265528507478,0.0,0.0,0.03998930937926568
17507,1.4426950409246835e-8,0.06262687133250035,0.03997166977800076,0.0002818549378491321,0.0,0.0,0.03995483041591755,0.0002818549378491321,0.0,0.0,0.03998930693622291
17511,1.4426950409246835e-8,0.06261262575104046,0.039971663892775046,0.0002812844797632058,0.0,0.0,0.03995482097734182,0.0002812844797632058,0.0,0.0,0.03998930449318019
17515,1.4426950409246835e-8,0.06259838375646162,0.03997165800768359,0.00028071517625143837,0.0,0.0,0.03995481153896756,0.00028071517625143837,0.0,0.0,0.03998930205013752
17519,1.4426950409246835e-8,0.06258414534765806,0.03997165212272648,0.00028014702497703857,0.0,0.0,0.03995480210079474,0.00028014702497703857,0.0,0.0,0.039989299607094894
17523,1.4426950409246835e-8,0.06256991052352442,0.039971646237903585,0.00027958002360794457,0.0,0.0,0.03995479266282329,0.00027958002360794457,0.0,0.0,0.03998929716405233
17527,1.4426950409246835e-8,0.06255567928295587,0.03997164035321485,0.00027901416981681464,0.0,0.0,0.03995478322505317,0.00027901416981681464,0.0,0.0,0.0399892947210098
17531,1.4426950409246835e-8,0.062541451624848,0.03997163446866034,0.0002784494612810173,0.0,0.0,0.03995477378748435,0.0002784494612810173,0.0,0.0,0.039989292277967325
17535,1.4426950409246835e-8,0.06252722754809689,0.039971628584239985,0.0002778858956826221,0.0,0.0,0.03995476435011677,0.0002778858956826221,0.0,0.0,0.039989289834924904
17539,1.4426950409246835e-8,0.06251300705159911,0.0399716226999537,0.00027732347070838937,0.0,0.0,0.039954754912950384,0.00027732347070838937,0.0,0.0,0.03998928739188253
17543,1.4426950409246835e-8,0.06249879013425171,0.039971616815801574,0.00027676218404976274,0.0,0.0,0.039954745475985154,0.00027676218404976274,0.0,0.0,0.03998928494884021
17547,1.4426950409246835e-8,0.06248457679495208,0.03997161093178345,0.00027620203340285684,0.0,0.0,0.03995473603922102,0.00027620203340285684,0.0,0.0,0.03998928250579794
17551,1.4426950409246835e-8,0.06247036703259834,0.039971605047899365,0.0002756430164684496,0.0,0.0,0.039954726602657954,0.0002756430164684496,0.0,0.0,0.03998928006275571
17555,1.4426950409246835e-8,0.06245616084608887,0.03997159916414936,0.0002750851309519726,0.0,0.0,0.039954717166295915,0.0002750851309519726,0.0,0.0,0.039989277619713534
17559,1.4426950409246835e-8,0.06244195823432245,0.039971593280533256,0.00027452837456350143,0.0,0.0,0.039954707730134834,0.00027452837456350143,0.0,0.0,0.03998927517667141
17563,1.4426950409246835e-8,0.062427759196198696,0.03997158739705104,0.00027397274501774627,0.0,0.0,0.03995469829417466,0.00027397274501774627,0.0,0.0,0.03998927273362934
17567,1.4426950409246835e-8,0.06241356373061742,0.03997158151370281,0.0002734182400340427,0.0,0.0,0.039954688858415376,0.0002734182400340427,0.0,0.0,0.03998927029058731
17571,1.4426950409246835e-8,0.06239937183647874,0.03997157563048839,0.00027286485733634216,0.0,0.0,0.03995467942285692,0.00027286485733634216,0.0,0.0,0.039989267847545334
17575,1.4426950409246835e-8,0.062385183512683594,0.03997156974740789,0.00027231259465320274,0.0,0.0,0.03995466998749926,0.00027231259465320274,0.0,0.0,0.039989265404503406
17579,1.4426950409246835e-8,0.06237099875813318,0.03997156386446116,0.0002717614497177798,0.0,0.0,0.03995466055234233,0.0002717614497177798,0.0,0.0,0.03998926296146153
17583,1.4426950409246835e-8,0.0623568175717293,0.03997155798164822,0.00027121142026781663,0.0,0.0,0.039954651117386095,0.00027121142026781663,0.0,0.0,0.03998926051841971
17587,1.4426950409246835e-8,0.06234263995237406,0.039971552098969104,0.0002706625040456351,0.0,0.0,0.03995464168263052,0.0002706625040456351,0.0,0.0,0.03998925807537793
17591,1.4426950409246835e-8,0.06232846589897019,0.0399715462164236,0.0002701146987981263,0.0,0.0,0.03995463224807553,0.0002701146987981263,0.0,0.0,0.039989255632336206
17595,1.4426950409246835e-8,0.062314295410420786,0.03997154033401189,0.0002695680022767426,0.0,0.0,0.03995462281372111,0.0002695680022767426,0.0,0.0,0.03998925318929453
17599,1.4426950409246835e-8,0.06230012848562942,0.039971534451733785,0.00026902241223748596,0.0,0.0,0.039954613379567204,0.00026902241223748596,0.0,0.0,0.039989250746252904
17603,1.4426950409246835e-8,0.06228596512350012,0.03997152856958932,0.00026847792644090065,0.0,0.0,0.03995460394561376,0.00026847792644090065,0.0,0.0,0.03998924830321132
17607,1.4426950409246835e-8,0.062271805322937426,0.039971522687578476,0.0002679345426520634,0.0,0.0,0.03995459451186073,0.0002679345426520634,0.0,0.0,0.0399892458601698
17611,1.4426950409246835e-8,0.06225764908284638,0.03997151680570122,0.0002673922586405743,0.0,0.0,0.03995458507830808,0.0002673922586405743,0.0,0.0,0.03998924341712832
17615,1.4426950409246835e-8,0.062243496402132406,0.03997151092395746,0.0002668510721805476,0.0,0.0,0.03995457564495576,0.0002668510721805476,0.0,0.0,0.03998924097408689
17619,1.4426950409246835e-8,0.062229347279701294,0.039971505042347207,0.00026631098105060264,0.0,0.0,0.03995456621180372,0.00026631098105060264,0.0,0.0,0.039989238531045516
17623,1.4426950409246835e-8,0.06221520171445971,0.03997149916087047,0.0002657719830338547,0.0,0.0,0.03995455677885193,0.0002657719830338547,0.0,0.0,0.039989236088004185
17627,1.4426950409246835e-8,0.062201059705314296,0.0399714932795272,0.00026523407591790596,0.0,0.0,0.03995454734610032,0.00026523407591790596,0.0,0.0,0.0399892336449629
17631,1.4426950409246835e-8,0.06218692125117239,0.03997148739831728,0.0002646972574948363,0.0,0.0,0.03995453791354887,0.0002646972574948363,0.0,0.0,0.03998923120192168
17635,1.4426950409246835e-8,0.06217278635094191,0.03997148151724084,0.00026416152556119434,0.0,0.0,0.03995452848119752,0.00026416152556119434,0.0,0.0,0.0399892287588805
17639,1.4426950409246835e-8,0.062158655003530947,0.0399714756362977,0.0002636268779179883,0.0,0.0,0.039954519049046226,0.0002636268779179883,0.0,0.0,0.03998922631583937
17643,1.4426950409246835e-8,0.06214452720784826,0.039971469755487904,0.0002630933123706767,0.0,0.0,0.039954509617094944,0.0002630933123706767,0.0,0.0,0.03998922387279829
17647,1.4426950409246835e-8,0.062130402962803,0.03997146387481147,0.00026256082672916083,0.0,0.0,0.03995450018534364,0.00026256082672916083,0.0,0.0,0.039989221429757256
17651,1.4426950409246835e-8,0.06211628226730481,0.03997145799426819,0.00026202941880777356,0.0,0.0,0.03995449075379223,0.00026202941880777356,0.0,0.0,0.03998921898671628
17655,1.4426950409246835e-8,0.0621021651202638,0.039971452113858226,0.0002614990864252716,0.0,0.0,0.03995448132244072,0.0002614990864252716,0.0,0.0,0.03998921654367535
17659,1.4426950409246835e-8,0.06208805152059051,0.03997144623358148,0.0002609698274048265,0.0,0.0,0.039954471891289034,0.0002609698274048265,0.0,0.0,0.03998921410063447
17663,1.4426950409246835e-8,0.062073941467195984,0.03997144035343786,0.0002604416395740156,0.0,0.0,0.03995446246033713,0.0002604416395740156,0.0,0.0,0.039989211657593636
17667,1.4426950409246835e-8,0.06205983495899168,0.03997143447342746,0.000259914520764813,0.0,0.0,0.039954453029584974,0.000259914520764813,0.0,0.0,0.03998920921455285
17671,1.4426950409246835e-8,0.06204573199488954,0.03997142859355013,0.00025938846881358083,0.0,0.0,0.03995444359903251,0.00025938846881358083,0.0,0.0,0.03998920677151212
17675,1.4426950409246835e-8,0.062031632573802044,0.039971422713805924,0.0002588634815610603,0.0,0.0,0.0399544341686797,0.0002588634815610603,0.0,0.0,0.03998920432847144
17679,1.4426950409246835e-8,0.06201753669464195,0.039971416834194744,0.00025833955685236284,0.0,0.0,0.039954424738526485,0.00025833955685236284,0.0,0.0,0.03998920188543081
17683,1.4426950409246835e-8,0.062003444356322615,0.03997141095471659,0.0002578166925369612,0.0,0.0,0.039954415308572834,0.0002578166925369612,0.0,0.0,0.039989199442390225
17687,1.4426950409246835e-8,0.06198935555775793,0.03997140507537146,0.0002572948864686807,0.0,0.0,0.039954405878818704,0.0002572948864686807,0.0,0.0,0.03998919699934969
17691,1.4426950409246835e-8,0.06197527029786195,0.039971399196159246,0.00025677413650569046,0.0,0.0,0.03995439644926404,0.00025677413650569046,0.0,0.0,0.039989194556309206
17695,1.4426950409246835e-8,0.06196118857554964,0.03997139331708005,0.00025625444051049443,0.0,0.0,0.039954387019908805,0.00025625444051049443,0.0,0.0,0.039989192113268776
17699,1.4426950409246835e-8,0.06194711038973592,0.03997138743813371,0.0002557357963499223,0.0,0.0,0.03995437759075294,0.0002557357963499223,0.0,0.0,0.039989189670228395
17703,1.4426950409246835e-8,0.06193303573933655,0.03997138155932025,0.0002552182018951226,0.0,0.0,0.039954368161796414,0.0002552182018951226,0.0,0.0,0.039989187227188056
17707,1.4426950409246835e-8,0.06191896462326764,0.03997137568063965,0.00025470165502155113,0.0,0.0,0.03995435873303917,0.00025470165502155113,0.0,0.0,0.03998918478414777
17711,1.4426950409246835e-8,0.06190489704044566,0.03997136980209188,0.0002541861536089641,0.0,0.0,0.03995434930448118,0.0002541861536089641,0.0,0.0,0.03998918234110754
17715,1.4426950409246835e-8,0.06189083298978758,0.0399713639236769,0.00025367169554140894,0.0,0.0,0.039954339876122395,0.00025367169554140894,0.0,0.0,0.039989179898067356
17719,1.4426950409246835e-8,0.06187677247021093,0.0399713580453947,0.0002531582787072157,0.0,0.0,0.03995433044796276,0.0002531582787072157,0.0,0.0,0.039989177455027225
17723,1.4426950409246835e-8,0.06186271548063373,0.039971352167245164,0.0002526459009989882,0.0,0.0,0.03995432102000223,0.0002526459009989882,0.0,0.0,0.039989175011987135
17727,1.4426950409246835e-8,0.06184866201997419,0.03997134628922843,0.0002521345603135958,0.0,0.0,0.03995431159224078,0.0002521345603135958,0.0,0.0,0.0399891725689471
17731,1.4426950409246835e-8,0.06183461208715112,0.03997134041134429,0.00025162425455216417,0.0,0.0,0.03995430216467833,0.00025162425455216417,0.0,0.0,0.039989170125907116
17735,1.4426950409246835e-8,0.061820565681083996,0.03997133453359276,0.00025111498162006706,0.0,0.0,0.03995429273731486,0.00025111498162006706,0.0,0.0,0.03998916768286718
17739,1.4426950409246835e-8,0.061806522800692466,0.03997132865597388,0.00025060673942691776,0.0,0.0,0.03995428331015032,0.00025060673942691776,0.0,0.0,0.0399891652398273
17743,1.4426950409246835e-8,0.061792483444896726,0.039971322778487584,0.0002500995258865602,0.0,0.0,0.03995427388318468,0.0002500995258865602,0.0,0.0,0.03998916279678746
17747,1.4426950409246835e-8,0.06177844761261743,0.03997131690113381,0.0002495933389170607,0.0,0.0,0.039954264456417865,0.0002495933389170607,0.0,0.0,0.03998916035374767
17751,1.4426950409246835e-8,0.061764415302775696,0.039971311023912576,0.0002490881764406987,0.0,0.0,0.03995425502984985,0.0002490881764406987,0.0,0.0,0.03998915791070794
17755,1.4426950409246835e-8,0.06175038651429323,0.03997130514682387,0.0002485840363839604,0.0,0.0,0.03995424560348059,0.0002485840363839604,0.0,0.0,0.03998915546766824
17759,1.4426950409246835e-8,0.06173636124609183,0.03997129926986756,0.00024808091667752704,0.0,0.0,0.03995423617731003,0.00024808091667752704,0.0,0.0,0.039989153024628604
17763,1.4426950409246835e-8,0.06172233949709419,0.0399712933930437,0.0002475788152562688,0.0,0.0,0.03995422675133814,0.0002475788152562688,0.0,0.0,0.03998915058158902
17767,1.4426950409246835e-8,0.061708321266223096,0.03997128751635224,0.0002470777300592353,0.0,0.0,0.03995421732556485,0.0002470777300592353,0.0,0.0,0.039989148138549487
17771,1.4426950409246835e-8,0.06169430655240203,0.03997128163979317,0.0002465776590296475,0.0,0.0,0.03995420789999015,0.0002465776590296475,0.0,0.0,0.039989145695509994
17775,1.4426950409246835e-8,0.06168029535455485,0.03997127576336645,0.0002460786001148892,0.0,0.0,0.039954198474613976,0.0002460786001148892,0.0,0.0,0.039989143252470556
17779,1.4426950409246835e-8,0.06166628767160581,0.03997126988707204,0.0002455805512664986,0.0,0.0,0.03995418904943629,0.0002455805512664986,0.0,0.0,0.03998914080943117
17783,1.4426950409246835e-8,0.061652283502479664,0.039971264010909856,0.00024508351044015976,0.0,0.0,0.03995417962445703,0.00024508351044015976,0.0,0.0,0.03998913836639183
17787,1.4426950409246835e-8,0.06163828284610161,0.039971258134879936,0.00024458747559569433,0.0,0.0,0.039954170199676155,0.00024458747559569433,0.0,0.0,0.03998913592335254
17791,1.4426950409246835e-8,0.061624285701397385,0.039971252258982314,0.0002440924446970533,0.0,0.0,0.039954160775093644,0.0002440924446970533,0.0,0.0,0.0399891334803133
17795,1.4426950409246835e-8,0.061610292067293036,0.03997124638321686,0.00024359841571230833,0.0,0.0,0.03995415135070945,0.00024359841571230833,0.0,0.0,0.03998913103727411
17799,1.4426950409246835e-8,0.06159630194271513,0.039971240507583536,0.0002431053866136437,0.0,0.0,0.039954141926523495,0.0002431053866136437,0.0,0.0,0.03998912859423497
17803,1.4426950409246835e-8,0.06158231532659068,0.03997123463208234,0.00024261335537734743,0.0,0.0,0.03995413250253576,0.00024261335537734743,0.0,0.0,0.03998912615119588
17807,1.4426950409246835e-8,0.06156833221784723,0.039971228756713204,0.00024212231998380464,0.0,0.0,0.0399541230787462,0.00024212231998380464,0.0,0.0,0.03998912370815684
17811,1.4426950409246835e-8,0.061554352615412734,0.0399712228814762,0.0002416322784174868,0.0,0.0,0.039954113655154756,0.0002416322784174868,0.0,0.0,0.03998912126511785
17815,1.4426950409246835e-8,0.061540376518215464,0.039971217006371296,0.00024114322866694514,0.0,0.0,0.03995410423176142,0.00024114322866694514,0.0,0.0,0.03998911882207891
17819,1.4426950409246835e-8,0.0615264039251842,0.039971211131398364,0.00024065516872480186,0.0,0.0,0.0399540948085661,0.00024065516872480186,0.0,0.0,0.03998911637904002
17823,1.4426950409246835e-8,0.06151243483524839,0.039971205256557354,0.00024016809658774209,0.0,0.0,0.03995408538556878,0.00024016809658774209,0.0,0.0,0.03998911393600117
17827,1.4426950409246835e-8,0.06149846924733764,0.03997119938184834,0.00023968201025650546,0.0,0.0,0.0399540759627694,0.00023968201025650546,0.0,0.0,0.03998911149296239
17831,1.4426950409246835e-8,0.0614845071603823,0.03997119350727126,0.000239196907735878,0.0,0.0,0.039954066540167935,0.000239196907735878,0.0,0.0,0.03998910904992364
17835,1.4426950409246835e-8,0.061470548573312675,0.03997118763282609,0.00023871278703468403,0.0,0.0,0.03995405711776432,0.00023871278703468403,0.0,0.0,0.03998910660688495
17839,1.4426950409246835e-8,0.06145659348506014,0.03997118175851279,0.0002382296461657778,0.0,0.0,0.03995404769555854,0.0002382296461657778,0.0,0.0,0.03998910416384631
17843,1.4426950409246835e-8,0.061442641894556116,0.03997117588433127,0.00023774748314603543,0.0,0.0,0.03995403827355051,0.00023774748314603543,0.0,0.0,0.03998910172080771
17847,1.4426950409246835e-8,0.061428693800732494,0.03997117001028157,0.0002372662959963468,0.0,0.0,0.039954028851740216,0.0002372662959963468,0.0,0.0,0.039989099277769176
17851,1.4426950409246835e-8,0.0614147492025219,0.03997116413636372,0.00023678608274160738,0.0,0.0,0.03995401943012761,0.00023678608274160738,0.0,0.0,0.039989096834730675
17855,1.4426950409246835e-8,0.06140080809885704,0.03997115826257756,0.00023630684141071016,0.0,0.0,0.03995401000871264,0.00023630684141071016,0.0,0.0,0.03998909439169224
17859,1.4426950409246835e-8,0.061386870488671294,0.03997115238892313,0.0002358285700365371,0.0,0.0,0.03995400058749526,0.0002358285700365371,0.0,0.0,0.03998909194865384
17863,1.4426950409246835e-8,0.06137293637089847,0.0399711465154004,0.00023535126665595273,0.0,0.0,0.03995399116647544,0.00023535126665595273,0.0,0.0,0.0399890895056155
17867,1.4426950409246835e-8,0.06135900574447271,0.03997114064200927,0.00023487492930979363,0.0,0.0,0.03995398174565311,0.00023487492930979363,0.0,0.0,0.03998908706257721
17871,1.4426950409246835e-8,0.06134507860832879,0.03997113476874981,0.00023439955604286203,0.0,0.0,0.039953972325028245,0.00023439955604286203,0.0,0.0,0.039989084619538956
17875,1.4426950409246835e-8,0.061331154961401756,0.039971128895622036,0.00023392514490391732,0.0,0.0,0.03995396290460082,0.00023392514490391732,0.0,0.0,0.03998908217650076
17879,1.4426950409246835e-8,0.06131723480262713,0.03997112302262576,0.00023345169394566815,0.0,0.0,0.03995395348437075,0.00023345169394566815,0.0,0.0,0.03998907973346262
17883,1.4426950409246835e-8,0.061303318130941,0.03997111714976099,0.00023297920122476438,0.0,0.0,0.039953944064338005,0.00023297920122476438,0.0,0.0,0.03998907729042452
17887,1.4426950409246835e-8,0.061289404945279846,0.039971111277027786,0.000232507664801789,0.0,0.0,0.03995393464450256,0.000232507664801789,0.0,0.0,0.03998907484738647
17891,1.4426950409246835e-8,0.061275495244580425,0.03997110540442603,0.0002320370827412504,0.0,0.0,0.03995392522486434,0.0002320370827412504,0.0,0.0,0.03998907240434848
17895,1.4426950409246835e-8,0.06126158902778024,0.03997109953195575,0.00023156745311157415,0.0,0.0,0.039953915805423325,0.00023156745311157415,0.0,0.0,0.03998906996131053
17899,1.4426950409246835e-8,0.06124768629381703,0.03997109365961691,0.00023109877398509536,0.0,0.0,0.03995390638617947,0.00023109877398509536,0.0,0.0,0.039989067518272636
17903,1.4426950409246835e-8,0.06123378704162905,0.03997108778740941,0.00023063104343805054,0.0,0.0,0.03995389696713272,0.00023063104343805054,0.0,0.0,0.03998906507523479
17907,1.4426950409246835e-8,0.061219891270154925,0.039971081915333294,0.0002301642595505698,0.0,0.0,0.039953887548283024,0.0002301642595505698,0.0,0.0,0.039989062632196995
17911,1.4426950409246835e-8,0.06120599897833384,0.03997107604338858,0.00022969842040666854,0.0,0.0,0.03995387812963036,0.00022969842040666854,0.0,0.0,0.039989060189159244
17915,1.4426950409246835e-8,0.06119211016510538,0.03997107017157511,0.00022923352409424122,0.0,0.0,0.03995386871117467,0.00022923352409424122,0.0,0.0,0.03998905774612155
17919,1.4426950409246835e-8,0.061178224829409565,0.03997106429989294,0.0002287695687050511,0.0,0.0,0.039953859292915915,0.0002287695687050511,0.0,0.0,0.0399890553030839
17923,1.4426950409246835e-8,0.06116434297018678,0.03997105842834202,0.000228306552334724,0.0,0.0,0.03995384987485404,0.000228306552334724,0.0,0.0,0.0399890528600463
17927,1.4426950409246835e-8,0.06115046458637805,0.039971052556922265,0.00022784447308274008,0.0,0.0,0.03995384045698903,0.00022784447308274008,0.0,0.0,0.03998905041700876
17931,1.4426950409246835e-8,0.06113658967692469,0.039971046685633775,0.000227383329052426,0.0,0.0,0.039953831039320806,0.000227383329052426,0.0,0.0,0.03998904797397126
17935,1.4426950409246835e-8,0.06112271824076839,0.03997104081447645,0.00022692311835094723,0.0,0.0,0.03995382162184935,0.00022692311835094723,0.0,0.0,0.03998904553093381
17939,1.4426950409246835e-8,0.061108850276851465,0.0399710349434502,0.0002264638390893002,0.0,0.0,0.03995381220457459,0.0002264638390893002,0.0,0.0,0.03998904308789641
17943,1.4426950409246835e-8,0.061094985784116665,0.039971029072555064,0.0002260054893823046,0.0,0.0,0.039953802787496516,0.0002260054893823046,0.0,0.0,0.03998904064485906
17947,1.4426950409246835e-8,0.061081124761507025,0.03997102320179105,0.00022554806734859562,0.0,0.0,0.03995379337061507,0.00022554806734859562,0.0,0.0,0.039989038201821765
17951,1.4426950409246835e-8,0.061067267207966035,0.039971017331158015,0.00022509157111061615,0.0,0.0,0.0399537839539302,0.00022509157111061615,0.0,0.0,0.039989035758784514
17955,1.4426950409246835e-8,0.061053413122437894,0.039971011460656077,0.00022463599879460924,0.0,0.0,0.03995377453744187,0.00022463599879460924,0.0,0.0,0.03998903331574731
17959,1.4426950409246835e-8,0.06103956250386687,0.03997100559028506,0.00022418134853061027,0.0,0.0,0.03995376512115004,0.00022418134853061027,0.0,0.0,0.03998903087271016
17963,1.4426950409246835e-8,0.06102571535119796,0.039970999720044975,0.0002237276184524393,0.0,0.0,0.03995375570505464,0.0002237276184524393,0.0,0.0,0.03998902842967306
17967,1.4426950409246835e-8,0.06101187166337653,0.039970993849935826,0.0002232748066976931,0.0,0.0,0.03995374628915566,0.0002232748066976931,0.0,0.0,0.03998902598663601
17971,1.4426950409246835e-8,0.06099803143934829,0.039970987979957656,0.00022282291140773898,0.0,0.0,0.039953736873453057,0.00022282291140773898,0.0,0.0,0.039989023543599005
17975,1.4426950409246835e-8,0.060984194678059434,0.03997098211011029,0.0002223719307277048,0.0,0.0,0.03995372745794676,0.0002223719307277048,0.0,0.0,0.03998902110056206
17979,1.4426950409246835e-8,0.06097036137845667,0.03997097624039378,0.00022192186280647303,0.0,0.0,0.03995371804263674,0.00022192186280647303,0.0,0.0,0.039989018657525154
17983,1.4426950409246835e-8,0.06095653153948698,0.03997097037080809,0.00022147270579667266,0.0,0.0,0.039953708627522955,0.00022147270579667266,0.0,0.0,0.039989016214488304
17987,1.4426950409246835e-8,0.06094270516009805,0.03997096450135312,0.00022102445785467163,0.0,0.0,0.03995369921260536,0.00022102445785467163,0.0,0.0,0.039989013771451504
17991,1.4426950409246835e-8,0.06092888223923779,0.039970958632028986,0.00022057711714056937,0.0,0.0,0.03995368979788391,0.00022057711714056937,0.0,0.0,0.039989011328414745
17995,1.4426950409246835e-8,0.0609150627758545,0.03997095276283557,0.00022013068181818906,0.0,0.0,0.039953680383358565,0.00022013068181818906,0.0,0.0,0.03998900888537805
17999,1.4426950409246835e-8,0.06090124676889717,0.039970946893772834,0.00021968515005507027,0.0,0.0,0.03995367096902928,0.00021968515005507027,0.0,0.0,0.03998900644234139
18003,1.4426950409246835e-8,0.06088743421731513,0.03997094102484069,0.0002192405200224613,0.0,0.0,0.03995366155489599,0.0002192405200224613,0.0,0.0,0.03998900399930479
18007,1.4426950409246835e-8,0.060873625120057936,0.039970935156039264,0.00021879678989531184,0.0,0.0,0.03995365214095869,0.00021879678989531184,0.0,0.0,0.039989001556268236
18011,1.4426950409246835e-8,0.06085981947607587,0.03997092928736843,0.00021835395785226524,0.0,0.0,0.039953642727217326,0.00021835395785226524,0.0,0.0,0.039988999113231734
18015,1.4426950409246835e-8,0.06084601728431949,0.03997092341882819,0.00021791202207565124,0.0,0.0,0.03995363331367183,0.00021791202207565124,0.0,0.0,0.03998899667019528
18019,1.4426950409246835e-8,0.06083221854373988,0.039970917550418504,0.0002174709807514781,0.0,0.0,0.039953623900322185,0.0002174709807514781,0.0,0.0,0.039988994227158875
18023,1.4426950409246835e-8,0.06081842325328855,0.03997091168213929,0.00021703083206942657,0.0,0.0,0.039953614487168325,0.00021703083206942657,0.0,0.0,0.03998899178412252
18027,1.4426950409246835e-8,0.06080463141191731,0.039970905813990563,0.00021659157422284028,0.0,0.0,0.039953605074210224,0.00021659157422284028,0.0,0.0,0.03998898934108622
18031,1.4426950409246835e-8,0.06079084301857858,0.03997089994597238,0.00021615320540871975,0.0,0.0,0.03995359566144784,0.00021615320540871975,0.0,0.0,0.039988986898049965
18035,1.4426950409246835e-8,0.06077705807222518,0.03997089407808457,0.00021571572382771478,0.0,0.0,0.039953586248881116,0.00021571572382771478,0.0,0.0,0.039988984455013754
18039,1.4426950409246835e-8,0.0607632765718102,0.03997088821032718,0.00021527912768411683,0.0,0.0,0.039953576836510026,0.00021527912768411683,0.0,0.0,0.0399889820119776
18043,1.4426950409246835e-8,0.06074949851628751,0.03997088234270017,0.00021484341518585183,0.0,0.0,0.03995356742433451,0.00021484341518585183,0.0,0.0,0.0399889795689415
18047,1.4426950409246835e-8,0.06073572390461106,0.039970876475203455,0.00021440858454447275,0.0,0.0,0.03995355801235453,0.00021440858454447275,0.0,0.0,0.03998897712590544
18051,1.4426950409246835e-8,0.06072195273573535,0.03997087060783713,0.0002139746339751523,0.0,0.0,0.039953548600570044,0.0002139746339751523,0.0,0.0,0.03998897468286943
18055,1.4426950409246835e-8,0.06070818500861556,0.0399708647406011,0.00021354156169667553,0.0,0.0,0.039953539188981015,0.00021354156169667553,0.0,0.0,0.03998897223983347
18059,1.4426950409246835e-8,0.06069442072220691,0.03997085887349529,0.0002131093659314326,0.0,0.0,0.039953529777587385,0.0002131093659314326,0.0,0.0,0.03998896979679757
18063,1.4426950409246835e-8,0.06068065987546525,0.03997085300651971,0.00021267804490541142,0.0,0.0,0.03995352036638913,0.00021267804490541142,0.0,0.0,0.039988967353761715
18067,1.4426950409246835e-8,0.06066690246734696,0.03997084713967434,0.00021224759684819046,0.0,0.0,0.03995351095538618,0.00021224759684819046,0.0,0.0,0.039988964910725906
18071,1.4426950409246835e-8,0.06065314849680862,0.03997084127295916,0.00021181801999293096,0.0,0.0,0.03995350154457852,0.00021181801999293096,0.0,0.0,0.039988962467690146
18075,1.4426950409246835e-8,0.0606393979628075,0.03997083540637417,0.00021138931257637134,0.0,0.0,0.039953492133966095,0.00021138931257637134,0.0,0.0,0.03998896002465444
18079,1.4426950409246835e-8,0.06062565086430107,0.03997082953991922,0.0002109614728388176,0.0,0.0,0.03995348272354886,0.0002109614728388176,0.0,0.0,0.03998895758161878
18083,1.4426950409246835e-8,0.06061190720024735,0.03997082367359432,0.00021053449902413762,0.0,0.0,0.03995347331332676,0.00021053449902413762,0.0,0.0,0.03998895513858317
18087,1.4426950409246835e-8,0.060598166969604794,0.03997081780739961,0.00021010838937975362,0.0,0.0,0.039953463903299784,0.00021010838937975362,0.0,0.0,0.039988952695547614
18091,1.4426950409246835e-8,0.0605844301713324,0.03997081194133489,0.0002096831421566349,0.0,0.0,0.03995345449346786,0.0002096831421566349,0.0,0.0,0.039988950252512104
18095,1.4426950409246835e-8,0.06057069680438928,0.039970806075400114,0.00020925875560929078,0.0,0.0,0.03995344508383096,0.00020925875560929078,0.0,0.0,0.03998894780947665
18099,1.4426950409246835e-8,0.060556966867735304,0.03997080020959532,0.0002088352279957632,0.0,0.0,0.03995343567438902,0.0002088352279957632,0.0,0.0,0.039988945366441236
18103,1.4426950409246835e-8,0.06054324036033061,0.0399707943439205,0.0002084125575776199,0.0,0.0,0.039953426265142034,0.0002084125575776199,0.0,0.0,0.03998894292340588
18107,1.4426950409246835e-8,0.0605295172811358,0.039970788478375596,0.00020799074261994695,0.0,0.0,0.03995341685608993,0.00020799074261994695,0.0,0.0,0.03998894048037057
18111,1.4426950409246835e-8,0.06051579762911182,0.03997078261296054,0.0002075697813913419,0.0,0.0,0.039953407447232664,0.0002075697813913419,0.0,0.0,0.0399889380373353
18115,1.4426950409246835e-8,0.06050208140322033,0.03997077674767541,0.0002071496721639065,0.0,0.0,0.03995339803857022,0.0002071496721639065,0.0,0.0,0.0399889355943001
18119,1.4426950409246835e-8,0.06048836860242317,0.039970770882520046,0.0002067304132132397,0.0,0.0,0.03995338863010252,0.0002067304132132397,0.0,0.0,0.039988933151264935
18123,1.4426950409246835e-8,0.06047465922568257,0.03997076501749449,0.00020631200281843047,0.0,0.0,0.03995337922182954,0.00020631200281843047,0.0,0.0,0.03998893070822982
18127,1.4426950409246835e-8,0.0604609532719614,0.03997075915259879,0.0002058944392620505,0.0,0.0,0.03995336981375125,0.0002058944392620505,0.0,0.0,0.03998892826519476
18131,1.4426950409246835e-8,0.06044725074022274,0.03997075328783271,0.00020547772083014858,0.0,0.0,0.03995336040586757,0.00020547772083014858,0.0,0.0,0.03998892582215975
18135,1.4426950409246835e-8,0.060433551629430274,0.039970747423196416,0.00020506184581224127,0.0,0.0,0.03995335099817849,0.00020506184581224127,0.0,0.0,0.03998892337912479
18139,1.4426950409246835e-8,0.06041985593854804,0.03997074155868982,0.00020464681250130745,0.0,0.0,0.03995334159068396,0.00020464681250130745,0.0,0.0,0.039988920936089876
18143,1.4426950409246835e-8,0.06040616366654061,0.03997073569431282,0.0002042326191937809,0.0,0.0,0.03995333218338393,0.0002042326191937809,0.0,0.0,0.03998891849305502
18147,1.4426950409246835e-8,0.06039247481237271,0.039970729830065534,0.00020381926418954334,0.0,0.0,0.03995332277627836,0.00020381926418954334,0.0,0.0,0.0399889160500202
18151,1.4426950409246835e-8,0.060378789375009824,0.03997072396594779,0.00020340674579191742,0.0,0.0,0.03995331336936721,0.00020340674579191742,0.0,0.0,0.03998891360698544
18155,1.4426950409246835e-8,0.06036510735341773,0.03997071810195966,0.00020299506230765974,0.0,0.0,0.03995330396265043,0.00020299506230765974,0.0,0.0,0.03998891116395073
18159,1.4426950409246835e-8,0.06035142874656252,0.03997071223810103,0.00020258421204695398,0.0,0.0,0.039953294556127984,0.00020258421204695398,0.0,0.0,0.039988908720916067
18163,1.4426950409246835e-8,0.0603377535534109,0.03997070637437195,0.00020217419332340384,0.0,0.0,0.03995328514979983,0.00020217419332340384,0.0,0.0,0.03998890627788145
18167,1.4426950409246835e-8,0.060324081772929875,0.039970700510772325,0.00020176500445402628,0.0,0.0,0.03995327574366592,0.00020176500445402628,0.0,0.0,0.039988903834846885
18171,1.4426950409246835e-8,0.06031041340408697,0.03997069464730213,0.00020135664375924445,0.0,0.0,0.0399532663377262,0.00020135664375924445,0.0,0.0,0.039988901391812375
18175,1.4426950409246835e-8,0.06029674844585011,0.03997068878396144,0.0002009491095628809,0.0,0.0,0.039953256931980666,0.0002009491095628809,0.0,0.0,0.03998889894877791
18179,1.4426950409246835e-8,0.06028308689718755,0.0399706829207501,0.00020054240019215026,0.0,0.0,0.03995324752642923,0.00020054240019215026,0.0,0.0,0.0399888965057435
18183,1.4426950409246835e-8,0.06026942875706811,0.039970677057668144,0.0002001365139776539,0.0,0.0,0.039953238121071884,0.0002001365139776539,0.0,0.0,0.039988894062709134
18187,1.4426950409246835e-8,0.06025577402446093,0.0399706711947156,0.00019973144925337092,0.0,0.0,0.03995322871590857,0.00019973144925337092,0.0,0.0,0.03998889161967482
18191,1.4426950409246835e-8,0.06024212269833562,0.03997066533189225,0.0001993272043566526,0.0,0.0,0.03995321931093923,0.0001993272043566526,0.0,0.0,0.03998888917664055
18195,1.4426950409246835e-8,0.06022847477766223,0.03997065946919826,0.0001989237776282154,0.0,0.0,0.039953209906163856,0.0001989237776282154,0.0,0.0,0.03998888673360634
18199,1.4426950409246835e-8,0.060214830261411376,0.03997065360663355,0.00019852116741213407,0.0,0.0,0.03995320050158238,0.00019852116741213407,0.0,0.0,0.039988884290572166
18203,1.4426950409246835e-8,0.06020118914855373,0.039970647744198,0.00019811937205583486,0.0,0.0,0.039953191097194765,0.00019811937205583486,0.0,0.0,0.03998888184753805
18207,1.4426950409246835e-8,0.060187551438060795,0.03997064188189173,0.0001977183899100887,0.0,0.0,0.03995318169300097,0.0001977183899100887,0.0,0.0,0.03998887940450399
18211,1.4426950409246835e-8,0.06017391712890421,0.03997063601971462,0.00019731821932900446,0.0,0.0,0.039953172289000964,0.00019731821932900446,0.0,0.0,0.039988876961469966
18215,1.4426950409246835e-8,0.060160286220056126,0.03997063015766666,0.00019691885867002227,0.0,0.0,0.03995316288519469,0.00019691885867002227,0.0,0.0,0.039988874518436
18219,1.4426950409246835e-8,0.06014665871048922,0.039970624295747784,0.00019652030629390663,0.0,0.0,0.0399531534815821,0.00019652030629390663,0.0,0.0,0.03998887207540208
18223,1.4426950409246835e-8,0.0601330345991765,0.03997061843395797,0.00019612256056473977,0.0,0.0,0.03995314407816315,0.00019612256056473977,0.0,0.0,0.039988869632368224
18227,1.4426950409246835e-8,0.06011941388509136,0.03997061257229725,0.000195725619849915,0.0,0.0,0.03995313467493782,0.000195725619849915,0.0,0.0,0.0399888671893344
18231,1.4426950409246835e-8,0.06010579656720768,0.03997060671076552,0.00019532948252012978,0.0,0.0,0.03995312527190605,0.00019532948252012978,0.0,0.0,0.03998886474630063
18235,1.4426950409246835e-8,0.06009218264449977,0.039970600849362874,0.000194934146949379,0.0,0.0,0.039953115869067815,0.000194934146949379,0.0,0.0,0.03998886230326692
18239,1.4426950409246835e-8,0.06007857211594229,0.03997059498808921,0.00019453961151494944,0.0,0.0,0.039953106466423055,0.00019453961151494944,0.0,0.0,0.03998885986023325
18243,1.4426950409246835e-8,0.060064964980510414,0.0399705891269444,0.00019414587459741113,0.0,0.0,0.039953097063971724,0.00019414587459741113,0.0,0.0,0.039988857417199625
18247,1.4426950409246835e-8,0.060051361237179746,0.039970583265928596,0.0001937529345806121,0.0,0.0,0.0399530876617138,0.0001937529345806121,0.0,0.0,0.03998885497416606
18251,1.4426950409246835e-8,0.06003776088492624,0.03997057740504159,0.00019336078985167132,0.0,0.0,0.039953078259649215,0.00019336078985167132,0.0,0.0,0.03998885253113254
18255,1.4426950409246835e-8,0.060024163922726206,0.03997057154428358,0.0001929694388009722,0.0,0.0,0.03995306885777796,0.0001929694388009722,0.0,0.0,0.03998885008809907
18259,1.4426950409246835e-8,0.06001057034955658,0.039970565683654286,0.00019257887982215594,0.0,0.0,0.039953059456099956,0.00019257887982215594,0.0,0.0,0.03998884764506565
18263,1.4426950409246835e-8,0.05999698016439459,0.03997055982315381,0.00019218911131211483,0.0,0.0,0.03995305005461518,0.00019218911131211483,0.0,0.0,0.03998884520203228
18267,1.4426950409246835e-8,0.05998339336621793,0.039970553962782186,0.00019180013167098583,0.0,0.0,0.03995304065332359,0.00019180013167098583,0.0,0.0,0.039988842758998965
18271,1.4426950409246835e-8,0.05996980995400465,0.03997054810253932,0.0001914119393021439,0.0,0.0,0.03995303125222515,0.0001914119393021439,0.0,0.0,0.03998884031596569
18275,1.4426950409246835e-8,0.059956229926733294,0.03997054224242511,0.00019102453261219548,0.0,0.0,0.039953021851319805,0.00019102453261219548,0.0,0.0,0.03998883787293247
18279,1.4426950409246835e-8,0.05994265328338275,0.039970536382439616,0.00019063791001097197,0.0,0.0,0.03995301245060752,0.00019063791001097197,0.0,0.0,0.0399888354298993
18283,1.4426950409246835e-8,0.05992908002293239,0.039970530522582794,0.00019025206991152312,0.0,0.0,0.03995300305008824,0.00019025206991152312,0.0,0.0,0.03998883298686618
18287,1.4426950409246835e-8,0.05991551014436206,0.03997052466285455,0.00018986701073011033,0.0,0.0,0.039952993649761924,0.00018986701073011033,0.0,0.0,0.03998883054383311
18291,1.4426950409246835e-8,0.059901943646651815,0.039970518803254994,0.0001894827308862013,0.0,0.0,0.03995298424962856,0.0001894827308862013,0.0,0.0,0.03998882810080009
18295,1.4426950409246835e-8,0.0598883805287825,0.03997051294378396,0.0001890992288024617,0.0,0.0,0.03995297484968807,0.0001890992288024617,0.0,0.0,0.03998882565776711
18299,1.4426950409246835e-8,0.05987482078973496,0.03997050708444155,0.00018871650290474995,0.0,0.0,0.03995296544994044,0.00018871650290474995,0.0,0.0,0.03998882321473419
18303,1.4426950409246835e-8,0.05986126442849059,0.03997050122522761,0.00018833455162211045,0.0,0.0,0.0399529560503856,0.00018833455162211045,0.0,0.0,0.039988820771701315
18307,1.4426950409246835e-8,0.05984771144403148,0.03997049536614218,0.0001879533733867671,0.0,0.0,0.03995294665102353,0.0001879533733867671,0.0,0.0,0.0399888183286685
18311,1.4426950409246835e-8,0.05983416183533976,0.03997048950718523,0.00018757296663411688,0.0,0.0,0.03995293725185417,0.00018757296663411688,0.0,0.0,0.03998881588563572
18315,1.4426950409246835e-8,0.05982061560139823,0.03997048364835672,0.0001871933298027235,0.0,0.0,0.039952927852877504,0.0001871933298027235,0.0,0.0,0.039988813442602994
18319,1.4426950409246835e-8,0.05980707274118994,0.039970477789656574,0.00018681446133431089,0.0,0.0,0.03995291845409346,0.00018681446133431089,0.0,0.0,0.03998881099957032
18323,1.4426950409246835e-8,0.05979353325369845,0.03997047193108488,0.0001864363596737568,0.0,0.0,0.039952909055502014,0.0001864363596737568,0.0,0.0,0.0399888085565377
18327,1.4426950409246835e-8,0.05977999713790777,0.0399704660726415,0.00018605902326908648,0.0,0.0,0.039952899657103115,0.00018605902326908648,0.0,0.0,0.039988806113505124
18331,1.4426950409246835e-8,0.059766464392802365,0.039970460214326514,0.00018568245057146632,0.0,0.0,0.03995289025889674,0.00018568245057146632,0.0,0.0,0.039988803670472604
18335,1.4426950409246835e-8,0.05975293501736684,0.039970454356139766,0.00018530664003519747,0.0,0.0,0.039952880860882826,0.00018530664003519747,0.0,0.0,0.03998880122744013
18339,1.4426950409246835e-8,0.05973940901058653,0.03997044849808131,0.0001849315901177091,0.0,0.0,0.03995287146306133,0.0001849315901177091,0.0,0.0,0.039988798784407704
18343,1.4426950409246835e-8,0.0597258863714471,0.0399704426401511,0.0001845572992795534,0.0,0.0,0.03995286206543223,0.0001845572992795534,0.0,0.0,0.03998879634137533
18347,1.4426950409246835e-8,0.059712367098934536,0.03997043678234912,0.00018418376598439753,0.0,0.0,0.03995285266799546,0.00018418376598439753,0.0,0.0,0.039988793898343
18351,1.4426950409246835e-8,0.05969885119203537,0.039970430924675275,0.00018381098869901818,0.0,0.0,0.03995284327075099,0.00018381098869901818,0.0,0.0,0.03998879145531073
18355,1.4426950409246835e-8,0.05968533864973644,0.0399704250671296,0.00018343896589329535,0.0,0.0,0.03995283387369879,0.00018343896589329535,0.0,0.0,0.0399887890122785
18359,1.4426950409246835e-8,0.05967182947102502,0.03997041920971213,0.00018306769604020586,0.0,0.0,0.0399528244768388,0.00018306769604020586,0.0,0.0,0.03998878656924632
18363,1.4426950409246835e-8,0.05965832365488884,0.03997041335242271,0.00018269717761581716,0.0,0.0,0.039952815080170984,0.00018269717761581716,0.0,0.0,0.0399887841262142
18367,1.4426950409246835e-8,0.05964482120031602,0.03997040749526137,0.00018232740909928099,0.0,0.0,0.039952805683695296,0.00018232740909928099,0.0,0.0,0.03998878168318212
18371,1.4426950409246835e-8,0.05963132210629514,0.0399704016382281,0.0001819583889728273,0.0,0.0,0.039952796287411704,0.0001819583889728273,0.0,0.0,0.039988779240150096
18375,1.4426950409246835e-8,0.05961782637181519,0.03997039578132285,0.00018159011572175786,0.0,0.0,0.03995278689132016,0.00018159011572175786,0.0,0.0,0.03998877679711812
18379,1.4426950409246835e-8,0.05960433399586549,0.039970389924545546,0.00018122258783444007,0.0,0.0,0.039952777495420616,0.00018122258783444007,0.0,0.0,0.03998877435408619
18383,1.4426950409246835e-8,0.05959084497743593,0.039970384067896284,0.00018085580380230087,0.0,0.0,0.03995276809971305,0.00018085580380230087,0.0,0.0,0.039988771911054315
18387,1.4426950409246835e-8,0.05957735931551657,0.03997037821137496,0.0001804897621198204,0.0,0.0,0.039952758704197414,0.0001804897621198204,0.0,0.0,0.03998876946802248
18391,1.4426950409246835e-8,0.05956387700909812,0.039970372354981486,0.00018012446128452586,0.0,0.0,0.039952749308873645,0.00018012446128452586,0.0,0.0,0.039988767024990705
18395,1.4426950409246835e-8,0.059550398057171584,0.03997036649871592,0.00017975989979698517,0.0,0.0,0.039952739913741715,0.00017975989979698517,0.0,0.0,0.03998876458195898
18399,1.4426950409246835e-8,0.05953692245872846,0.03997036064257821,0.00017939607616080183,0.0,0.0,0.03995273051880159,0.00017939607616080183,0.0,0.0,0.0399887621389273
18403,1.4426950409246835e-8,0.059523450212760565,0.039970354786568324,0.0001790329888826071,0.0,0.0,0.03995272112405322,0.0001790329888826071,0.0,0.0,0.039988759695895666
18407,1.4426950409246835e-8,0.05950998131826009,0.03997034893068627,0.00017867063647205501,0.0,0.0,0.03995271172949657,0.00017867063647205501,0.0,0.0,0.03998875725286409
18411,1.4426950409246835e-8,0.05949651577421985,0.03997034307493195,0.00017830901744181598,0.0,0.0,0.03995270233513159,0.00017830901744181598,0.0,0.0,0.03998875480983256
18415,1.4426950409246835e-8,0.05948305357963296,0.03997033721930531,0.00017794813030757068,0.0,0.0,0.03995269294095823,0.00017794813030757068,0.0,0.0,0.03998875236680108
18419,1.4426950409246835e-8,0.05946959473349277,0.039970331363806476,0.00017758797358800394,0.0,0.0,0.039952683546976474,0.00017758797358800394,0.0,0.0,0.03998874992376965
18423,1.4426950409246835e-8,0.05945613923479333,0.03997032550843535,0.00017722854580479877,0.0,0.0,0.03995267415318627,0.00017722854580479877,0.0,0.0,0.039988747480738274
18427,1.4426950409246835e-8,0.05944268708252898,0.039970319653191796,0.0001768698454826301,0.0,0.0,0.03995266475958756,0.0001768698454826301,0.0,0.0,0.03998874503770694
18431,1.4426950409246835e-8,0.05942923827569445,0.03997031379807595,0.0001765118711491589,0.0,0.0,0.03995265536618033,0.0001765118711491589,0.0,0.0,0.03998874259467566
18435,1.4426950409246835e-8,0.05941579281328485,0.0399703079430877,0.00017615462133502605,0.0,0.0,0.03995264597296452,0.00017615462133502605,0.0,0.0,0.03998874015164443
18439,1.4426950409246835e-8,0.05940235069429571,0.039970302088227036,0.00017579809457384635,0.0,0.0,0.039952636579940096,0.00017579809457384635,0.0,0.0,0.03998873770861325
18443,1.4426950409246835e-8,0.059388911917723185,0.039970296233493935,0.00017544228940220247,0.0,0.0,0.039952627187107015,0.00017544228940220247,0.0,0.0,0.039988735265582116
18447,1.4426950409246835e-8,0.05937547648256346,0.03997029037888829,0.00017508720435963857,0.0,0.0,0.03995261779446522,0.00017508720435963857,0.0,0.0,0.03998873282255103
18451,1.4426950409246835e-8,0.05936204438781338,0.039970284524410156,0.00017473283798865574,0.0,0.0,0.03995260840201469,0.00017473283798865574,0.0,0.0,0.03998873037952
18455,1.4426950409246835e-8,0.05934861563247029,0.0399702786700595,0.00017437918883470393,0.0,0.0,0.03995259900975538,0.00017437918883470393,0.0,0.0,0.03998872793648902
18459,1.4426950409246835e-8,0.059335190215531665,0.03997027281583628,0.00017402625544617737,0.0,0.0,0.039952589617687245,0.00017402625544617737,0.0,0.0,0.03998872549345808
18463,1.4426950409246835e-8,0.059321768135995635,0.03997026696174049,0.0001736740363744083,0.0,0.0,0.03995258022581025,0.0001736740363744083,0.0,0.0,0.0399887230504272
18467,1.4426950409246835e-8,0.059308349392860525,0.0399702611077721,0.0001733225301736609,0.0,0.0,0.03995257083412433,0.0001733225301736609,0.0,0.0,0.03998872060739637
18471,1.4426950409246835e-8,0.05929493398512525,0.03997025525393106,0.00017297173540112545,0.0,0.0,0.03995256144262948,0.00017297173540112545,0.0,0.0,0.03998871816436558
18475,1.4426950409246835e-8,0.05928152191178913,0.039970249400217296,0.00017262165061691245,0.0,0.0,0.03995255205132563,0.00017262165061691245,0.0,0.0,0.039988715721334854
18479,1.4426950409246835e-8,0.059268113171851676,0.039970243546630854,0.0001722722743840466,0.0,0.0,0.039952542660212746,0.0001722722743840466,0.0,0.0,0.03998871327830417
18483,1.4426950409246835e-8,0.05925470776431304,0.03997023769317175,0.000171923605268461,0.0,0.0,0.0399525332692908,0.000171923605268461,0.0,0.0,0.039988710835273535
18487,1.4426950409246835e-8,0.059241305688173776,0.039970231839839776,0.00017157564183899112,0.0,0.0,0.03995252387855973,0.00017157564183899112,0.0,0.0,0.03998870839224295
18491,1.4426950409246835e-8,0.05922790694243464,0.039970225986635154,0.00017122838266736914,0.0,0.0,0.039952514488019515,0.00017122838266736914,0.0,0.0,0.039988705949212416
18495,1.4426950409246835e-8,0.059214511526097045,0.039970220133557645,0.00017088182632821793,0.0,0.0,0.0399525050976701,0.00017088182632821793,0.0,0.0,0.03998870350618193
18499,1.4426950409246835e-8,0.059201119438162655,0.0399702142806073,0.0001705359713990449,0.0,0.0,0.03995249570751144,0.0001705359713990449,0.0,0.0,0.0399887010631515
18503,1.4426950409246835e-8,0.05918773067763359,0.039970208427784135,0.0001701908164602375,0.0,0.0,0.039952486317543515,0.0001701908164602375,0.0,0.0,0.03998869862012111
18507,1.4426950409246835e-8,0.05917434524351232,0.03997020257508802,0.00016984636009505536,0.0,0.0,0.03995247692776626,0.00016984636009505536,0.0,0.0,0.03998869617709077
18511,1.4426950409246835e-8,0.05916096313480178,0.039970196722519,0.00016950260088962593,0.0,0.0,0.03995246753817964,0.00016950260088962593,0.0,0.0,0.039988693734060485
18515,1.4426950409246835e-8,0.05914758435050531,0.03997019087007705,0.00016915953743293818,0.0,0.0,0.03995245814878362,0.00016915953743293818,0.0,0.0,0.03998869129103025
18519,1.4426950409246835e-8,0.059134208889626706,0.039970185017762117,0.00016881716831683696,0.0,0.0,0.039952448759578166,0.00016881716831683696,0.0,0.0,0.03998868884800007
18523,1.4426950409246835e-8,0.05912083675117008,0.03997017916557421,0.00016847549213601704,0.0,0.0,0.039952439370563225,0.00016847549213601704,0.0,0.0,0.03998868640496993
18527,1.4426950409246835e-8,0.05910746793413996,0.039970173313513276,0.00016813450748801752,0.0,0.0,0.03995242998173875,0.00016813450748801752,0.0,0.0,0.039988683961939844
18531,1.4426950409246835e-8,0.0590941024375413,0.03997016746157929,0.000167794212973216,0.0,0.0,0.03995242059310472,0.000167794212973216,0.0,0.0,0.0399886815189098
18535,1.4426950409246835e-8,0.059080740260379475,0.039970161609772174,0.00016745460719482284,0.0,0.0,0.039952411204661066,0.00016745460719482284,0.0,0.0,0.039988679075879816
18539,1.4426950409246835e-8,0.05906738140166022,0.03997015575809196,0.00016711568875887533,0.0,0.0,0.03995240181640777,0.00016711568875887533,0.0,0.0,0.03998867663284988
18543,1.4426950409246835e-8,0.05905402586038973,0.03997014990653867,0.0001667774562742322,0.0,0.0,0.0399523924283448,0.0001667774562742322,0.0,0.0,0.03998867418981999
18547,1.4426950409246835e-8,0.059040673635574595,0.039970144055112164,0.00016643990835256767,0.0,0.0,0.039952383040472085,0.00016643990835256767,0.0,0.0,0.039988671746790154
18551,1.4426950409246835e-8,0.05902732472622183,0.039970138203812476,0.00016610304360836588,0.0,0.0,0.039952373652789606,0.00016610304360836588,0.0,0.0,0.03998866930376036
18555,1.4426950409246835e-8,0.059013979131338656,0.03997013235263954,0.00016576686065891488,0.0,0.0,0.0399523642652973,0.00016576686065891488,0.0,0.0,0.039988666860730625
18559,1.4426950409246835e-8,0.05900063684993303,0.03997012650159344,0.00016543135812430214,0.0,0.0,0.03995235487799516,0.00016543135812430214,0.0,0.0,0.039988664417700936
18563,1.4426950409246835e-8,0.05898729788101311,0.03997012065067394,0.0001650965346274071,0.0,0.0,0.03995234549088309,0.0001650965346274071,0.0,0.0,0.0399886619746713
18567,1.4426950409246835e-8,0.0589739622235874,0.03997011479988125,0.00016476238879389667,0.0,0.0,0.03995233610396112,0.00016476238879389667,0.0,0.0,0.039988659531641706
18571,1.4426950409246835e-8,0.05896062987666502,0.039970108949215134,0.00016442891925221945,0.0,0.0,0.039952326717229154,0.00016442891925221945,0.0,0.0,0.03998865708861217
18575,1.4426950409246835e-8,0.058947300839255326,0.039970103098675776,0.00016409612463359982,0.0,0.0,0.03995231733068718,0.00016409612463359982,0.0,0.0,0.039988654645582676
18579,1.4426950409246835e-8,0.058933975110368075,0.039970097248262976,0.00016376400357203262,0.0,0.0,0.039952307944335144,0.00016376400357203262,0.0,0.0,0.03998865220255324
18583,1.4426950409246835e-8,0.05892065268901349,0.039970091397976706,0.00016343255470427733,0.0,0.0,0.039952298558173005,0.00016343255470427733,0.0,0.0,0.03998864975952385
18587,1.4426950409246835e-8,0.05890733357420219,0.03997008554781711,0.00016310177666985256,0.0,0.0,0.03995228917220074,0.00016310177666985256,0.0,0.0,0.039988647316494506
18591,1.4426950409246835e-8,0.05889401776494524,0.03997007969778398,0.00016277166811103045,0.0,0.0,0.03995227978641828,0.00016277166811103045,0.0,0.0,0.039988644873465214
18595,1.4426950409246835e-8,0.05888070526025392,0.039970073847877416,0.00016244222767283116,0.0,0.0,0.03995227040082561,0.00016244222767283116,0.0,0.0,0.039988642430435976
18599,1.4426950409246835e-8,0.05886739605914008,0.03997006799809727,0.00016211345400301717,0.0,0.0,0.03995226101542266,0.00016211345400301717,0.0,0.0,0.03998863998740678
18603,1.4426950409246835e-8,0.058854090160616025,0.03997006214844359,0.00016178534575208786,0.0,0.0,0.039952251630209414,0.00016178534575208786,0.0,0.0,0.03998863754437764
18607,1.4426950409246835e-8,0.0588407875636943,0.03997005629891634,0.00016145790157327363,0.0,0.0,0.03995224224518583,0.00016145790157327363,0.0,0.0,0.03998863510134855
18611,1.4426950409246835e-8,0.05882748826738796,0.0399700504495155,0.0001611311201225315,0.0,0.0,0.039952232860351856,0.0001611311201225315,0.0,0.0,0.039988632658319506
18615,1.4426950409246835e-8,0.05881419227071037,0.039970044600241034,0.00016080500005853792,0.0,0.0,0.03995222347570746,0.00016080500005853792,0.0,0.0,0.03998863021529051
18619,1.4426950409246835e-8,0.05880089957267538,0.03997003875109293,0.00016047954004268437,0.0,0.0,0.0399522140912526,0.00016047954004268437,0.0,0.0,0.039988627772261566
18623,1.4426950409246835e-8,0.05878761017229718,0.03997003290207109,0.00016015473873907162,0.0,0.0,0.039952204706987224,0.00016015473873907162,0.0,0.0,0.039988625329232676
18627,1.4426950409246835e-8,0.058774324068590386,0.039970027053175546,0.0001598305948145042,0.0,0.0,0.039952195322911305,0.0001598305948145042,0.0,0.0,0.039988622886203834
18631,1.4426950409246835e-8,0.05876104126057,0.039970021204406334,0.00015950710693848498,0.0,0.0,0.039952185939024804,0.00015950710693848498,0.0,0.0,0.03998862044317504
18635,1.4426950409246835e-8,0.05874776174725156,0.03997001535576335,0.00015918427378320963,0.0,0.0,0.03995217655532767,0.00015918427378320963,0.0,0.0,0.039988618000146296
18639,1.4426950409246835e-8,0.05873448552765077,0.03997000950724652,0.00015886209402356125,0.0,0.0,0.03995216717181986,0.00015886209402356125,0.0,0.0,0.0399886155571176
18643,1.4426950409246835e-8,0.05872121260078379,0.03997000365885592,0.00015854056633710488,0.0,0.0,0.03995215778850135,0.00015854056633710488,0.0,0.0,0.03998861311408895
18647,1.4426950409246835e-8,0.05870794296566738,0.03996999781059143,0.00015821968940408216,0.0,0.0,0.039952148405372076,0.00015821968940408216,0.0,0.0,0.03998861067106036
18651,1.4426950409246835e-8,0.058694676621318456,0.039969991962453044,0.00015789946190740577,0.0,0.0,0.03995213902243202,0.00015789946190740577,0.0,0.0,0.03998860822803182
18655,1.4426950409246835e-8,0.05868141356675453,0.03996998611444084,0.00015757988253265408,0.0,0.0,0.03995212963968113,0.00015757988253265408,0.0,0.0,0.03998860578500332
18659,1.4426950409246835e-8,0.05866815380099316,0.03996998026655465,0.00015726094996806588,0.0,0.0,0.03995212025711937,0.00015726094996806588,0.0,0.0,0.03998860334197488
18663,1.4426950409246835e-8,0.05865489732305279,0.03996997441879452,0.00015694266290453452,0.0,0.0,0.0399521108747467,0.00015694266290453452,0.0,0.0,0.03998860089894648
18667,1.4426950409246835e-8,0.058641644131951956,0.03996996857116048,0.00015662502003560374,0.0,0.0,0.03995210149256308,0.00015662502003560374,0.0,0.0,0.03998859845591814
18671,1.4426950409246835e-8,0.05862839422670953,0.039969962723652316,0.00015630802005746068,0.0,0.0,0.039952092110568445,0.00015630802005746068,0.0,0.0,0.039988596012889836
18675,1.4426950409246835e-8,0.058615147606345105,0.03996995687627026,0.0001559916616689316,0.0,0.0,0.0399520827287628,0.0001559916616689316,0.0,0.0,0.03998859356986159
18679,1.4426950409246835e-8,0.05860190426987845,0.03996995102901401,0.00015567594357147625,0.0,0.0,0.039952073347146067,0.00015567594357147625,0.0,0.0,0.039988591126833395
18683,1.4426950409246835e-8,0.05858866421632954,0.03996994518188369,0.00015536086446918252,0.0,0.0,0.03995206396571822,0.00015536086446918252,0.0,0.0,0.03998858868380525
18687,1.4426950409246835e-8,0.05857542744471924,0.03996993933487933,0.0001550464230687612,0.0,0.0,0.039952054584479216,0.0001550464230687612,0.0,0.0,0.03998858624077715
18691,1.4426950409246835e-8,0.05856219395406838,0.039969933488000806,0.00015473261807954055,0.0,0.0,0.03995204520342902,0.00015473261807954055,0.0,0.0,0.0399885837977491
18695,1.4426950409246835e-8,0.05854896374339837,0.03996992764124811,0.00015441944821346118,0.0,0.0,0.039952035822567594,0.00015441944821346118,0.0,0.0,0.0399885813547211
18699,1.4426950409246835e-8,0.05853573681173092,0.03996992179462121,0.00015410691218507055,0.0,0.0,0.03995202644189489,0.00015410691218507055,0.0,0.0,0.039988578911693155
18703,1.4426950409246835e-8,0.05852251315808833,0.03996991594812009,0.0001537950087115179,0.0,0.0,0.03995201706141086,0.0001537950087115179,0.0,0.0,0.03998857646866526
18707,1.4426950409246835e-8,0.058509292781492986,0.039969910101744666,0.0001534837365125488,0.0,0.0,0.03995200768111547,0.0001534837365125488,0.0,0.0,0.03998857402563741
18711,1.4426950409246835e-8,0.05849607568096793,0.03996990425549504,0.00015317309431050005,0.0,0.0,0.03995199830100869,0.00015317309431050005,0.0,0.0,0.03998857158260961
18715,1.4426950409246835e-8,0.05848286185553662,0.03996989840937105,0.00015286308083029405,0.0,0.0,0.039951988921090476,0.00015286308083029405,0.0,0.0,0.03998856913958186
18719,1.4426950409246835e-8,0.05846965130422262,0.03996989256337281,0.0001525536947994347,0.0,0.0,0.03995197954136078,0.0001525536947994347,0.0,0.0,0.03998856669655416
18723,1.4426950409246835e-8,0.05845644402605023,0.03996988671750015,0.00015224493494800056,0.0,0.0,0.03995197016181956,0.00015224493494800056,0.0,0.0,0.03998856425352651
18727,1.4426950409246835e-8,0.05844324002004399,0.03996988087175313,0.00015193680000864072,0.0,0.0,0.03995196078246679,0.00015193680000864072,0.0,0.0,0.03998856181049891
18731,1.4426950409246835e-8,0.05843003928522864,0.039969875026131696,0.00015162928871656928,0.0,0.0,0.03995195140330241,0.00015162928871656928,0.0,0.0,0.03998855936747136
18735,1.4426950409246835e-8,0.05841684182062965,0.03996986918063584,0.00015132239980956023,0.0,0.0,0.03995194202432641,0.00015132239980956023,0.0,0.0,0.03998855692444386
18739,1.4426950409246835e-8,0.058403647625272746,0.03996986333526546,0.0001510161320279422,0.0,0.0,0.039951932645538715,0.0001510161320279422,0.0,0.0,0.03998855448141641
18743,1.4426950409246835e-8,0.058390456698183955,0.03996985749002067,0.00015071048411459333,0.0,0.0,0.0399519232669393,0.00015071048411459333,0.0,0.0,0.039988552038389004
18747,1.4426950409246835e-8,0.05837726903838987,0.03996985164490136,0.00015040545481493614,0.0,0.0,0.03995191388852814,0.00015040545481493614,0.0,0.0,0.03998854959536166
18751,1.4426950409246835e-8,0.05836408464491738,0.03996984579990746,0.0001501010428769323,0.0,0.0,0.03995190451030517,0.0001501010428769323,0.0,0.0,0.03998854715233436
18755,1.4426950409246835e-8,0.05835090351679367,0.03996983995503899,0.00014979724705107753,0.0,0.0,0.039951895132270356,0.00014979724705107753,0.0,0.0,0.03998854470930711
18759,1.4426950409246835e-8,0.05833772565304649,0.03996983411029594,0.00014949406609039652,0.0,0.0,0.03995188575442367,0.00014949406609039652,0.0,0.0,0.0399885422662799
18763,1.4426950409246835e-8,0.0583245510527039,0.03996982826567827,0.00014919149875043767,0.0,0.0,0.03995187637676506,0.00014919149875043767,0.0,0.0,0.03998853982325275
18767,1.4426950409246835e-8,0.05831137971479433,0.039969822421185956,0.00014888954378926796,0.0,0.0,0.0399518669992945,0.00014888954378926796,0.0,0.0,0.03998853738022565
18771,1.4426950409246835e-8,0.058298211638346774,0.03996981657681895,0.00014858819996746862,0.0,0.0,0.03995185762201193,0.00014858819996746862,0.0,0.0,0.03998853493719859
18775,1.4426950409246835e-8,0.05828504682239042,0.039969810732577216,0.0001482874660481287,0.0,0.0,0.039951848244917314,0.0001482874660481287,0.0,0.0,0.039988532494171586
18779,1.4426950409246835e-8,0.058271885265954816,0.039969804888460775,0.0001479873407968409,0.0,0.0,0.039951838868010625,0.0001479873407968409,0.0,0.0,0.03998853005114464
18783,1.4426950409246835e-8,0.05825872696807003,0.03996979904446957,0.00014768782298169627,0.0,0.0,0.039951829491291814,0.00014768782298169627,0.0,0.0,0.03998852760811773
18787,1.4426950409246835e-8,0.05824557192776654,0.03996979320060357,0.00014738891137327923,0.0,0.0,0.039951820114760846,0.00014738891137327923,0.0,0.0,0.039988525165090875
18791,1.4426950409246835e-8,0.05823242014407506,0.03996978735686285,0.00014709060474466247,0.0,0.0,0.039951810738417685,0.00014709060474466247,0.0,0.0,0.039988522722064074
18795,1.4426950409246835e-8,0.05821927161602679,0.03996978151324717,0.0001467929018714018,0.0,0.0,0.03995180136226227,0.0001467929018714018,0.0,0.0,0.03998852027903732
18799,1.4426950409246835e-8,0.058206126342653375,0.0399697756697567,0.0001464958015315314,0.0,0.0,0.03995179198629458,0.0001464958015315314,0.0,0.0,0.039988517836010616
18803,1.4426950409246835e-8,0.05819298432298692,0.03996976982639134,0.00014619930250555849,0.0,0.0,0.03995178261051458,0.00014619930250555849,0.0,0.0,0.03998851539298396
18807,1.4426950409246835e-8,0.05817984555605956,0.03996976398315102,0.00014590340357645856,0.0,0.0,0.03995177323492221,0.00014590340357645856,0.0,0.0,0.03998851294995735
18811,1.4426950409246835e-8,0.05816671004090419,0.03996975814003575,0.00014560810352967025,0.0,0.0,0.03995176385951744,0.00014560810352967025,0.0,0.0,0.0399885105069308
18815,1.4426950409246835e-8,0.05815357777655396,0.039969752297045524,0.00014531340115309042,0.0,0.0,0.03995175448430023,0.00014531340115309042,0.0,0.0,0.0399885080639043
18819,1.4426950409246835e-8,0.058140448762042315,0.03996974645418031,0.00014501929523706917,0.0,0.0,0.03995174510927055,0.00014501929523706917,0.0,0.0,0.039988505620877836
18823,1.4426950409246835e-8,0.05812732299640326,0.03996974061144008,0.00014472578457440453,0.0,0.0,0.03995173573442834,0.00014472578457440453,0.0,0.0,0.03998850317785144
18827,1.4426950409246835e-8,0.05811420047867103,0.03996973476882481,0.0001444328679603387,0.0,0.0,0.03995172635977358,0.0001444328679603387,0.0,0.0,0.03998850073482508
18831,1.4426950409246835e-8,0.0581010812078804,0.03996972892633447,0.00014414054419255144,0.0,0.0,0.03995171698530622,0.00014414054419255144,0.0,0.0,0.03998849829179877
18835,1.4426950409246835e-8,0.05808796518306647,0.039969723083968976,0.00014384881207115617,0.0,0.0,0.039951707611026205,0.00014384881207115617,0.0,0.0,0.039988495848772516
18839,1.4426950409246835e-8,0.05807485240326471,0.039969717241728396,0.0001435576703986948,0.0,0.0,0.039951698236933536,0.0001435576703986948,0.0,0.0,0.039988493405746305
18843,1.4426950409246835e-8,0.0580617428675109,0.039969711399612654,0.0001432671179801329,0.0,0.0,0.03995168886302814,0.0001432671179801329,0.0,0.0,0.03998849096272015
18847,1.4426950409246835e-8,0.05804863657484131,0.03996970555762175,0.00014297715362285461,0.0,0.0,0.039951679489309985,0.00014297715362285461,0.0,0.0,0.03998848851969404
18851,1.4426950409246835e-8,0.05803553352429271,0.03996969971575558,0.000142687776136658,0.0,0.0,0.039951670115779034,0.000142687776136658,0.0,0.0,0.03998848607666798
18855,1.4426950409246835e-8,0.0580224337149019,0.039969693874014146,0.00014239898433374989,0.0,0.0,0.03995166074243524,0.00014239898433374989,0.0,0.0,0.03998848363364198
18859,1.4426950409246835e-8,0.05800933714570654,0.03996968803239753,0.00014211077702874122,0.0,0.0,0.03995165136927857,0.00014211077702874122,0.0,0.0,0.039988481190616015
18863,1.4426950409246835e-8,0.05799624381574424,0.03996968219090563,0.00014182315303864205,0.0,0.0,0.03995164199630899,0.00014182315303864205,0.0,0.0,0.03998847874759011
18867,1.4426950409246835e-8,0.05798315372405329,0.03996967634953836,0.00014153611118285678,0.0,0.0,0.039951632623526454,0.00014153611118285678,0.0,0.0,0.03998847630456425
18871,1.4426950409246835e-8,0.05797006686967221,0.03996967050829576,0.0001412496502831792,0.0,0.0,0.039951623250930914,0.0001412496502831792,0.0,0.0,0.03998847386153844
18875,1.4426950409246835e-8,0.05795698325164002,0.03996966466717786,0.00014096376916378754,0.0,0.0,0.03995161387852235,0.00014096376916378754,0.0,0.0,0.03998847141851268
18879,1.4426950409246835e-8,0.05794390286899599,0.03996965882618451,0.00014067846665124053,0.0,0.0,0.03995160450630071,0.00014067846665124053,0.0,0.0,0.03998846897548697
18883,1.4426950409246835e-8,0.05793082572077988,0.039969652985315685,0.00014039374157447118,0.0,0.0,0.039951595134265945,0.00014039374157447118,0.0,0.0,0.03998846653246131
18887,1.4426950409246835e-8,0.05791775180603179,0.03996964714457149,0.00014010959276478284,0.0,0.0,0.03995158576241803,0.00014010959276478284,0.0,0.0,0.0399884640894357
18891,1.4426950409246835e-8,0.0579046811237922,0.039969641303951836,0.00013982601905584432,0.0,0.0,0.03995157639075693,0.00013982601905584432,0.0,0.0,0.039988461646410144
18895,1.4426950409246835e-8,0.05789161367310204,0.03996963546345668,0.00013954301928368495,0.0,0.0,0.0399515670192826,0.00013954301928368495,0.0,0.0,0.03998845920338463
18899,1.4426950409246835e-8,0.057878549453002595,0.039969629623085944,0.00013926059228668993,0.0,0.0,0.03995155764799498,0.00013926059228668993,0.0,0.0,0.03998845676035917
18903,1.4426950409246835e-8,0.05786548846253534,0.039969623782839664,0.00013897873690559543,0.0,0.0,0.03995154827689406,0.00013897873690559543,0.0,0.0,0.039988454317333756
18907,1.4426950409246835e-8,0.057852430700742474,0.039969617942717854,0.00013869745198348397,0.0,0.0,0.039951538905979786,0.00013869745198348397,0.0,0.0,0.0399884518743084
18911,1.4426950409246835e-8,0.057839376166666415,0.039969612102720375,0.00013841673636577956,0.0,0.0,0.03995152953525212,0.00013841673636577956,0.0,0.0,0.03998844943128308
18915,1.4426950409246835e-8,0.057826324859349895,0.039969606262847346,0.00013813658890024302,0.0,0.0,0.03995152016471103,0.00013813658890024302,0.0,0.0,0.03998844698825782
18919,1.4426950409246835e-8,0.05781327677783608,0.03996960042309859,0.00013785700843696724,0.0,0.0,0.03995151079435646,0.00013785700843696724,0.0,0.0,0.03998844454523261
18923,1.4426950409246835e-8,0.05780023192116866,0.03996959458347414,0.00013757799382837246,0.0,0.0,0.03995150142418838,0.00013757799382837246,0.0,0.0,0.03998844210220744
18927,1.4426950409246835e-8,0.05778719028839152,0.03996958874397405,0.00013729954392920153,0.0,0.0,0.039951492054206755,0.00013729954392920153,0.0,0.0,0.039988439659182334
18931,1.4426950409246835e-8,0.05777415187854888,0.03996958290459817,0.00013702165759651503,0.0,0.0,0.039951482684411545,0.00013702165759651503,0.0,0.0,0.039988437216157274
18935,1.4426950409246835e-8,0.057761116690685566,0.03996957706534653,0.00013674433368968746,0.0,0.0,0.039951473314802706,0.00013674433368968746,0.0,0.0,0.039988434773132256
18939,1.4426950409246835e-8,0.0577480847238467,0.039969571226219115,0.0001364675710704012,0.0,0.0,0.0399514639453802,0.0001364675710704012,0.0,0.0,0.03998843233010729
18943,1.4426950409246835e-8,0.05773505597707769,0.03996956538721589,0.00013619136860264274,0.0,0.0,0.03995145457614399,0.00013619136860264274,0.0,0.0,0.03998842988708238
18947,1.4426950409246835e-8,0.05772203044942441,0.039969559548336836,0.0001359157251526978,0.0,0.0,0.03995144520709403,0.0001359157251526978,0.0,0.0,0.03998842744405751
18951,1.4426950409246835e-8,0.05770900813993313,0.03996955370958186,0.00013564063958914667,0.0,0.0,0.03995143583823029,0.00013564063958914667,0.0,0.0,0.0399884250010327
18955,1.4426950409246835e-8,0.05769598904765046,0.03996954787095106,0.00013536611078285958,0.0,0.0,0.03995142646955273,0.00013536611078285958,0.0,0.0,0.039988422558007934
18959,1.4426950409246835e-8,0.057682973171623395,0.039969542032444356,0.000135092137606992,0.0,0.0,0.03995141710106131,0.000135092137606992,0.0,0.0,0.03998842011498322
18963,1.4426950409246835e-8,0.05766996051089938,0.03996953619406158,0.00013481871893698016,0.0,0.0,0.03995140773275597,0.00013481871893698016,0.0,0.0,0.03998841767195856
18967,1.4426950409246835e-8,0.05765695106452606,0.03996953035580297,0.00013454585365053627,0.0,0.0,0.0399513983646367,0.00013454585365053627,0.0,0.0,0.03998841522893394
18971,1.4426950409246835e-8,0.0576439448315517,0.03996952451766824,0.000134273540627644,0.0,0.0,0.039951388996703446,0.000134273540627644,0.0,0.0,0.03998841278590937
18975,1.4426950409246835e-8,0.05763094181102477,0.03996951867965763,0.0001340017787505539,0.0,0.0,0.03995137962895618,0.0001340017787505539,0.0,0.0,0.03998841034288486
18979,1.4426950409246835e-8,0.057617942001994105,0.03996951284177082,0.0001337305669037787,0.0,0.0,0.039951370261394836,0.0001337305669037787,0.0,0.0,0.03998840789986039
18983,1.4426950409246835e-8,0.057604945403509134,0.03996950700400808,0.0001334599039740887,0.0,0.0,0.039951360894019426,0.0001334599039740887,0.0,0.0,0.039988405456835976
18987,1.4426950409246835e-8,0.057591952014619405,0.039969501166369145,0.00013318978885050792,0.0,0.0,0.039951351526829854,0.00013318978885050792,0.0,0.0,0.03998840301381161
18991,1.4426950409246835e-8,0.057578961834375095,0.039969495328854104,0.00013292022042430828,0.0,0.0,0.03995134215982611,0.00013292022042430828,0.0,0.0,0.03998840057078729
18995,1.4426950409246835e-8,0.05756597486182645,0.039969489491462895,0.00013265119758900585,0.0,0.0,0.03995133279300815,0.00013265119758900585,0.0,0.0,0.039988398127763024
18999,1.4426950409246835e-8,0.057552991096024374,0.03996948365419551,0.0001323827192403563,0.0,0.0,0.03995132342637594,0.0001323827192403563,0.0,0.0,0.0399883956847388
19003,1.4426950409246835e-8,0.05754001053602011,0.039969477817051936,0.0001321147842763501,0.0,0.0,0.03995131405992943,0.0001321147842763501,0.0,0.0,0.03998839324171464
19007,1.4426950409246835e-8,0.05752703318086516,0.03996947198003212,0.0001318473915972082,0.0,0.0,0.039951304693668595,0.0001318473915972082,0.0,0.0,0.03998839079869052
19011,1.4426950409246835e-8,0.05751405902961141,0.039969466143136005,0.00013158054010537737,0.0,0.0,0.03995129532759337,0.00013158054010537737,0.0,0.0,0.039988388355666454
19015,1.4426950409246835e-8,0.05750108808131119,0.039969460306363606,0.00013131422870552584,0.0,0.0,0.03995128596170375,0.00013131422870552584,0.0,0.0,0.039988385912642435
19019,1.4426950409246835e-8,0.0574881203350172,0.03996945446971498,0.0001310484563045387,0.0,0.0,0.03995127659599968,0.0001310484563045387,0.0,0.0,0.039988383469618465
19023,1.4426950409246835e-8,0.05747515578978261,0.03996944863318994,0.00013078322181151342,0.0,0.0,0.03995126723048111,0.00013078322181151342,0.0,0.0,0.03998838102659454
19027,1.4426950409246835e-8,0.05746219444466074,0.039969442796788573,0.0001305185241377554,0.0,0.0,0.03995125786514803,0.0001305185241377554,0.0,0.0,0.039988378583570676
19031,1.4426950409246835e-8,0.05744923629870543,0.039969436960510835,0.00013025436219677353,0.0,0.0,0.03995124850000037,0.00013025436219677353,0.0,0.0,0.03998837614054686
19035,1.4426950409246835e-8,0.05743628135097093,0.03996943112435664,0.00012999073490427542,0.0,0.0,0.039951239135038105,0.00012999073490427542,0.0,0.0,0.03998837369752309
19039,1.4426950409246835e-8,0.05742332960051187,0.03996942528832604,0.00012972764117816392,0.0,0.0,0.0399512297702612,0.00012972764117816392,0.0,0.0,0.03998837125449937
19043,1.4426950409246835e-8,0.057410381046383054,0.03996941945241898,0.00012946507993853135,0.0,0.0,0.03995122040566962,0.00012946507993853135,0.0,0.0,0.039988368811475695
19047,1.4426950409246835e-8,0.05739743568763994,0.03996941361663538,0.00012920305010765583,0.0,0.0,0.0399512110412633,0.00012920305010765583,0.0,0.0,0.03998836636845207
19051,1.4426950409246835e-8,0.057384493523338166,0.03996940778097526,0.00012894155060999682,0.0,0.0,0.03995120167704222,0.00012894155060999682,0.0,0.0,0.039988363925428504
19055,1.4426950409246835e-8,0.05737155455253382,0.03996940194543862,0.0001286805803721906,0.0,0.0,0.039951192313006346,0.0001286805803721906,0.0,0.0,0.039988361482404984
19059,1.4426950409246835e-8,0.057358618774283374,0.0399693961100254,0.00012842013832304577,0.0,0.0,0.03995118294915563,0.00012842013832304577,0.0,0.0,0.03998835903938151
19063,1.4426950409246835e-8,0.057345686187643775,0.0399693902747356,0.00012816022339353912,0.0,0.0,0.039951173585490045,0.00012816022339353912,0.0,0.0,0.03998835659635809
19067,1.4426950409246835e-8,0.057332756791672046,0.0399693844395692,0.00012790083451681098,0.0,0.0,0.03995116422200953,0.00012790083451681098,0.0,0.0,0.03998835415333472
19071,1.4426950409246835e-8,0.057319830585425904,0.03996937860452614,0.00012764197062816094,0.0,0.0,0.039951154858714075,0.00012764197062816094,0.0,0.0,0.0399883517103114
19075,1.4426950409246835e-8,0.057306907567963125,0.039969372769606354,0.00012738363066504353,0.0,0.0,0.03995114549560361,0.00012738363066504353,0.0,0.0,0.03998834926728812
19079,1.4426950409246835e-8,0.05729398773834228,0.03996936693480989,0.00012712581356706377,0.0,0.0,0.03995113613267812,0.00012712581356706377,0.0,0.0,0.0399883468242649
19083,1.4426950409246835e-8,0.057281071095621985,0.03996936110013676,0.0001268685182759729,0.0,0.0,0.03995112676993756,0.0001268685182759729,0.0,0.0,0.03998834438124173
19087,1.4426950409246835e-8,0.05726815763886128,0.03996935526558683,0.00012661174373566393,0.0,0.0,0.039951117407381886,0.00012661174373566393,0.0,0.0,0.039988341938218604
19091,1.4426950409246835e-8,0.05725524736711968,0.03996934943116013,0.0001263554888921672,0.0,0.0,0.03995110804501106,0.0001263554888921672,0.0,0.0,0.03998833949519553
19095,1.4426950409246835e-8,0.057242340279456974,0.039969343596856576,0.00012609975269364693,0.0,0.0,0.03995109868282505,0.00012609975269364693,0.0,0.0,0.03998833705217251
19099,1.4426950409246835e-8,0.05722943637493342,0.039969337762676325,0.0001258445340903954,0.0,0.0,0.03995108932082383,0.0001258445340903954,0.0,0.0,0.03998833460914953
19103,1.4426950409246835e-8,0.05721653565260952,0.0399693319286191,0.00012558983203482977,0.0,0.0,0.03995107995900732,0.00012558983203482977,0.0,0.0,0.03998833216612661
19107,1.4426950409246835e-8,0.05720363811154635,0.03996932609468501,0.0001253356454814874,0.0,0.0,0.0399510705973755,0.0001253356454814874,0.0,0.0,0.03998832972310373
19111,1.4426950409246835e-8,0.057190743750805094,0.03996932026087402,0.00012508197338702162,0.0,0.0,0.039951061235928356,0.00012508197338702162,0.0,0.0,0.03998832728008091
19115,1.4426950409246835e-8,0.05717785256944746,0.03996931442718617,0.00012482881471019742,0.0,0.0,0.03995105187466583,0.00012482881471019742,0.0,0.0,0.03998832483705814
19119,1.4426950409246835e-8,0.057164964566535595,0.03996930859362132,0.00012457616841188724,0.0,0.0,0.03995104251358789,0.00012457616841188724,0.0,0.0,0.03998832239403541
19123,1.4426950409246835e-8,0.05715207974113181,0.03996930276017946,0.00012432403345506658,0.0,0.0,0.03995103315269447,0.00012432403345506658,0.0,0.0,0.039988319951012735
19127,1.4426950409246835e-8,0.057139198092299094,0.039969296926860555,0.00012407240880480986,0.0,0.0,0.03995102379198556,0.00012407240880480986,0.0,0.0,0.039988317507990104
19131,1.4426950409246835e-8,0.05712631961910044,0.03996929109366469,0.0001238212934282861,0.0,0.0,0.039951014431461124,0.0001238212934282861,0.0,0.0,0.03998831506496753
19135,1.4426950409246835e-8,0.05711344432059954,0.03996928526059177,0.00012357068629475476,0.0,0.0,0.03995100507112112,0.00012357068629475476,0.0,0.0,0.039988312621945
19139,1.4426950409246835e-8,0.05710057219586032,0.03996927942764172,0.00012332058637556145,0.0,0.0,0.039950995710965484,0.00012332058637556145,0.0,0.0,0.03998831017892253
19143,1.4426950409246835e-8,0.05708770324394706,0.03996927359481456,0.00012307099264413342,0.0,0.0,0.03995098635099421,0.00012307099264413342,0.0,0.0,0.0399883077359001
19147,1.4426950409246835e-8,0.05707483746392437,0.03996926776211033,0.00012282190407597642,0.0,0.0,0.03995097699120725,0.00012282190407597642,0.0,0.0,0.039988305292877724
19151,1.4426950409246835e-8,0.05706197485485737,0.03996926192952883,0.00012257331964866892,0.0,0.0,0.03995096763160454,0.00012257331964866892,0.0,0.0,0.0399883028498554
19155,1.4426950409246835e-8,0.05704911541581138,0.0399692560970702,0.0001223252383418591,0.0,0.0,0.03995095827218608,0.0001223252383418591,0.0,0.0,0.03998830040683312
19159,1.4426950409246835e-8,0.057036259145852274,0.03996925026473437,0.00012207765913726013,0.0,0.0,0.03995094891295182,0.00012207765913726013,0.0,0.0,0.03998829796381089
19163,1.4426950409246835e-8,0.0570234060440461,0.03996924443252125,0.00012183058101864622,0.0,0.0,0.0399509395539017,0.00012183058101864622,0.0,0.0,0.03998829552078871
19167,1.4426950409246835e-8,0.0570105561094595,0.03996923860043093,0.00012158400297184829,0.0,0.0,0.03995093019503571,0.00012158400297184829,0.0,0.0,0.039988293077766586
19171,1.4426950409246835e-8,0.05699770934115929,0.03996923276846331,0.00012133792398474994,0.0,0.0,0.03995092083635381,0.00012133792398474994,0.0,0.0,0.03998829063474451
19175,1.4426950409246835e-8,0.05698486573821271,0.03996922693661836,0.00012109234304728322,0.0,0.0,0.03995091147785594,0.00012109234304728322,0.0,0.0,0.03998828819172248
19179,1.4426950409246835e-8,0.05697202529968749,0.039969221104896056,0.00012084725915142447,0.0,0.0,0.039950902119542074,0.00012084725915142447,0.0,0.0,0.039988285748700496
19183,1.4426950409246835e-8,0.05695918802465152,0.039969215273296395,0.00012060267129119027,0.0,0.0,0.03995089276141217,0.00012060267129119027,0.0,0.0,0.039988283305678565
19187,1.4426950409246835e-8,0.05694635391217321,0.03996920944181928,0.00012035857846263318,0.0,0.0,0.03995088340346619,0.00012035857846263318,0.0,0.0,0.03998828086265669
19191,1.4426950409246835e-8,0.056933522961321294,0.039969203610464826,0.00012011497966383776,0.0,0.0,0.039950874045704104,0.00012011497966383776,0.0,0.0,0.03998827841963486
19195,1.4426950409246835e-8,0.0569206951711649,0.03996919777923287,0.00011987187389491613,0.0,0.0,0.039950864688125864,0.00011987187389491613,0.0,0.0,0.03998827597661308
19199,1.4426950409246835e-8,0.0569078705407734,0.03996919194812351,0.00011962926015800476,0.0,0.0,0.03995085533073144,0.00011962926015800476,0.0,0.0,0.03998827353359135
19203,1.4426950409246835e-8,0.05689504906921673,0.0399691861171366,0.00011938713745725916,0.0,0.0,0.03995084597352079,0.00011938713745725916,0.0,0.0,0.03998827109056967
19207,1.4426950409246835e-8,0.05688223075556502,0.039969180286272186,0.0001191455047988505,0.0,0.0,0.03995083661649387,0.0001191455047988505,0.0,0.0,0.039988268647548036
19211,1.4426950409246835e-8,0.05686941559888894,0.039969174455530235,0.00011890436119096147,0.0,0.0,0.03995082725965064,0.00011890436119096147,0.0,0.0,0.03998826620452645
19215,1.4426950409246835e-8,0.056856603598259434,0.03996916862491071,0.0001186637056437821,0.0,0.0,0.03995081790299109,0.0001186637056437821,0.0,0.0,0.039988263761504925
19219,1.4426950409246835e-8,0.05684379475274774,0.039969162794413544,0.00011842353716950576,0.0,0.0,0.03995080854651514,0.00011842353716950576,0.0,0.0,0.03998826131848344
19223,1.4426950409246835e-8,0.056830989061425606,0.03996915696403883,0.00011818385478232508,0.0,0.0,0.039950799190222784,0.00011818385478232508,0.0,0.0,0.03998825887546201
19227,1.4426950409246835e-8,0.05681818652336494,0.03996915113378646,0.0001179446574984279,0.0,0.0,0.03995078983411397,0.0001179446574984279,0.0,0.0,0.039988256432440625
19231,1.4426950409246835e-8,0.05680538713763835,0.03996914530365637,0.00011770594433599324,0.0,0.0,0.03995078047818867,0.00011770594433599324,0.0,0.0,0.03998825398941929
19235,1.4426950409246835e-8,0.05679259090331844,0.039969139473648566,0.00011746771431518729,0.0,0.0,0.03995077112244682,0.00011746771431518729,0.0,0.0,0.03998825154639801
19239,1.4426950409246835e-8,0.05677979781947852,0.0399691336437631,0.00011722996645815932,0.0,0.0,0.03995076176688841,0.00011722996645815932,0.0,0.0,0.03998824910337678
19243,1.4426950409246835e-8,0.056767007885191845,0.03996912781399986,0.00011699269978903775,0.0,0.0,0.03995075241151339,0.00011699269978903775,0.0,0.0,0.039988246660355595
19247,1.4426950409246835e-8,0.05675422109953254,0.039969121984358855,0.00011675591333392611,0.0,0.0,0.03995074305632173,0.00011675591333392611,0.0,0.0,0.03998824421733446
19251,1.4426950409246835e-8,0.05674143746157477,0.039969116154840056,0.0001165196061208988,0.0,0.0,0.039950733701313385,0.0001165196061208988,0.0,0.0,0.03998824177431338
19255,1.4426950409246835e-8,0.05672865697039303,0.03996911032544338,0.00011628377717999802,0.0,0.0,0.039950724346488296,0.00011628377717999802,0.0,0.0,0.03998823933129234
19259,1.4426950409246835e-8,0.056715879625062526,0.03996910449616886,0.00011604842554322843,0.0,0.0,0.039950714991846464,0.00011604842554322843,0.0,0.0,0.03998823688827136
19263,1.4426950409246835e-8,0.056703105424658326,0.03996909866701654,0.00011581355024455407,0.0,0.0,0.03995070563738784,0.00011581355024455407,0.0,0.0,0.039988234445250424
19267,1.4426950409246835e-8,0.05669033436825631,0.0399690928379862,0.00011557915031989424,0.0,0.0,0.03995069628311236,0.00011557915031989424,0.0,0.0,0.03998823200222954
19271,1.4426950409246835e-8,0.05667756645493246,0.03996908700907806,0.0001153452248071194,0.0,0.0,0.03995068692902002,0.0001153452248071194,0.0,0.0,0.03998822955920871
19275,1.4426950409246835e-8,0.05666480168376321,0.03996908118029185,0.00011511177274604736,0.0,0.0,0.039950677575110755,0.00011511177274604736,0.0,0.0,0.03998822711618792
19279,1.4426950409246835e-8,0.05665204005382542,0.03996907535162774,0.00011487879317843926,0.0,0.0,0.03995066822138455,0.00011487879317843926,0.0,0.0,0.039988224673167184
19283,1.4426950409246835e-8,0.05663928156419612,0.039969069523085626,0.00011464628514799568,0.0,0.0,0.03995065886784136,0.00011464628514799568,0.0,0.0,0.0399882222301465
19287,1.4426950409246835e-8,0.05662652621395294,0.039969063694665435,0.00011441424770035268,0.0,0.0,0.039950649514481136,0.00011441424770035268,0.0,0.0,0.03998821978712586
19291,1.4426950409246835e-8,0.05661377400217373,0.0399690578663672,0.0001141826798830779,0.0,0.0,0.03995064016130385,0.0001141826798830779,0.0,0.0,0.03998821734410527
19295,1.4426950409246835e-8,0.05660102492793674,0.03996905203819089,0.00011395158074566662,0.0,0.0,0.039950630808309455,0.00011395158074566662,0.0,0.0,0.039988214901084736
19299,1.4426950409246835e-8,0.05658827899032058,0.03996904621013649,0.00011372094933953796,0.0,0.0,0.03995062145549792,0.00011372094933953796,0.0,0.0,0.03998821245806425
19303,1.4426950409246835e-8,0.05657553618840422,0.039969040382204,0.00011349078471803064,0.0,0.0,0.03995061210286923,0.00011349078471803064,0.0,0.0,0.03998821001504382
19307,1.4426950409246835e-8,0.056562796521266945,0.039969034554393296,0.0001132610859364,0.0,0.0,0.0399506027504233,0.0001132610859364,0.0,0.0,0.039988207572023426
19311,1.4426950409246835e-8,0.05655005998798853,0.03996902872670442,0.00011303185205181289,0.0,0.0,0.039950593398160116,0.00011303185205181289,0.0,0.0,0.039988205129003085
19315,1.4426950409246835e-8,0.05653732658764896,0.03996902289913742,0.00011280308212334458,0.0,0.0,0.03995058404607966,0.00011280308212334458,0.0,0.0,0.0399882026859828
19319,1.4426950409246835e-8,0.05652459631932869,0.03996901707169212,0.00011257477521197474,0.0,0.0,0.03995057469418186,0.00011257477521197474,0.0,0.0,0.03998820024296256
19323,1.4426950409246835e-8,0.0565118691821086,0.039969011244368524,0.00011234693038058354,0.0,0.0,0.03995056534246669,0.00011234693038058354,0.0,0.0,0.03998819779994237
19327,1.4426950409246835e-8,0.05649914517506973,0.039969005417166706,0.00011211954669394786,0.0,0.0,0.039950555990934125,0.00011211954669394786,0.0,0.0,0.03998819535692224
19331,1.4426950409246835e-8,0.05648642429729363,0.03996899959008654,0.00011189262321873739,0.0,0.0,0.03995054663958411,0.00011189262321873739,0.0,0.0,0.03998819291390215
19335,1.4426950409246835e-8,0.056473706547862115,0.039968993763128076,0.00011166615902351083,0.0,0.0,0.03995053728841661,0.00011166615902351083,0.0,0.0,0.03998819047088211
19339,1.4426950409246835e-8,0.05646099192585746,0.039968987936291264,0.00011144015317871205,0.0,0.0,0.03995052793743161,0.00011144015317871205,0.0,0.0,0.039988188027862116
19343,1.4426950409246835e-8,0.056448280430362166,0.03996898210957602,0.00011121460475666634,0.0,0.0,0.039950518586629034,0.00011121460475666634,0.0,0.0,0.03998818558484218
19347,1.4426950409246835e-8,0.05643557206045936,0.03996897628298244,0.00011098951283157648,0.0,0.0,0.039950509236008874,0.00011098951283157648,0.0,0.0,0.03998818314182229
19351,1.4426950409246835e-8,0.05642286681523219,0.03996897045651037,0.00011076487647951908,0.0,0.0,0.03995049988557108,0.00011076487647951908,0.0,0.0,0.039988180698802445
19355,1.4426950409246835e-8,0.05641016469376449,0.03996896463015991,0.00011054069477844065,0.0,0.0,0.03995049053531563,0.00011054069477844065,0.0,0.0,0.03998817825578266
19359,1.4426950409246835e-8,0.05639746569514006,0.03996895880393093,0.00011031696680815374,0.0,0.0,0.03995048118524246,0.00011031696680815374,0.0,0.0,0.03998817581276291
19363,1.4426950409246835e-8,0.0563847698184435,0.03996895297782337,0.00011009369165033385,0.0,0.0,0.03995047183535154,0.00011009369165033385,0.0,0.0,0.039988173369743224
19367,1.4426950409246835e-8,0.05637207706275944,0.03996894715183736,0.00010987086838851457,0.0,0.0,0.03995046248564285,0.00010987086838851457,0.0,0.0,0.03998817092672358
19371,1.4426950409246835e-8,0.05635938742717302,0.039968941325972736,0.00010964849610808455,0.0,0.0,0.03995045313611633,0.00010964849610808455,0.0,0.0,0.03998816848370399
19375,1.4426950409246835e-8,0.056346700910769744,0.0399689355002296,0.00010942657389628353,0.0,0.0,0.03995044378677197,0.00010942657389628353,0.0,0.0,0.039988166040684454
19379,1.4426950409246835e-8,0.05633401751263539,0.03996892967460787,0.00010920510084219864,0.0,0.0,0.03995043443760971,0.00010920510084219864,0.0,0.0,0.03998816359766496
19383,1.4426950409246835e-8,0.05632133723185621,0.03996892384910745,0.00010898407603676068,0.0,0.0,0.039950425088629504,0.00010898407603676068,0.0,0.0,0.03998816115464551
19387,1.4426950409246835e-8,0.05630866006751865,0.03996891802372835,0.00010876349857274032,0.0,0.0,0.03995041573983134,0.00010876349857274032,0.0,0.0,0.03998815871162612
19391,1.4426950409246835e-8,0.056295986018709734,0.03996891219847063,0.00010854336754474439,0.0,0.0,0.03995040639121517,0.00010854336754474439,0.0,0.0,0.03998815626860678
19395,1.4426950409246835e-8,0.05628331508451665,0.039968906373334195,0.00010832368204921223,0.0,0.0,0.03995039704278096,0.00010832368204921223,0.0,0.0,0.039988153825587486
19399,1.4426950409246835e-8,0.05627064726402701,0.03996890054831896,0.0001081044411844119,0.0,0.0,0.03995038769452865,0.0001081044411844119,0.0,0.0,0.03998815138256824
19403,1.4426950409246835e-8,0.05625798255632879,0.03996889472342505,0.00010788564405043653,0.0,0.0,0.039950378346458225,0.00010788564405043653,0.0,0.0,0.03998814893954905
19407,1.4426950409246835e-8,0.05624532096051038,0.03996888889865237,0.00010766728974920061,0.0,0.0,0.03995036899856966,0.00010766728974920061,0.0,0.0,0.0399881464965299
19411,1.4426950409246835e-8,0.056232662475660423,0.039968883074000816,0.0001074493773844361,0.0,0.0,0.03995035965086288,0.0001074493773844361,0.0,0.0,0.03998814405351081
19415,1.4426950409246835e-8,0.056220007100867955,0.039968877249470444,0.00010723190606168953,0.0,0.0,0.03995035030333788,0.00010723190606168953,0.0,0.0,0.039988141610491766
19419,1.4426950409246835e-8,0.05620735483522242,0.03996887142506122,0.0001070148748883172,0.0,0.0,0.03995034095599461,0.0001070148748883172,0.0,0.0,0.03998813916747277
19423,1.4426950409246835e-8,0.056194705677813594,0.039968865600773125,0.00010679828297348223,0.0,0.0,0.03995033160883303,0.00010679828297348223,0.0,0.0,0.039988136724453824
19427,1.4426950409246835e-8,0.05618205962773154,0.03996885977660613,0.00010658212942815076,0.0,0.0,0.039950322261853105,0.00010658212942815076,0.0,0.0,0.03998813428143493
19431,1.4426950409246835e-8,0.05616941668406676,0.0399688539525602,0.00010636641336508828,0.0,0.0,0.039950312915054804,0.00010636641336508828,0.0,0.0,0.03998813183841609
19435,1.4426950409246835e-8,0.056156776845910215,0.039968848128635284,0.00010615113389885599,0.0,0.0,0.039950303568438074,0.00010615113389885599,0.0,0.0,0.03998812939539729
19439,1.4426950409246835e-8,0.05614414011235278,0.03996884230483137,0.00010593629014580716,0.0,0.0,0.03995029422200289,0.00010593629014580716,0.0,0.0,0.03998812695237854
19443,1.4426950409246835e-8,0.05613150648248635,0.039968836481148545,0.00010572188122408353,0.0,0.0,0.039950284875749226,0.00010572188122408353,0.0,0.0,0.039988124509359846
19447,1.4426950409246835e-8,0.05611887595540266,0.03996883065758655,0.00010550790625361164,0.0,0.0,0.03995027552967701,0.00010550790625361164,0.0,0.0,0.0399881220663412
19451,1.4426950409246835e-8,0.056106248530193845,0.03996882483414564,0.0001052943643560993,0.0,0.0,0.03995026618378625,0.0001052943643560993,0.0,0.0,0.039988119623322604
19455,1.4426950409246835e-8,0.05609362420595273,0.03996881901082557,0.00010508125465503185,0.0,0.0,0.03995025683807687,0.00010508125465503185,0.0,0.0,0.03998811718030406
19459,1.4426950409246835e-8,0.05608100298177223,0.03996881318762639,0.00010486857627566873,0.0,0.0,0.039950247492548836,0.00010486857627566873,0.0,0.0,0.03998811473728556
19463,1.4426950409246835e-8,0.05606838485674561,0.03996880736454813,0.00010465632834503958,0.0,0.0,0.03995023814720214,0.00010465632834503958,0.0,0.0,0.03998811229426711
19467,1.4426950409246835e-8,0.056055769829966615,0.03996880154159065,0.00010444450999194141,0.0,0.0,0.03995022880203672,0.00010444450999194141,0.0,0.0,0.03998810985124872
19471,1.4426950409246835e-8,0.056043157900529196,0.03996879571875401,0.00010423312034693399,0.0,0.0,0.039950219457052544,0.00010423312034693399,0.0,0.0,0.03998810740823037
19475,1.4426950409246835e-8,0.05603054906752777,0.039968789896038165,0.00010402215854233693,0.0,0.0,0.03995021011224957,0.00010402215854233693,0.0,0.0,0.039988104965212073
19479,1.4426950409246835e-8,0.05601794333005703,0.03996878407344316,0.00010381162371222603,0.0,0.0,0.039950200767627786,0.00010381162371222603,0.0,0.0,0.03998810252219382
19483,1.4426950409246835e-8,0.0560053406872121,0.03996877825096879,0.00010360151499242961,0.0,0.0,0.03995019142318712,0.00010360151499242961,0.0,0.0,0.039988100079175616
19487,1.4426950409246835e-8,0.055992741138088456,0.039968772428615205,0.00010339183152052506,0.0,0.0,0.03995018207892756,0.00010339183152052506,0.0,0.0,0.039988097636157474
19491,1.4426950409246835e-8,0.05598014468178182,0.03996876660638232,0.00010318257243583523,0.0,0.0,0.03995017273484906,0.00010318257243583523,0.0,0.0,0.039988095193139374
19495,1.4426950409246835e-8,0.05596755131738845,0.03996876078427013,0.00010297373687942497,0.0,0.0,0.03995016339095159,0.00010297373687942497,0.0,0.0,0.03998809275012132
19499,1.4426950409246835e-8,0.05595496104400475,0.03996875496227852,0.00010276532399409755,0.0,0.0,0.039950154047235086,0.00010276532399409755,0.0,0.0,0.03998809030710332
19503,1.4426950409246835e-8,0.055942373860727604,0.039968749140407545,0.00010255733292439115,0.0,0.0,0.039950144703699536,0.00010255733292439115,0.0,0.0,0.03998808786408537
19507,1.4426950409246835e-8,0.05592978976665425,0.039968743318657234,0.00010234976281657536,0.0,0.0,0.03995013536034491,0.00010234976281657536,0.0,0.0,0.03998808542106747
19511,1.4426950409246835e-8,0.05591720876088223,0.039968737497027375,0.00010214261281864766,0.0,0.0,0.03995012601717114,0.00010214261281864766,0.0,0.0,0.03998808297804962
19515,1.4426950409246835e-8,0.055904630842509496,0.03996873167551818,0.00010193588208032997,0.0,0.0,0.03995011667417822,0.00010193588208032997,0.0,0.0,0.03998808053503182
19519,1.4426950409246835e-8,0.05589205601063422,0.03996872585412944,0.00010172956975306489,0.0,0.0,0.0399501073313661,0.00010172956975306489,0.0,0.0,0.03998807809201407
19523,1.4426950409246835e-8,0.05587948426435515,0.0399687200328612,0.00010152367499001303,0.0,0.0,0.03995009798873474,0.00010152367499001303,0.0,0.0,0.03998807564899637
19527,1.4426950409246835e-8,0.055866915602771204,0.03996871421171346,0.00010131819694604841,0.0,0.0,0.039950088646284104,0.00010131819694604841,0.0,0.0,0.03998807320597872
19531,1.4426950409246835e-8,0.05585435002498159,0.03996870839068617,0.00010111313477775571,0.0,0.0,0.039950079304014154,0.00010111313477775571,0.0,0.0,0.03998807076296111
19535,1.4426950409246835e-8,0.05584178753008612,0.03996870256977931,0.0001009084876434266,0.0,0.0,0.03995006996192487,0.0001009084876434266,0.0,0.0,0.03998806831994356
19539,1.4426950409246835e-8,0.055829228117184784,0.039968696748992824,0.0001007042547030564,0.0,0.0,0.03995006062001619,0.0001007042547030564,0.0,0.0,0.039988065876926056
19543,1.4426950409246835e-8,0.055816671785377955,0.03996869092832672,0.00010050043511834048,0.0,0.0,0.039950051278288094,0.00010050043511834048,0.0,0.0,0.03998806343390861
19547,1.4426950409246835e-8,0.05580411853376634,0.03996868510778093,0.0001002970280526709,0.0,0.0,0.039950041936740524,0.0001002970280526709,0.0,0.0,0.03998806099089121
19551,1.4426950409246835e-8,0.05579156836145107,0.03996867928735551,0.000100094032671133,0.0,0.0,0.03995003259537347,0.000100094032671133,0.0,0.0,0.03998805854787385
19555,1.4426950409246835e-8,0.055779021267533556,0.039968673467050346,9.98914481405019e-5,0.0,0.0,0.03995002325418688,9.98914481405019e-5,0.0,0.0,0.03998805610485655
19559,1.4426950409246835e-8,0.055766477251115484,0.03996866764686554,9.968927362923915e-5,0.0,0.0,0.03995001391318073,9.968927362923915e-5,0.0,0.0,0.039988053661839294
19563,1.4426950409246835e-8,0.05575393631129901,0.03996866182680092,9.948750830748928e-5,0.0,0.0,0.039950004572354966,9.948750830748928e-5,0.0,0.0,0.03998805121882209
19567,1.4426950409246835e-8,0.055741398447186674,0.039968656006856534,9.928615134707638e-5,0.0,0.0,0.03994999523170956,9.928615134707638e-5,0.0,0.0,0.03998804877580493
19571,1.4426950409246835e-8,0.05572886365788129,0.03996865018703237,9.908520192150055e-5,0.0,0.0,0.039949985891244474,9.908520192150055e-5,0.0,0.0,0.03998804633278783
19575,1.4426950409246835e-8,0.05571633194248593,0.03996864436732839,9.888465920593521e-5,0.0,0.0,0.039949976550959686,9.888465920593521e-5,0.0,0.0,0.03998804388977077
19579,1.4426950409246835e-8,0.055703803300104215,0.0399686385477445,9.868452237722266e-5,0.0,0.0,0.039949967210855114,9.868452237722266e-5,0.0,0.0,0.03998804144675377
19583,1.4426950409246835e-8,0.055691277729840005,0.03996863272828084,9.848479061387141e-5,0.0,0.0,0.03994995787093078,9.848479061387141e-5,0.0,0.0,0.03998803900373681
19587,1.4426950409246835e-8,0.05567875523079755,0.039968626908937245,9.828546309605259e-5,0.0,0.0,0.039949948531186615,9.828546309605259e-5,0.0,0.0,0.03998803656071991
19591,1.4426950409246835e-8,0.05566623580208134,0.0399686210897137,9.808653900559665e-5,0.0,0.0,0.03994993919162257,9.808653900559665e-5,0.0,0.0,0.039988034117703054
19595,1.4426950409246835e-8,0.055653719442796346,0.039968615270610186,9.788801752598992e-5,0.0,0.0,0.03994992985223863,9.788801752598992e-5,0.0,0.0,0.03998803167468625
19599,1.4426950409246835e-8,0.0556412061520478,0.03996860945162677,9.768989784237137e-5,0.0,0.0,0.03994992051303476,9.768989784237137e-5,0.0,0.0,0.03998802923166949
19603,1.4426950409246835e-8,0.055628695928941395,0.03996860363276335,9.749217914152913e-5,0.0,0.0,0.039949911174010914,9.749217914152913e-5,0.0,0.0,0.039988026788652785
19607,1.4426950409246835e-8,0.05561618877258297,0.03996859781401991,9.729486061189729e-5,0.0,0.0,0.039949901835167057,9.729486061189729e-5,0.0,0.0,0.03998802434563613
19611,1.4426950409246835e-8,0.0556036846820789,0.039968591995396444,9.709794144355247e-5,0.0,0.0,0.03994989249650315,9.709794144355247e-5,0.0,0.0,0.03998802190261952
19615,1.4426950409246835e-8,0.05559118365653579,0.03996858617689284,9.690142082821054e-5,0.0,0.0,0.03994988315801915,9.690142082821054e-5,0.0,0.0,0.03998801945960296
19619,1.4426950409246835e-8,0.05557868569506077,0.03996858035850917,9.670529795922326e-5,0.0,0.0,0.03994987381971504,9.670529795922326e-5,0.0,0.0,0.039988017016586455
19623,1.4426950409246835e-8,0.05556619079676108,0.03996857454024545,9.650957203157503e-5,0.0,0.0,0.039949864481590776,9.650957203157503e-5,0.0,0.0,0.03998801457357
19627,1.4426950409246835e-8,0.05555369896074445,0.039968568722101534,9.631424224187939e-5,0.0,0.0,0.03994985514364631,9.631424224187939e-5,0.0,0.0,0.03998801213055359
19631,1.4426950409246835e-8,0.05554121018611898,0.039968562904077465,9.611930778837636e-5,0.0,0.0,0.03994984580588162,9.611930778837636e-5,0.0,0.0,0.03998800968753723
19635,1.4426950409246835e-8,0.055528724471992995,0.03996855708617315,9.592476787092822e-5,0.0,0.0,0.039949836468296654,9.592476787092822e-5,0.0,0.0,0.03998800724452092
19639,1.4426950409246835e-8,0.05551624181747509,0.039968551268388754,9.573062169101682e-5,0.0,0.0,0.0399498271308914,9.573062169101682e-5,0.0,0.0,0.03998800480150466
19643,1.4426950409246835e-8,0.055503762221674656,0.03996854545072401,9.553686845174013e-5,0.0,0.0,0.03994981779366579,9.553686845174013e-5,0.0,0.0,0.039988002358488456
19647,1.4426950409246835e-8,0.05549128568370083,0.03996853963317901,9.534350735780908e-5,0.0,0.0,0.0399498084566198,9.534350735780908e-5,0.0,0.0,0.03998799991547229
19651,1.4426950409246835e-8,0.055478812202663666,0.03996853381575382,9.515053761554417e-5,0.0,0.0,0.039949799119753424,9.515053761554417e-5,0.0,0.0,0.03998799747245618
19655,1.4426950409246835e-8,0.055466341777673046,0.0399685279984482,9.495795843287228e-5,0.0,0.0,0.03994978978306657,9.495795843287228e-5,0.0,0.0,0.03998799502944012
19659,1.4426950409246835e-8,0.05545387440783954,0.039968522181262296,9.476576901932338e-5,0.0,0.0,0.03994978044655924,9.476576901932338e-5,0.0,0.0,0.03998799258642412
19663,1.4426950409246835e-8,0.0554414100922739,0.03996851636419606,9.45739685860273e-5,0.0,0.0,0.03994977111023139,9.45739685860273e-5,0.0,0.0,0.039987990143408154
19667,1.4426950409246835e-8,0.05542894883008733,0.0399685105472494,9.438255634571055e-5,0.0,0.0,0.039949761774082965,9.438255634571055e-5,0.0,0.0,0.03998798770039224
19671,1.4426950409246835e-8,0.05541649062039132,0.039968504730422294,9.419153151269298e-5,0.0,0.0,0.03994975243811396,9.419153151269298e-5,0.0,0.0,0.03998798525737638
19675,1.4426950409246835e-8,0.05540403546229776,0.03996849891371483,9.400089330288463e-5,0.0,0.0,0.03994974310232432,9.400089330288463e-5,0.0,0.0,0.03998798281436057
19679,1.4426950409246835e-8,0.05539158335491877,0.03996849309712693,9.381064093378235e-5,0.0,0.0,0.03994973376671401,9.381064093378235e-5,0.0,0.0,0.03998798037134481
19683,1.4426950409246835e-8,0.055379134297366926,0.03996848728065844,9.362077362446718e-5,0.0,0.0,0.039949724431282994,9.362077362446718e-5,0.0,0.0,0.039987977928329095
19687,1.4426950409246835e-8,0.055366688288754996,0.03996848146430954,9.343129059560024e-5,0.0,0.0,0.039949715096031235,9.343129059560024e-5,0.0,0.0,0.03998797548531344
19691,1.4426950409246835e-8,0.05535424532819637,0.03996847564808002,9.324219106942015e-5,0.0,0.0,0.03994970576095869,9.324219106942015e-5,0.0,0.0,0.03998797304229782
19695,1.4426950409246835e-8,0.05534180541480447,0.039968469831970076,9.305347426973963e-5,0.0,0.0,0.03994969642606535,9.305347426973963e-5,0.0,0.0,0.03998797059928226
19699,1.4426950409246835e-8,0.05532936854769325,0.03996846401597943,9.28651394219424e-5,0.0,0.0,0.03994968709135114,9.28651394219424e-5,0.0,0.0,0.03998796815626675
19703,1.4426950409246835e-8,0.05531693472597695,0.03996845820010826,9.267718575297997e-5,0.0,0.0,0.03994967775681605,9.267718575297997e-5,0.0,0.0,0.039987965713251285
19707,1.4426950409246835e-8,0.05530450394877022,0.03996845238435647,9.248961249136842e-5,0.0,0.0,0.03994966842246005,9.248961249136842e-5,0.0,0.0,0.03998796327023587
19711,1.4426950409246835e-8,0.05529207621518799,0.039968446568723975,9.230241886718527e-5,0.0,0.0,0.039949659088283074,9.230241886718527e-5,0.0,0.0,0.0399879608272205
19715,1.4426950409246835e-8,0.05527965152434542,0.039968440753210814,9.211560411206634e-5,0.0,0.0,0.0399496497542851,9.211560411206634e-5,0.0,0.0,0.03998795838420519
19719,1.4426950409246835e-8,0.055267229875358315,0.03996843493781697,9.192916745920259e-5,0.0,0.0,0.0399496404204661,9.192916745920259e-5,0.0,0.0,0.03998795594118993
19723,1.4426950409246835e-8,0.05525481126734243,0.0399684291225424,9.174310814333689e-5,0.0,0.0,0.03994963108682604,9.174310814333689e-5,0.0,0.0,0.039987953498174716
19727,1.4426950409246835e-8,0.05524239569941427,0.03996842330738709,9.155742540076101e-5,0.0,0.0,0.03994962175336486,9.155742540076101e-5,0.0,0.0,0.03998795105515955
19731,1.4426950409246835e-8,0.05522998317069035,0.039968417492351,9.137211846931223e-5,0.0,0.0,0.03994961242008255,9.137211846931223e-5,0.0,0.0,0.039987948612144435
19735,1.4426950409246835e-8,0.05521757368028755,0.03996841167743411,9.118718658837091e-5,0.0,0.0,0.039949603086979056,9.118718658837091e-5,0.0,0.0,0.03998794616912937
19739,1.4426950409246835e-8,0.05520516722732344,0.03996840586263638,9.100262899885637e-5,0.0,0.0,0.039949593754054345,9.100262899885637e-5,0.0,0.0,0.039987943726114354
19743,1.4426950409246835e-8,0.055192763810915625,0.039968400047957875,9.081844494322439e-5,0.0,0.0,0.039949584421308394,9.081844494322439e-5,0.0,0.0,0.03998794128309939
19747,1.4426950409246835e-8,0.055180363430182025,0.03996839423339838,9.063463366546403e-5,0.0,0.0,0.03994957508874114,9.063463366546403e-5,0.0,0.0,0.039987938840084475
19751,1.4426950409246835e-8,0.05516796608424109,0.039968388418958146,9.045119441109442e-5,0.0,0.0,0.03994956575635259,9.045119441109442e-5,0.0,0.0,0.03998793639706961
19755,1.4426950409246835e-8,0.05515557177221144,0.03996838260463686,9.026812642716177e-5,0.0,0.0,0.03994955642414266,9.026812642716177e-5,0.0,0.0,0.03998793395405479
19759,1.4426950409246835e-8,0.05514318049321214,0.03996837679043472,9.008542896223619e-5,0.0,0.0,0.03994954709211135,9.008542896223619e-5,0.0,0.0,0.03998793151104002
19763,1.4426950409246835e-8,0.055130792246362546,0.03996837097635161,8.990310126640864e-5,0.0,0.0,0.0399495377602586,8.990310126640864e-5,0.0,0.0,0.039987929068025306
19767,1.4426950409246835e-8,0.055118407030782454,0.03996836516238746,8.972114259128786e-5,0.0,0.0,0.03994952842858439,8.972114259128786e-5,0.0,0.0,0.039987926625010634
19771,1.4426950409246835e-8,0.05510602484559183,0.03996835934854231,8.95395521899973e-5,0.0,0.0,0.039949519097088666,8.95395521899973e-5,0.0,0.0,0.03998792418199602
19775,1.4426950409246835e-8,0.05509364568991114,0.03996835353481612,8.935832931717204e-5,0.0,0.0,0.03994950976577141,8.935832931717204e-5,0.0,0.0,0.03998792173898145
19779,1.4426950409246835e-8,0.05508126956286106,0.0399683477212089,8.917747322895571e-5,0.0,0.0,0.03994950043463258,8.917747322895571e-5,0.0,0.0,0.039987919295966935
19783,1.4426950409246835e-8,0.055068896463562646,0.039968341907720625,8.899698318299751e-5,0.0,0.0,0.039949491103672144,8.899698318299751e-5,0.0,0.0,0.039987916852952464
19787,1.4426950409246835e-8,0.055056526391137305,0.03996833609435117,8.881685843844892e-5,0.0,0.0,0.03994948177289005,8.881685843844892e-5,0.0,0.0,0.03998791440993805
19791,1.4426950409246835e-8,0.05504415934470687,0.039968330281100604,8.863709825596132e-5,0.0,0.0,0.039949472442286284,8.863709825596132e-5,0.0,0.0,0.03998791196692368
19795,1.4426950409246835e-8,0.055031795323393376,0.03996832446796896,8.845770189768206e-5,0.0,0.0,0.0399494631118608,8.845770189768206e-5,0.0,0.0,0.03998790952390936
19799,1.4426950409246835e-8,0.05501943432631921,0.039968318654956064,8.8278668627252e-5,0.0,0.0,0.039949453781613554,8.8278668627252e-5,0.0,0.0,0.03998790708089509
19803,1.4426950409246835e-8,0.05500707635260725,0.039968312842061954,8.809999770980232e-5,0.0,0.0,0.039949444451544525,8.809999770980232e-5,0.0,0.0,0.03998790463788087
19807,1.4426950409246835e-8,0.05499472140138049,0.03996830702928665,8.792168841195156e-5,0.0,0.0,0.039949435121653665,8.792168841195156e-5,0.0,0.0,0.039987902194866705
19811,1.4426950409246835e-8,0.05498236947176237,0.03996830121663001,8.774374000180258e-5,0.0,0.0,0.039949425791940926,8.774374000180258e-5,0.0,0.0,0.03998789975185258
19815,1.4426950409246835e-8,0.054970020562876774,0.03996829540409216,8.756615174893955e-5,0.0,0.0,0.039949416462406295,8.756615174893955e-5,0.0,0.0,0.03998789730883851
19819,1.4426950409246835e-8,0.05495767467384781,0.03996828959167302,8.738892292442495e-5,0.0,0.0,0.03994940713304975,8.738892292442495e-5,0.0,0.0,0.03998789486582449
19823,1.4426950409246835e-8,0.05494533180379983,0.039968283779372504,8.721205280079663e-5,0.0,0.0,0.03994939780387121,8.721205280079663e-5,0.0,0.0,0.03998789242281052
19827,1.4426950409246835e-8,0.05493299195185779,0.039968277967190706,8.703554065206471e-5,0.0,0.0,0.03994938847487067,8.703554065206471e-5,0.0,0.0,0.039987889979796604
19831,1.4426950409246835e-8,0.05492065511714663,0.03996827215512755,8.685938575370875e-5,0.0,0.0,0.039949379146048104,8.685938575370875e-5,0.0,0.0,0.03998788753678273
19835,1.4426950409246835e-8,0.05490832129879185,0.039968266343182936,8.668358738267464e-5,0.0,0.0,0.03994936981740345,8.668358738267464e-5,0.0,0.0,0.03998788509376891
19839,1.4426950409246835e-8,0.0548959904959194,0.039968260531356915,8.650814481737156e-5,0.0,0.0,0.03994936048893668,8.650814481737156e-5,0.0,0.0,0.03998788265075513
19843,1.4426950409246835e-8,0.054883662707655344,0.03996825471964946,8.633305733766961e-5,0.0,0.0,0.03994935116064775,8.633305733766961e-5,0.0,0.0,0.03998788020774141
19847,1.4426950409246835e-8,0.054871337933126096,0.039968248908060534,8.615832422489591e-5,0.0,0.0,0.03994934183253665,8.615832422489591e-5,0.0,0.0,0.03998787776472774
19851,1.4426950409246835e-8,0.05485901617145864,0.03996824309659011,8.598394476183232e-5,0.0,0.0,0.03994933250460332,8.598394476183232e-5,0.0,0.0,0.03998787532171411
19855,1.4426950409246835e-8,0.05484669742177991,0.0399682372852381,8.580991823271228e-5,0.0,0.0,0.039949323176847726,8.580991823271228e-5,0.0,0.0,0.039987872878700544
19859,1.4426950409246835e-8,0.054834381683217526,0.039968231474004634,8.56362439232179e-5,0.0,0.0,0.03994931384926985,8.56362439232179e-5,0.0,0.0,0.03998787043568702
19863,1.4426950409246835e-8,0.05482206895489929,0.0399682256628896,8.546292112047706e-5,0.0,0.0,0.03994930452186964,8.546292112047706e-5,0.0,0.0,0.039987867992673544
19867,1.4426950409246835e-8,0.054809759235953326,0.039968219851892986,8.52899491130604e-5,0.0,0.0,0.03994929519464708,8.52899491130604e-5,0.0,0.0,0.03998786554966012
19871,1.4426950409246835e-8,0.05479745252550813,0.039968214041014784,8.51173271909785e-5,0.0,0.0,0.0399492858676021,8.51173271909785e-5,0.0,0.0,0.039987863106646745
19875,1.4426950409246835e-8,0.05478514882269261,0.03996820823025486,8.49450546456789e-5,0.0,0.0,0.039949276540734685,8.49450546456789e-5,0.0,0.0,0.039987860663633426
19879,1.4426950409246835e-8,0.05477284812663581,0.03996820241961334,8.47731307700432e-5,0.0,0.0,0.039949267214044806,8.47731307700432e-5,0.0,0.0,0.03998785822062015
19883,1.4426950409246835e-8,0.054760550436467305,0.03996819660909015,8.460155485838419e-5,0.0,0.0,0.039949257887532424,8.460155485838419e-5,0.0,0.0,0.039987855777606926
19887,1.4426950409246835e-8,0.05474825575131694,0.0399681907986852,8.443032620644288e-5,0.0,0.0,0.03994924856119749,8.443032620644288e-5,0.0,0.0,0.03998785333459375
19891,1.4426950409246835e-8,0.054735964070314794,0.03996818498839853,8.425944411138574e-5,0.0,0.0,0.03994923923503997,8.425944411138574e-5,0.0,0.0,0.03998785089158063
19895,1.4426950409246835e-8,0.054723675392591466,0.039968179178230104,8.40889078718015e-5,0.0,0.0,0.039949229909059844,8.40889078718015e-5,0.0,0.0,0.03998784844856755
19899,1.4426950409246835e-8,0.05471138971727766,0.03996817336817992,8.3918716787699e-5,0.0,0.0,0.039949220583257075,8.3918716787699e-5,0.0,0.0,0.03998784600555452
19903,1.4426950409246835e-8,0.054699107043504655,0.03996816755824794,8.374887016050338e-5,0.0,0.0,0.039949211257631616,8.374887016050338e-5,0.0,0.0,0.03998784356254155
19907,1.4426950409246835e-8,0.0546868273704039,0.039968161748434136,8.35793672930538e-5,0.0,0.0,0.03994920193218343,8.35793672930538e-5,0.0,0.0,0.03998784111952862
19911,1.4426950409246835e-8,0.05467455069710738,0.03996815593873851,8.34102074896004e-5,0.0,0.0,0.0399491926069125,8.34102074896004e-5,0.0,0.0,0.039987838676515744
19915,1.4426950409246835e-8,0.05466227702274699,0.039968150129161,8.324139005580151e-5,0.0,0.0,0.03994918328181877,8.324139005580151e-5,0.0,0.0,0.03998783623350292
19919,1.4426950409246835e-8,0.05465000634645548,0.039968144319701575,8.307291429872077e-5,0.0,0.0,0.03994917395690221,8.307291429872077e-5,0.0,0.0,0.03998783379049014
19923,1.4426950409246835e-8,0.05463773866736545,0.039968138510360185,8.290477952682425e-5,0.0,0.0,0.03994916463216278,8.290477952682425e-5,0.0,0.0,0.039987831347477416
19927,1.4426950409246835e-8,0.05462547398461034,0.03996813270113689,8.273698504997768e-5,0.0,0.0,0.03994915530760045,8.273698504997768e-5,0.0,0.0,0.039987828904464735
19931,1.4426950409246835e-8,0.054613212297323466,0.03996812689203162,8.256953017944358e-5,0.0,0.0,0.0399491459832152,8.256953017944358e-5,0.0,0.0,0.03998782646145211
19935,1.4426950409246835e-8,0.054600953604638666,0.039968121083044386,8.24024142278784e-5,0.0,0.0,0.03994913665900697,8.24024142278784e-5,0.0,0.0,0.03998782401843953
19939,1.4426950409246835e-8,0.05458869790569021,0.03996811527417514,8.223563650932977e-5,0.0,0.0,0.03994912733497574,8.223563650932977e-5,0.0,0.0,0.039987821575427
19943,1.4426950409246835e-8,0.05457644519961254,0.0399681094654238,8.206919633923362e-5,0.0,0.0,0.039949118011121464,8.206919633923362e-5,0.0,0.0,0.039987819132414525
19947,1.4426950409246835e-8,0.05456419548554042,0.03996810365679047,8.19030930344113e-5,0.0,0.0,0.03994910868744411,8.19030930344113e-5,0.0,0.0,0.03998781668940209
19951,1.4426950409246835e-8,0.054551948762609104,0.039968097848275,8.173732591306725e-5,0.0,0.0,0.03994909936394365,8.173732591306725e-5,0.0,0.0,0.03998781424638971
19955,1.4426950409246835e-8,0.054539705029954054,0.03996809203987749,8.157189429478542e-5,0.0,0.0,0.03994909004062005,8.157189429478542e-5,0.0,0.0,0.039987811803377384
19959,1.4426950409246835e-8,0.054527464286711125,0.039968086231597796,8.140679750052704e-5,0.0,0.0,0.03994908071747325,8.140679750052704e-5,0.0,0.0,0.039987809360365105
19963,1.4426950409246835e-8,0.05451522653201635,0.03996808042343595,8.124203485262764e-5,0.0,0.0,0.039949071394503245,8.124203485262764e-5,0.0,0.0,0.039987806917352875
19967,1.4426950409246835e-8,0.05450299176500637,0.039968074615391876,8.107760567479433e-5,0.0,0.0,0.03994906207170997,8.107760567479433e-5,0.0,0.0,0.039987804474340694
19971,1.4426950409246835e-8,0.054490759984817824,0.03996806880746566,8.0913509292103e-5,0.0,0.0,0.03994905274909342,8.0913509292103e-5,0.0,0.0,0.03998780203132856
19975,1.4426950409246835e-8,0.05447853119058804,0.03996806299965717,8.074974503099552e-5,0.0,0.0,0.039949043426653535,8.074974503099552e-5,0.0,0.0,0.03998779958831648
19979,1.4426950409246835e-8,0.05446630538145446,0.0399680571919665,8.058631221927705e-5,0.0,0.0,0.0399490341043903,8.058631221927705e-5,0.0,0.0,0.039987797145304455
19983,1.4426950409246835e-8,0.05445408255655483,0.0399680513843935,8.042321018611318e-5,0.0,0.0,0.039949024782303666,8.042321018611318e-5,0.0,0.0,0.03998779470229247
19987,1.4426950409246835e-8,0.0544418627150273,0.039968045576938206,8.026043826202725e-5,0.0,0.0,0.0399490154603936,8.026043826202725e-5,0.0,0.0,0.039987792259280536
19991,1.4426950409246835e-8,0.05442964585601029,0.03996803976960064,8.009799577889761e-5,0.0,0.0,0.03994900613866008,8.009799577889761e-5,0.0,0.0,0.03998778981626866
19995,1.4426950409246835e-8,0.05441743197864264,0.03996803396238065,7.993588206995481e-5,0.0,0.0,0.03994899681710304,7.993588206995481e-5,0.0,0.0,0.039987787373256825
20000,1.4426950409246835e-8,0.0544021688235661,0.039968026703521155,7.973370125887901e-5,0.0,0.0,0.039948985165404904,7.973370125887901e-5,0.0,0.0,0.039987784319492105


==> figs/plot_data/qc_vs_ic.csv <==
time,quantum_capacity_upper_bound,coherent_information
0.001,6.999071490322409,2.981425642853463
0.031292929292929296,6.971012214532505,2.6632194145170276
0.06158585858585859,6.9430841795453,2.4378048423161482
0.0918787878787879,6.915286771512158,2.251072486682786
0.12217171717171718,6.887619379455572,2.0895531904860256
0.15246464646464647,6.860081395255745,1.9468470972058944
0.18275757575757579,6.832672213637218,1.81931986409895
0.21305050505050507,6.8053912321555705,1.7046954926991356
0.24334343434343436,6.778237851184176,1.6142441987210092
0.2736363636363637,6.7512114739010265,1.5634555221755901
0.30392929292929294,6.724311506275606,1.514063980519345
0.33422222222222225,6.697537357055843,1.4663801525772002
0.36451515151515157,6.670888437755112,1.4206531771599868
0.39480808080808083,6.644364162639297,1.3771007067998
0.42510101010101015,6.617963948713918,1.3358727984436294
0.4553939393939394,6.5916872157113175,1.2971013249045154
0.4856868686868687,6.5655333860779095,1.2608824996586498
0.515979797979798,6.539501884961477,1.2272844478200358
0.5462727272727274,6.513592140198545,1.196349288016619
0.5765656565656566,6.487803582301802,1.1680941806336342
0.6068585858585859,6.462135644447579,1.1425114969678616
0.6371515151515152,6.436587762463397,1.1195683205346911
0.6674444444444445,6.411159374815563,1.0992055855700467
0.6977373737373738,6.38584992259683,1.0810995356755326
0.7280303030303031,6.360658849514108,1.0658474354775396
0.7583232323232324,6.335585601876243,1.0526044865524045
0.7886161616161617,6.31062962858184,1.0414364349558052
0.8189090909090909,6.28579038110716,1.0321616327105672
0.8492020202020203,6.261067313494052,1.024577558991269
0.8794949494949496,6.236459882337959,1.0184890754551166
0.9097878787878788,6.211967546775977,1.013676375429248
0.9400808080808082,6.187589768474962,1.009936324727136
0.9703737373737374,6.163326011619697,1.00709846019586
1.0006666666666666,6.139175742901122,1.0049718701645642
1.0309595959595959,6.1151384315046045,1.0034166999359113
1.0612525252525251,6.091213549098274,1.002299297891892
1.0915454545454546,6.067400569821414,1.0015140738557433
1.1218383838383839,6.043698970272898,1.000962398460715
1.1521313131313131,6.020108229499687,1.0006075645834547
1.1824242424242424,5.996627828985385,1.0003750099697484
1.2127171717171716,5.973257252638831,1.0002235221867641
1.243010101010101,5.949995986782764,1.0001294687784024
1.2733030303030304,5.926843520142532,1.000072695832212
1.3035959595959596,5.903799343834848,1.0000395355575304
1.333888888888889,5.880862951356614,1.0000207830990218
1.3641818181818182,5.858033838573782,1.0000105264035841
1.3944747474747474,5.8353115037102725,
1.4247676767676767,5.812695447336953,1.0000023971431524
1.4550606060606062,5.790185172360651,1.000001056458445
1.4853535353535354,5.767780184013237,1.0000004541845644
1.5156464646464647,5.7454799898407405,1.0000001822851234
1.545939393939394,5.7232840996925365,1.000000070157325
1.5762323232323232,5.701192025710564,1.0000000218828617
1.6065252525252525,5.679203282318605,1.00000000854135
1.6368181818181817,5.657317386211615,0.9999999980628788
1.6671111111111112,5.635533856345093,0.9999999945261291
1.6974040404040405,5.6138522139245195,0.9999999977467764
1.7276969696969697,5.592271982394821,0.9999999993107416
1.757989898989899,5.570792687429901,0.9999999983025197
1.7882828282828283,5.549413856922218,1.000000000076896
1.8185757575757575,5.528135020972401,1.0000000002415186
1.848868686868687,5.506955711878925,
1.8791616161616163,5.485875464127836,1.0000000003350624
1.9094545454545455,5.464893814382506,1.0000000001848453
1.9397474747474748,5.444010301473466,1.000000000304496
1.970040404040404,5.423224466388257,1.0000000000145195
2.0003333333333333,5.4025358522613445,1.0000000002661407
2.030626262626263,5.381944004364078,1.0000000003497147
2.060919191919192,5.361448470094696,1.0000000000602676
2.0912121212121213,5.341048798968378,1.0000000002681955
2.1215050505050503,5.320744542607342,1.00000000024637
2.15179797979798,5.300535254730988,1.0000000000687541
2.1820909090909093,5.280420491146096,0.9999999994655627
2.2123838383838383,5.26039980973705,
2.242676767676768,5.240472770456136,1.00000000026745
2.272969696969697,5.220638935313855,
2.3032626262626263,5.200897868369307,1.000000000188004
2.333555555555556,5.181249135720604,
2.363848484848485,5.161692305495335,1.0000000000000009
2.3941414141414143,5.142226947841072,
2.4244343434343434,5.1228526349159225,1.0000000000351064
2.454727272727273,5.103568940879126,0.9999999782940646
2.485020202020202,5.084375441881695,1.0000000000870384
2.5153131313131314,5.065271716057099,0.9999999880005617
2.545606060606061,5.0462573435119875,0.9999999994112843
2.57589898989899,5.0273319063169675,0.9999999381391053
2.6061919191919194,5.0084949884974135,1.000000000227492
2.6364848484848484,4.989746176024326,0.9999999998390028
2.666777777777778,4.971085056805229,0.9999999995432132
2.697070707070707,4.9525112206751185,1.0000000000172633
2.7273636363636364,4.934024259387438,0.999999999829675
2.757656565656566,4.915623766605112,
2.787949494949495,4.897309337891616,
2.8182424242424244,4.8790805707020795,
2.8485353535353535,4.860937064374445,0.9999999710659413
2.878828282828283,4.842878420120662,0.9999998879627909
2.9091212121212124,4.824904241017914,1.00000000007245
2.9394141414141415,4.807014131999905,0.9999999999999994
2.969707070707071,4.789207699848166,1.0000000000473515
3.0,4.771484553183422,1.0000000001448373
3.474747474747475,4.504315054878018,0.9999999998107414
3.9494949494949494,4.256071669040585,0.9999999063748314
4.424242424242424,4.02541368224604,0.9999999902115256
4.898989898989899,3.811095356331192,0.9999999958086339
5.373737373737374,3.6119592004093226,0.9999999260951684
5.848484848484849,3.4269297194908566,0.9999995463696882
6.3232323232323235,3.255007605947651,0.9999999989709456
6.797979797979798,3.0952643424501582,0.9999999997710319
7.2727272727272725,2.946837187228986,0.9999999999825641
7.747474747474747,2.808924514577248,0.9999999995392405
8.222222222222221,2.680781485428682,1.000000000396155
8.696969696969697,2.561716024629179,1.0000000000667737
9.171717171717173,2.4510850831757653,0.9999999695558297
9.646464646464647,2.348291165236134,0.9999999236941814
10.121212121212121,2.2527791011918334,1.0000000001317475
10.595959595959595,2.1640330492769713,0.9999999900262501
11.070707070707071,2.081573709618869,1.0000000001083986
11.545454545454545,2.0049557356342533,0.9999999973262919
12.02020202020202,1.9337653288004475,0.9999999588060163
12.494949494949495,1.8676180038114003,0.9999999927250709
12.96969696969697,1.8061565120485956,1.0000000001953084
13.444444444444445,1.7490489121519288,0.9999999989259768
13.919191919191919,1.6959867772700774,1.0000000000603728
14.393939393939394,1.6466835293080808,0.9999999996963854
14.868686868686869,1.6008728911757375,0.9999999999999837
15.343434343434344,1.558307448677707,0.9999998562335983
15.818181818181818,1.5187573142783795,0.9999995022730277
16.292929292929294,1.4820088855247662,1.0000000000689253
16.767676767676768,1.447863691421903,0.9999999947328081
17.242424242424242,1.416137320530261,0.9999999481329881
17.717171717171716,1.3866584249960394,0.9999999353114511
18.19191919191919,1.3592677951352985,0.9999999988423898
18.666666666666664,1.3338174995739478,1.0000000000169622
19.141414141414142,1.3101700862996561,0.9999999997128972
19.616161616161616,1.288197840310719,0.9999999998978867
20.09090909090909,1.2677820938525972,0.9999999953144114
20.565656565656568,1.2488125855168462,0.9999999980177058
21.04040404040404,1.2311868647410587,0.9999999244458306
21.515151515151516,1.2148097384936418,0.999999997618857
21.98989898989899,1.1995927571550813,0.9999998555669962
22.464646464646464,1.1854537368190428,0.999999980623416
22.93939393939394,1.172316315433349,
23.414141414141415,1.1601095403836394,0.9999999856589985
23.88888888888889,1.1487674852923364,
24.363636363636363,1.1382288939633167,0.9999999999694577
24.838383838383837,1.128436849549316,1.0000000001076392
25.313131313131315,1.119338467155292,1.0000000003751772
25.78787878787879,1.1108846082175685,0.999999993085466
26.262626262626263,1.103029615116172,0.9999999997850462
26.737373737373737,1.095731064587057,0.9999999989343513
27.21212121212121,1.0889495386024477,0.9999999811346136
27.68686868686869,1.0826484114818675,0.9999999993017367
28.161616161616163,1.076793652084083,1.000000000000013
28.636363636363637,1.0713536400116417,
29.11111111111111,1.0662989948353587,1.00000000021391
29.585858585858585,1.0616024174164311,1.0000000000454259
30.060606060606062,1.0572385424691888,0.9999999939519711
30.535353535353536,1.053183801568204,
31.01010101010101,1.049416295859886,0.9999999989957852
31.484848484848484,1.0459156777911065,1.0000000000739486
31.95959595959596,1.0426630412160878,0.9999999637398783
32.43434343434343,1.0396408192880504,
32.90909090909091,1.036832689584148,
33.38383838383838,1.0342234859512895,0.9999999967249295
33.858585858585855,1.0317991165967473,0.9999999514941447
34.33333333333333,1.0295464879811702,0.9999999999418155
34.80808080808081,1.027453434102969,0.9999999949055935
35.282828282828284,1.025508650792148,0.9999999999996589
35.75757575757576,1.0237016346587176,0.9999998308714283
36.23232323232323,1.0220226263659637,0.999999996737038
36.707070707070706,1.0204625579222006,0.9999999380306892
37.18181818181818,1.01901300370634,0.9999999952964433
37.656565656565654,1.0176661349627802,
38.131313131313135,1.0164146775198437,0.9999999995963478
38.60606060606061,1.0152518725034159,
39.08080808080808,1.0141714398336026,0.9999999996497466
39.55555555555556,1.0131675443072605,0.9999999999261743
40.03030303030303,1.0122347640832199,
40.505050505050505,1.0113680613999914,
40.97979797979798,1.0105627553678145,0.9999999991908362
41.45454545454545,1.0098144966880964,0.9999999996575855
41.92929292929293,1.0091192441637118,0.9999999766711936
42.4040404040404,1.008473242873295,1.0000000003186715
42.87878787878788,1.007873003891654,1.0000000000911657
43.35353535353536,1.007315285446774,0.9999999906110002
43.82828282828283,1.00679707541165,0.9999999992689621
44.303030303030305,1.0063155750363821,0.9999999897147739
44.77777777777778,1.0058681838326833,0.9999999990698472
45.25252525252525,1.005452485529155,
45.72727272727273,1.0050662350214834,0.9999999995371036
46.2020202020202,1.0047073462470764,0.9999999999363057
46.676767676767675,1.0043738809186504,0.9999999964842019
47.15151515151515,1.004064038055925,
47.62626262626263,1.0037761442588844,1.0000000000127243
48.101010101010104,1.0035086446700756,0.9999997023452063
48.57575757575758,1.0032600945771302,0.9999998902818543
49.05050505050505,1.0030291516101586,0.9999999992154591
49.525252525252526,1.002814568491876,0.9999999974227617
50.0,1.0026151863013042,1.0000000004793237

